Universal Barrier Functions for Safety and Stability of Constrained Nonlinear Systems

In this paper, we address the problem of synthesizing safe and stabilizing controllers for nonlinear systems subject to complex safety specifications and input constraints. We introduce the Universal Barrier Function (UBF), a single continuously differentiable scalar-valued function that encodes both stability and safety criteria while accounting for input constraints. Using the UBF, we formulate a Quadratic Program (UBF-QP) to generate control inputs that are both safe and stabilizing under input constraints. We demonstrate that the UBF-QP is feasible if a UBF exists. Furthermore, under mild conditions, we prove that a UBF always exists. The proposed framework is then extended to systems with higher relative degrees. Finally, numerical simulations illustrate the effectiveness of our proposed approach.

==> csv/control_input_norm.csv <==
time,control_input_norm
0,0
0.01,0.103310434367452
0.02,0.326332258646593
0.03,0.599385964125322
0.04,0.89769649705765
0.05,1.21689508038249
0.06,1.56179671127845
0.07,1.94140372707582
0.08,2.36680522356689
0.09,2.85040501996405
0.1,3.40574025761297
0.11,4.04754186424828
0.12,4.79186884748462
0.13,5.65622650842665
0.14,6.65960980726383
0.15,7.82242190244026
0.16,9.16621132396048
0.17,10.7131638627287
0.18,12.4852722072468
0.19,14.5030977341306
0.2,16.784039305623
0.21,19.3400337014119
0.22,22.1746595718756
0.23,25.2796819487224
0.24,28.6311874163948
0.25,32.1856218459403
0.26,35.8762701442451
0.27,39.6108646185897
0.28,43.2712121253368
0.29,46.715764862272
0.3,49.7858596072405
0.31,52.2924419389164
0.32,54.0589720566113
0.33,55.0842998463276
0.34,55.4537687633735
0.35,55.2814654935425
0.36,54.6819170206712
0.37,53.7576421498705
0.38,52.5949486811242
0.39,51.2637842120371
0.4,49.8193794898948
0.41,48.3045073604779
0.42,46.7517769447652
0.43,45.1857046982215
0.44,43.6244723725118
0.45,42.0813647210762
0.46,40.56591728842
0.47,110.558096383196
0.48,85.3839555069205
0.49,68.3083358455687
0.5,56.4490762066549
0.51,48.0046720107546
0.52,41.8344631332999
0.53,37.2059022571241
0.54,33.6413425516625
0.55,30.8243814730873
0.56,28.5420487445905
0.57,26.6487174105611
0.58,25.0432891501419
0.59,23.6545698636473
0.6,22.431755787561
0.61,21.3381483644611
0.62,20.3469376742332
0.63,19.4383306332142
0.64,18.597567022206
0.65,17.8135306536744
0.66,17.0777656464255
0.67,16.3837723004288
0.68,15.726498645233
0.69,15.1019703562296
0.7,14.5070197422048
0.71,13.939086108058
0.72,13.3960681313785
0.73,12.8762141974972
0.74,12.3780406639061
0.75,11.9002707610908
0.76,11.4417888390421
0.77,11.0016058862817
0.78,10.5788336347428
0.79,10.17266485317
0.8,9.78235849516914
0.81,9.40722829264612
0.82,9.04663404756379
0.83,8.69997490995847
0.84,8.36668415597756
0.85,8.04622509675099
0.86,7.73808784180899
0.87,7.44178670615585
0.88,7.1568581136701
0.89,6.88285886932458
0.9,6.61936472247847
0.91,6.36596913748989
0.92,6.12228225271978
0.93,5.88792996912553
0.94,5.66255312835247
0.95,5.44580679062705
0.96,5.23735956278331
0.97,5.03689300836443
0.98,4.84410107392539
0.99,4.65868957052001
1,4.48037567447019
1.01,4.30888747692893
1.02,4.1439635376833
1.03,3.98535247052653
1.04,3.83281254152029
1.05,3.68611130145104
1.06,3.54502521555868
1.07,3.40933931973232
1.08,3.27884688874962
1.09,3.15334911814464
1.1,3.03265481894945
1.11,2.91658012684816
1.12,2.80494821258567
1.13,2.69758902154003
1.14,2.59433901108963
1.15,2.49504089796612
1.16,2.39954342060139
1.17,2.30770110923526
1.18,2.21937405694598
1.19,2.13442771850793
1.2,2.0527326969138
1.21,1.9741645457782
1.22,1.89860358469615
1.23,1.82593471429244
1.24,1.75604723867123
1.25,1.68883469924117
1.26,1.62419471462169
1.27,1.56202881942488
1.28,1.50224231736137
1.29,1.44474413928537
1.3,1.38944669791913
1.31,1.33626576021915
1.32,1.28512031795602
1.33,1.23593246323969
1.34,1.1886272688449
1.35,1.14313267561984
1.36,1.09937938413691
1.37,1.05730074185356
1.38,1.01683265645152
1.39,0.977913483870552
1.4,0.940483939670574
1.41,0.904487007501324
1.42,0.86986785472176
1.43,0.836573746877311
1.44,0.804553967997998
1.45,0.773759743091066
1.46,0.744144164574021
1.47,0.715662119159257
1.48,0.68827022129631
1.49,0.661926745706556
1.5,0.636591564332278
1.51,0.612226086369372
1.52,0.588793194189791
1.53,0.566257193290617
1.54,0.544583755586834
1.55,0.523739866107284
1.56,0.503693774509398
1.57,0.484414944722678
1.58,0.46587401019642
1.59,0.448042728110933
1.6,0.430893937049332
1.61,0.414401513631965
1.62,0.398540336111918
1.63,0.383286244084274
1.64,0.368616000655025
1.65,0.354507259049245
1.66,0.340938528215481
1.67,0.327889139229296
1.68,0.315339214356534
1.69,0.303269636651093
1.7,0.291662020888694
1.71,0.280498683833218
1.72,0.269762622855583
1.73,0.259437483879666
1.74,0.249507538817393
1.75,0.239957661590522
1.76,0.230773305222079
1.77,0.221940479170167
1.78,0.213445728755083
1.79,0.205276114236745
1.8,0.197419190848178
1.81,0.189862990488589
1.82,0.182596003055179
1.83,0.175607158777602
1.84,0.168885811930488
1.85,0.162421723900019
1.86,0.156205048294894
1.87,0.150226315267034
1.88,0.144476417675333
1.89,0.138946596862457
1.9,0.133628429408643
1.91,0.128513814358403
1.92,0.123594960634696
1.93,0.118864375614324
1.94,0.114314853264166
1.95,0.10993946351375
1.96,0.105731541223422
1.97,0.101684676761523
1.98,0.0977927057701612
1.99,0.0940496995643995
2,0.0904499564284255
2.01,0.0869879931333487
2.02,0.0836585361476877
2.03,0.0804565138125069
2.04,0.0773770485766583
2.05,0.0744154496672587
2.06,0.0715672055667846
2.07,0.0688279777314026
2.08,0.0661935936103942
2.09,0.0636600402525169
2.1,0.0612234584074589
2.11,0.0588801365252986
2.12,0.0566265050297169
2.13,0.0544591310673804
2.14,0.0523747131535661
2.15,0.0503700761051882
2.16,0.0484421663839451
2.17,0.0465880471763674
2.18,0.0448048942043767
2.19,0.0430899912738484
2.2,0.0414407260484386
2.21,0.0398545862918813
2.22,0.0383291558815012
2.23,0.0368621111732642
2.24,0.0354512174756175
2.25,0.0340943255780035
2.26,0.032789368587144
2.27,0.0315343586991109
2.28,0.0303273842067836
2.29,0.029166606529263
2.3,0.0280502575181118
2.31,0.026976636641854
2.32,0.02594410850137
2.33,0.0249511002758365
2.34,0.0239960993730696
2.35,0.0230776510016319
2.36,0.0221943561541452
2.37,0.0213448693485151
2.38,0.0205278965581056
2.39,0.0197421933119636
2.4,0.0189865627828239
2.41,0.0182598539481493
2.42,0.0175609598220812
2.43,0.0168888157920221
2.44,0.0162423980105615
2.45,0.0156207218147456
2.46,0.0150228402078765
2.47,0.0144478424730872
2.48,0.0138948527062656
2.49,0.0133630285761807
2.5,0.0128515599563548
2.51,0.0123596677547336
2.52,0.011886602673092
2.53,0.0114316441122381
2.54,0.0109940990466238
2.55,0.0105733009762419
2.56,0.010168608915945
2.57,0.00977940640384188
2.58,0.00940510058633808
2.59,0.00904512127478238
2.6,0.00869892014050899
2.61,0.00836596981692395
2.62,0.00804576313901663
2.63,0.00773781234016411
2.64,0.00744164832450624
2.65,0.00715681995839239
2.66,0.00688289337387056
2.67,0.0066194512992381
2.68,0.00636609244480773
2.69,0.00612243087895127
2.7,0.00588809543708702
2.71,0.00566272915629206
2.72,0.00544598875090562
2.73,0.00523754406313332
2.74,0.00503707757298676
2.75,0.004844283918666
2.76,0.00465886942662084
2.77,0.00448055165240217
2.78,0.00430905897350793
2.79,0.00414413016057646
2.8,0.0039855139838305
2.81,0.00383296882375211
2.82,0.00368626231504495
2.83,0.003545170983834
2.84,0.00340947991124387
2.85,0.00327898239943255
2.86,0.0031534796673267
2.87,0.00303278054017839
2.88,0.00291670116044493
2.89,0.00280506470772105
2.9,0.00269770113060929
2.91,0.00259444688252878
2.92,0.00249514468081196
2.93,0.00239964326302047
2.94,0.00230779715055045
2.95,0.0022194664392176
2.96,0.00213451657735209
2.97,0.00205281816320665
2.98,0.00197424674885555
2.99,0.00189868264811713
3,0.00182601075649486


==> csv/control_input_norm_double_int.csv <==
time,control_input_norm
0,0
0.01,0.0136542991362607
0.02,0.0365808654014424
0.03,0.05664947878063
0.04,0.0707667695725294
0.05,0.0792969956473519
0.06,0.083483430315257
0.07,0.0846144109981297
0.08,0.0837236345716829
0.09,0.0817436619162319
0.1,0.0787745142175088
0.11,0.0752760934213474
0.12,0.07187200786341
0.13,0.0682539428953083
0.14,0.0649515668017934
0.15,0.0615962612733546
0.16,0.0584507573804304
0.17,0.0556567116217561
0.18,0.0528440279131835
0.19,0.0503878585668431
0.2,0.0479206445398035
0.21,0.0456578276339812
0.22,0.0436891826639188
0.23,0.0419575347058455
0.24,0.0401561737104764
0.25,0.038606127290415
0.26,0.036996529917823
0.27,0.0355309641914623
0.28,0.0340576250339939
0.29,0.0328493480867811
0.3,0.0315994071121881
0.31,0.0305669909305719
0.32,0.0294982657963421
0.33,0.028619565621207
0.34,0.0276883880751313
0.35,0.0269394163223669
0.36,0.0263427269316977
0.37,0.0256396054859029
0.38,0.0250050321717595
0.39,0.0244786548561151
0.4,0.0238121422696199
0.41,0.0232022240367641
0.42,0.0228537771246841
0.43,0.0224252597416444
0.44,0.0220041712062278
0.45,0.0215393610943364
0.46,0.021209588881381
0.47,0.0208913465081896
0.48,0.0205221944772426
0.49,0.0202241106600983
0.5,0.020027298144373
0.51,0.0197652658751321
0.52,0.0195814451141274
0.53,0.0193539480486687
0.54,0.0191309847058188
0.55,0.019086227048928
0.56,0.0190398212885028
0.57,0.0188948896027646
0.58,0.0187307556900409
0.59,0.0186086101547632
0.6,0.0185273212195671
0.61,0.0186147567538125
0.62,0.0184943424828318
0.63,0.0184351316935907
0.64,0.0183823676068521
0.65,0.0182614801362812
0.66,0.018338589358861
0.67,0.0183595061837842
0.68,0.0182553104757021
0.69,0.0182504922583636
0.7,0.0182331913184493
0.71,0.0182306225893386
0.72,0.0181645690243263
0.73,0.0182292889844912
0.74,0.0182505934504368
0.75,0.0183392418312859
0.76,0.0183832668131825
0.77,0.0184828313624097
0.78,0.0185079953344112
0.79,0.0185535873733513
0.8,0.0185230681925566
0.81,0.0185651704102613
0.82,0.0187382306156179
0.83,0.0188204924126107
0.84,0.0189590564345093
0.85,0.0189984715427726
0.86,0.0192337069376967
0.87,0.0194384302843982
0.88,0.0195632064088927
0.89,0.0195718260201296
0.9,0.0197460864792392
0.91,0.0199477964004856
0.92,0.0201052828664183
0.93,0.0202775572070883
0.94,0.0205817674955858
0.95,0.0207223225981109
0.96,0.0208640181416686
0.97,0.0209269678439404
0.98,0.0210644590454844
0.99,0.0212126747922167
1,0.021310113409712
1.01,0.0214027283580796
1.02,0.0217237056140238
1.03,0.0219194710554868
1.04,0.0221826313092432
1.05,0.0223879017192039
1.06,0.0226555761134088
1.07,0.0230393731435707
1.08,0.0231829003279837
1.09,0.0234625948704457
1.1,0.0236232827947159
1.11,0.0238503816417983
1.12,0.0242456434317315
1.13,0.0245022161002683
1.14,0.0248565712248912
1.15,0.0249967646151013
1.16,0.0251107911078582
1.17,0.0254035671091067
1.18,0.0259552605733571
1.19,0.0259997267977325
1.2,0.0263271032117921
1.21,0.0264607127741013
1.22,0.0266897632835513
1.23,0.0270222628064537
1.24,0.0274808976941281
1.25,0.0278167763641442
1.26,0.0281879934548309
1.27,0.0285206656245957
1.28,0.0288869503483933
1.29,0.0290810602655843
1.3,0.0293573274098637
1.31,0.0296372215133124
1.32,0.0300735562402372
1.33,0.030575346266998
1.34,0.0304479449706695
1.35,0.0308014971852697
1.36,0.0313106011690389
1.37,0.0318864997007417
1.38,0.0326025488403283
1.39,0.0330221307850878
1.4,0.0333604708687618
1.41,0.0338867668721163
1.42,0.0341807894464107
1.43,0.0345105802292789
1.44,0.0350151716687862
1.45,0.0353469168962665
1.46,0.0360845989798492
1.47,0.0366375469319755
1.48,0.0371859747282557
1.49,0.0374122138125317
1.5,0.0378780031139423
1.51,0.0381922233805739
1.52,0.0386548028987821
1.53,0.0392459533918374
1.54,0.0399286985990445
1.55,0.0404895803838082
1.56,0.0412051801488386
1.57,0.0419473514502851
1.58,0.0428766015440187
1.59,0.0432833115978567
1.6,0.0437096232208677
1.61,0.0444185576795461
1.62,0.0451570542667813
1.63,0.0456501488517358
1.64,0.0463673777187428
1.65,0.0470745704179293
1.66,0.0478833393584092
1.67,0.0489576054692593
1.68,0.0503795300219938
1.69,0.0514388410054299
1.7,0.0518314642031965
1.71,0.0528029645049641
1.72,0.0537041819850829
1.73,0.0548698687339687
1.74,0.0550829112752302
1.75,0.0564385770733889
1.76,0.0567474433795401
1.77,0.0577441644493779
1.78,0.0578547418945341
1.79,0.0600217541390331
1.8,0.0613552620401924
1.81,0.0625251646828926
1.82,0.0639600474553052
1.83,0.0648988915740704
1.84,0.066545458603183
1.85,0.0668072489557139
1.86,0.0674561219234635
1.87,0.067735924992567
1.88,0.0694762423794541
1.89,0.0711535561601929
1.9,0.0712322747224062
1.91,0.0719967007642452
1.92,0.0744471902807247
1.93,0.0744867698736909
1.94,0.0752973318277647
1.95,0.0769940426865147
1.96,0.0792562360015436
1.97,0.0800110649764438
1.98,0.0832090599157314
1.99,0.0875883751417892
2,0.0898092732129437
2.01,0.0895319859099722
2.02,0.0912253971883103
2.03,0.0918939317158762
2.04,0.0915973511739222
2.05,0.0934148909463685
2.06,0.0942410376061227
2.07,0.0952987936865033
2.08,0.0972777781516424
2.09,0.0995136500010212
2.1,0.100353356173205
2.11,0.10376776422015
2.12,0.103261012517264
2.13,0.10838069841036
2.14,0.107692076793842
2.15,0.108473603394435
2.16,0.110797321258582
2.17,0.114855382806602
2.18,0.117323971210382
2.19,0.1233924548504
2.2,0.12785902562717
2.21,0.130411414918154
2.22,0.130977153872921
2.23,0.131589011517968
2.24,0.132178700857187
2.25,0.139540215897937
2.26,0.144763844976099
2.27,0.150181421610387
2.28,0.153048950581373
2.29,0.155975211894644
2.3,0.164715519999551
2.31,0.173805146217832
2.32,0.180039186299585
2.33,0.176423395117439
2.34,0.186353530659653
2.35,0.189449289535289
2.36,0.18890614497735
2.37,0.192177159461719
2.38,0.20334307187381
2.39,0.206864012984152
2.4,0.210230229749513
2.41,0.222488233893783
2.42,0.2400260371934
2.43,0.243262684416054
2.44,0.2364960623939
2.45,0.250274676981067
2.46,0.253695116511274
2.47,0.262785861443459
2.48,0.260568154896411
2.49,0.264185488617247
2.5,0.280121551817593
2.51,0.296638532645411
2.52,0.287084135466025
2.53,0.304404953934449
2.54,0.322050237407111
2.55,0.333024362750434
2.56,0.359870143514305
2.57,0.363260121658232
2.58,0.36634043047233
2.59,0.352806671975285
2.6,0.356915051832843
2.61,0.36931322874467
2.62,0.372652847011185
2.63,0.358984651411222
2.64,0.356662783349409
2.65,0.361215882474437
2.66,0.356501699206332
2.67,0.361818472164757
2.68,0.385307680194943
2.69,0.380507098268144
2.7,0.396613594301831
2.71,0.4209416512017
2.72,0.436464945705724
2.73,0.45222933724315
2.74,0.456122896827906
2.75,0.461994992260306
2.76,0.488811202695411
2.77,0.496109574971186
2.78,0.490184376114144
2.79,0.475804971963268
2.8,0.456353050948424
2.81,0.434131383722735
2.82,0.410663239074661
2.83,0.386931298453325
2.84,0.363552826554254
2.85,0.340902337655338
2.86,0.319195284897811
2.87,0.298544101054472
2.88,0.278995338335538
2.89,0.260554089753946
2.9,0.243199858970614
2.91,0.226896921325174
2.92,0.211600969435147
2.93,0.197263369322439
2.94,0.183833863643478
2.95,0.171262251038756
2.96,0.159499421676535
2.97,0.14849795603244
2.98,0.138212470288955
2.99,0.128599777930354
3,0.119618927060345
3.01,0.111231218206669
3.02,0.103400118783756
3.03,0.0960912080113366
3.04,0.0892720721086769
3.05,0.0829122095560991
3.06,0.0769829313906301
3.07,0.0714572618692856
3.08,0.0663098482333597
3.09,0.0615168591657363
3.1,0.0570559024558631
3.11,0.0529059449305257
3.12,0.0490472237253771
3.13,0.0454611780390186
3.14,0.0349485116474817
3.15,0.034497152595005
3.16,0.0333882607906436
3.17,0.0318854844042373
3.18,0.0152197383867319
3.19,0.00626617879658349
3.2,0.00910583607807496
3.21,0.00661525060606539
3.22,0.0105340135989346
3.23,0.0137955498715271
3.24,0.0058018344628833
3.25,0.00470251129347023
3.26,0.00823156020093304
3.27,0.0112249512513099
3.28,0.0132645233104718
3.29,0.0144280923517867
3.3,0.0149228778822884
3.31,0.0149532508222771
3.32,0.0146825610744903
3.33,0.0134172123245993
3.34,0.0131622192831863
3.35,0.0127635056661382
3.36,0.0122880146962206
3.37,0.011780179718302
3.38,0.0109802139761159
3.39,0.010589880984662
3.4,0.0101875678213859
3.41,0.00979152193111811
3.42,0.00941285458107755
3.43,0.00905795525842854
3.44,0.00873012879904166
3.45,0.00843069145237422
3.46,0.00815971404051217
3.47,0.000717773553661387
3.48,0.00229911700915443
3.49,0.00383348000381959
3.5,0.00503754502596549
3.51,0.00028681757687726
3.52,0.000431168975865401
3.53,0.001088701889119
3.54,0.00141894327063139
3.55,0.0026568732813267
3.56,0.00438518947847384
3.57,0.00305032111393305
3.58,0.00423619157862823
3.59,0.00571382710305904
3.6,0.00680706840661782
3.61,0.00756456864290519
3.62,0.00806577842045442
3.63,0.00838424106259547
3.64,0.00857781139748232
3.65,0.00797751094901828
3.66,0.00828950971632623
3.67,0.00848657076938565
3.68,0.00860712987970986
3.69,0.00867805757261418
3.7,0.00863640429695803
3.71,0.00868659413201233
3.72,0.00706072337586434
3.73,0.00343023431678572
3.74,0.00653086283808684
3.75,0.039351017296042
3.76,0.0924532245083197
3.77,0.110954987927948
3.78,0.124339950091977
3.79,0.128272558623854
3.8,0.126198752504023
3.81,0.128460772888205
3.82,0.122485372852259
3.83,0.131555260247257
3.84,0.135987385850076
3.85,0.139750775913299
3.86,0.141873876213955
3.87,0.141634930300382
3.88,0.151312768030307
3.89,0.150848777833306
3.9,0.145739835220978
3.91,0.148418136133471
3.92,0.146440004300001
3.93,0.147870163611782
3.94,0.145328696095029
3.95,0.152803025637193
3.96,0.154483332608442
3.97,0.157454240599158
3.98,0.164461601141285
3.99,0.168471129098745
4,0.17465759260107
4.01,0.179302688882708
4.02,0.180189629812501
4.03,0.189640145073358
4.04,0.197970508223941
4.05,0.204670265391532
4.06,0.21335945183139
4.07,0.217727635955804
4.08,0.224596527278836
4.09,0.231833886940648
4.1,0.241171432715528
4.11,0.248289466962479
4.12,0.256908407886542
4.13,0.265064921636234
4.14,0.276278689747547
4.15,0.289470161115435
4.16,0.29858391890615
4.17,0.313242557961078
4.18,0.326384408263985
4.19,0.337901197353086
4.2,0.350470665606179
4.21,0.36435298985814
4.22,0.38023840772831
4.23,0.397190858084156
4.24,0.415654945230644
4.25,0.437407853236994
4.26,0.45785259507182
4.27,0.480920333838912
4.28,0.506174309598536
4.29,0.53311081897992
4.3,0.563212975027567
4.31,0.593675072436425
4.32,0.629316946534032
4.33,0.669750800484398
4.34,0.715764124677153
4.35,0.767244989621797
4.36,0.82467461814619
4.37,0.886689578851055
4.38,0.952606269537904
4.39,1.0218755730605
4.4,1.09248624978187
4.41,1.16196192113466
4.42,1.22702101122203
4.43,1.28450867939267
4.44,1.33141427973175
4.45,1.36737177892233
4.46,1.39395366195588
4.47,1.41313231352525
4.48,1.42614972152875
4.49,1.43396926784698
4.5,1.43738955345838
4.51,1.43714401602809
4.52,1.4334657659205
4.53,1.42696038981262
4.54,1.41794793156232
4.55,1.40652935145789
4.56,1.39332517844912
4.57,1.37843317329529
4.58,1.36206287589951
4.59,1.34454859652908
4.6,1.32621046816363
4.61,1.30705339984207
4.62,1.28723160042197
4.63,1.26704324656463
4.64,1.24655241037579
4.65,1.22597335324584
4.66,1.20533748433963
4.67,1.18473247285265
4.68,1.16438790201183
4.69,1.14434246934522
4.7,1.12469177646099
4.71,1.10546501575766
4.72,1.08671368262062
4.73,1.06861069823275
4.74,1.05103113711016
4.75,1.03406110627941
4.76,1.01791746399172
4.77,1.00246057588119
4.78,0.988186481657354
4.79,0.974419798142779
4.8,0.961431226555238
4.81,0.949295348864947
4.82,0.937762635695628
4.83,0.927539064772047
4.84,0.917934316782595
4.85,0.909386768625709
4.86,0.901979519765619
4.87,0.895383860394684
4.88,0.889800183340039
4.89,0.885345933810197
4.9,0.881997785983182
4.91,0.879665493650134
4.92,0.87846988072117
4.93,0.878570491756344
4.94,0.880036381163755
4.95,0.882925892207989
4.96,0.887351152735488
4.97,0.893397755013082
4.98,0.901126233743371
4.99,0.910718271321493
5,0.922172426613072
5.01,0.935737695987143
5.02,0.951293620386064
5.03,0.968834809978495
5.04,0.988200836312565
5.05,1.00926447385496
5.06,1.03186075145698
5.07,1.05574446199331
5.08,1.08071124310793
5.09,1.10647615344334
5.1,1.13280904846196
5.11,1.15941623061647
5.12,1.18605720284974
5.13,1.21250042067899
5.14,1.23849666284081
5.15,1.26390827773659
5.16,1.28847433488529
5.17,1.31201200389451
5.18,1.3344133456623
5.19,1.35567546393856
5.2,1.37528748198508
5.21,1.39326457647312
5.22,1.40960148171517
5.23,1.42414071470718
5.24,1.43686006708192
5.25,1.44771923779461
5.26,1.45667649111092
5.27,1.46384346855401
5.28,1.46879633691871
5.29,1.47230021959245
5.3,1.47400197907647
5.31,1.47417808945948
5.32,1.47270400040983
5.33,1.46991082602444
5.34,1.46584894990352
5.35,1.46064019029228
5.36,1.4545599737171
5.37,1.44778512367785
5.38,1.44032934973266
5.39,1.43258808812088
5.4,1.42489070982785
5.41,1.4166861856191
5.42,1.40871960677618
5.43,1.40082082681917
5.44,1.39341521627244
5.45,1.38692704267185
5.46,1.38106537555486
5.47,1.37625970555304
5.48,1.3722865832543
5.49,1.36918552874192
5.5,1.36739337109929
5.51,1.36668044948576
5.52,1.36686457798704
5.53,1.36829134106542
5.54,1.37026670909136
5.55,1.37301234112888
5.56,1.37631167220256
5.57,1.37997582953813
5.58,1.38392842831391
5.59,1.38820909416796
5.6,1.39234949007332
5.61,1.39625171638445
5.62,1.39941157788911
5.63,1.40208315619519
5.64,1.40378782493295
5.65,1.40451446593852
5.66,1.40446700473913
5.67,1.40321211038011
5.68,1.40068299447944
5.69,1.39707517106546
5.7,1.39208931209047
5.71,1.38578908333272
5.72,1.37844356917932
5.73,1.3700032890676
5.74,1.36030496456149
5.75,1.34985323034512
5.76,1.33842367502957
5.77,1.32610517176938
5.78,1.31352087873868
5.79,1.30074885161339
5.8,1.28864119244068
5.81,1.27888647649796
5.82,1.27196736731132
5.83,1.27012937183359
5.84,1.27397322254983
5.85,1.28304216895385
5.86,1.29613050635007
5.87,1.31200335184756
5.88,1.32968286186415
5.89,1.34834203650029
5.9,1.3676462096095
5.91,1.38714155623117
5.92,1.4064544959093
5.93,1.4251328027922
5.94,1.44238248779129
5.95,1.4593508954366
5.96,1.47513386453595
5.97,1.48963233086792
5.98,1.50280928692706
5.99,1.51442384440451
6,1.52443216261288
6.01,1.53273979050311
6.02,1.53955076841573
6.03,1.5446565675179
6.04,1.54837383954158
6.05,1.55040297273287
6.06,1.55091147284909
6.07,1.54996562258245
6.08,1.54774340447046
6.09,1.54425130340323
6.1,1.53972419163877
6.11,1.53417692997532
6.12,1.52794163587355
6.13,1.52093789558034
6.14,1.51349974744802
6.15,1.50539306287276
6.16,1.497441912004
6.17,1.48951501280633
6.18,1.48180932165671
6.19,1.47450136114789
6.2,1.46768409641343
6.21,1.46153938476372
6.22,1.45606896473355
6.23,1.45148248699271
6.24,1.44783086196225
6.25,1.44509209798395
6.26,1.44335938096659
6.27,1.44269796145191
6.28,1.44281822081092
6.29,1.44311720625688
6.3,1.44465494836709
6.31,1.44666393630999
6.32,1.44926046657362
6.33,1.45198401371724
6.34,1.45482816875903
6.35,1.45799042831241
6.36,1.46097943331872
6.37,1.46325300713998
6.38,1.46506589899533
6.39,1.46596709167908
6.4,1.46606837963377
6.41,1.46540560425191
6.42,1.46395394952437
6.43,1.46136427583411
6.44,1.45708604985352
6.45,1.45210983648024
6.46,1.44609262332083
6.47,1.43917667091789
6.48,1.43080718954521
6.49,1.42133005982323
6.5,1.41077849733519
6.51,1.39937198220901
6.52,1.38697615616889
6.53,1.37394557092143
6.54,1.36025789250387
6.55,1.34635260743462
6.56,1.33226997522499
6.57,1.31891422425142
6.58,1.30684205528152
6.59,1.29726962154223
6.6,1.29139190049429
6.61,1.28989745911032
6.62,1.29279043827786
6.63,1.29939462210248
6.64,1.30869116596252
6.65,1.31986955106454
6.66,1.33219046819901
6.67,1.34511437411333
6.68,1.35824816321375
6.69,1.37131739159855
6.7,1.38380846083808
6.71,1.39575986845957
6.72,1.40676234195355
6.73,1.4168158380136
6.74,1.42579938556294
6.75,1.43375262579107
6.76,1.44035704604855
6.77,1.4457056371509
6.78,1.44965761963974
6.79,1.45241574628521
6.8,1.45386720594578
6.81,1.45403236816397
6.82,1.45299737895661
6.83,1.45086000865624
6.84,1.44760245321484
6.85,1.44332792188949
6.86,1.4381074443758
6.87,1.43226627364786
6.88,1.42579947646628
6.89,1.41883750913258
6.9,1.41152298483803
6.91,1.40379483879948
6.92,1.39608874115531
6.93,1.38836500614512
6.94,1.38081591232519
6.95,1.37366391181304
6.96,1.36714456993642
6.97,1.3610442674525
6.98,1.35567169353766
6.99,1.35114794875791
7,1.3474020814346
7.01,1.3446472991554
7.02,1.34252830167518
7.03,1.34178580372006
7.04,1.34139565445328
7.05,1.34204941595798
7.06,1.3434121606683
7.07,1.3451530701631
7.08,1.34782607038383
7.09,1.35082208446976
7.1,1.3541007342864
7.11,1.35733117594387
7.12,1.36053590278324
7.13,1.36351488126773
7.14,1.3657774442582
7.15,1.3676405174208
7.16,1.36894114030147
7.17,1.36943272849716
7.18,1.36893428003275
7.19,1.36768845095664
7.2,1.3652281341221
7.21,1.36126528690603
7.22,1.35668646565635
7.23,1.35092555963663
7.24,1.34403677400902
7.25,1.33608145458698
7.26,1.32709352938112
7.27,1.31735590046204
7.28,1.30643424006171
7.29,1.2946908914197
7.3,1.28220828851799
7.31,1.26889811877003
7.32,1.2547390630724
7.33,1.2409639018226
7.34,1.22717381893556
7.35,1.2138288226355
7.36,1.20149916013824
7.37,1.19122328910887
7.38,1.18357256628776
7.39,1.17924902485194
7.4,1.1783372471789
7.41,1.18043444884075
7.42,1.18495228505253
7.43,1.19120925574064
7.44,1.1985834004354
7.45,1.20662162403769
7.46,1.21487988810528
7.47,1.22305169628842
7.48,1.23087094120462
7.49,1.2381676594657
7.5,1.2447255449089
7.51,1.250481943147
7.52,1.25527036432764
7.53,1.25900888728096
7.54,1.26161917401733
7.55,1.26316513032629
7.56,1.26377797625035
7.57,1.26323904562021
7.58,1.26170299224501
7.59,1.25913290311443
7.6,1.25564527691381
7.61,1.25132205473532
7.62,1.24626563355492
7.63,1.24055628636066
7.64,1.23427075450663
7.65,1.22750431136613
7.66,1.22045088196556
7.67,1.21317116239878
7.68,1.20575069854413
7.69,1.19850349761079
7.7,1.19138297907199
7.71,1.18463906612466
7.72,1.17845218548894
7.73,1.17270939272201
7.74,1.16772112965628
7.75,1.16342152891775
7.76,1.15958002398915
7.77,1.15706566155143
7.78,1.15557472554402
7.79,1.15494235338786
7.8,1.15547867084579
7.81,1.15674954760304
7.82,1.15875483531505
7.83,1.16141415509174
7.84,1.16459503311706
7.85,1.16841197510093
7.86,1.1725262878925
7.87,1.17684250267192
7.88,1.18129743719341
7.89,1.18561749932625
7.9,1.18965129926321
7.91,1.19329744352431
7.92,1.19647478480683
7.93,1.19906122075384
7.94,1.20071461139744
7.95,1.20159703349166
7.96,1.20124715924337
7.97,1.20001180025021
7.98,1.19778467874125
7.99,1.19442829787447
8,1.18986179184122
8.01,1.18431844719701
8.02,1.17754816931104
8.03,1.16971084944449
8.04,1.16089385005165
8.05,1.15114507793177
8.06,1.14058510092611
8.07,1.12914047280973
8.08,1.11701460238811
8.09,1.1043368935307
8.1,1.09121388333742
8.11,1.07757133949644
8.12,1.06378240234826
8.13,1.04988562642964
8.14,1.0360715434096
8.15,1.02288966647936
8.16,1.01061058912604
8.17,0.999747422538186
8.18,0.990592055639993
8.19,0.984348014655075
8.2,0.980743740217749
8.21,0.979699026058791
8.22,0.980815931070024
8.23,0.983649165725004
8.24,0.987575927527871
8.25,0.992257587400948
8.26,0.997231048181937
8.27,1.00222551949175
8.28,1.00699078333834
8.29,1.01130553470998
8.3,1.01501996181368
8.31,1.01799512311104
8.32,1.02012392511945
8.33,1.02133781586277
8.34,1.02169665976496
8.35,1.02108198553386
8.36,1.01956397641017
8.37,1.01716684422332
8.38,1.01393285878549
8.39,1.00996363220296
8.4,1.00536142703358
8.41,1.00018060289263
8.42,0.994525065019152
8.43,0.988468187348727
8.44,0.982200625021133
8.45,0.975840132603852
8.46,0.969493357310787
8.47,0.963342301374775
8.48,0.957485636811867
8.49,0.951994066834811
8.5,0.947001979541451
8.51,0.942572441286311
8.52,0.938926799029665
8.53,0.935885814446205
8.54,0.933536737963322
8.55,0.932040103156713
8.56,0.931236794178745
8.57,0.931267165884654
8.58,0.93184227069574
8.59,0.933234837521737
8.6,0.935253326573177
8.61,0.93780267319365
8.62,0.940769955195547
8.63,0.944217984065304
8.64,0.947755588593141
8.65,0.951492553711527
8.66,0.955226280961292
8.67,0.958849398984732
8.68,0.962287221294758
8.69,0.965088126733988
8.7,0.967759381013471
8.71,0.969865716799295
8.72,0.971304358514103
8.73,0.972161894157378
8.74,0.97200738494269
8.75,0.971045649133182
8.76,0.969024239235875
8.77,0.966312694350699
8.78,0.962635579554855
8.79,0.958128483254449
8.8,0.95272507949109
8.81,0.946325763953941
8.82,0.939175930938618
8.83,0.931289288215367
8.84,0.922815052446592
8.85,0.913616014167549
8.86,0.903800686407532
8.87,0.893518028935481
8.88,0.88268561099948
8.89,0.871484884407216
8.9,0.859967193226024
8.91,0.8482296756557
8.92,0.836405640586677
8.93,0.824489866017447
8.94,0.81256931878131
8.95,0.800781862182777
8.96,0.789288660453022
8.97,0.77817025942884
8.98,0.767689919541913
8.99,0.758025453787914
9,0.749458049204
9.01,0.74234602884237
9.02,0.736849253015571
9.03,0.733042184377049
9.04,0.73087923867592
9.05,0.730154195164182
9.06,0.730688063159558
9.07,0.732139765618353
9.08,0.734184633490204
9.09,0.736598970124641
9.1,0.739124728826886
9.11,0.741530751860306
9.12,0.743635349153589
9.13,0.745309955416982
9.14,0.746517947171668
9.15,0.747108714595071
9.16,0.747075312609778
9.17,0.746397977136892
9.18,0.745127954165715
9.19,0.743251672426664
9.2,0.740950826709323
9.21,0.738158017926515
9.22,0.735079555419047
9.23,0.731761459373867
9.24,0.728267922204125
9.25,0.724704254449808
9.26,0.721167117966664
9.27,0.717708455479656
9.28,0.714505248718114
9.29,0.711572526531346
9.3,0.708944814072975
9.31,0.706640535392849
9.32,0.704765914978271
9.33,0.703128709383612
9.34,0.702019812670453
9.35,0.701303548384953
9.36,0.700995025780685
9.37,0.700925894791223
9.38,0.70122349843742
9.39,0.701823702515604
9.4,0.70257755040687
9.41,0.703569211030871
9.42,0.704695901886497
9.43,0.705884983107376
9.44,0.707060778896969
9.45,0.708238833566196
9.46,0.709050725024163
9.47,0.709978171954765
9.48,0.710737582850325
9.49,0.711221820076521
9.5,0.711415007905974
9.51,0.711201801817733
9.52,0.71064152977573
9.53,0.709615806935095
9.54,0.708141053742349
9.55,0.706084411456214
9.56,0.703589798189276
9.57,0.700607173125313
9.58,0.697115657475544
9.59,0.693104011145316
9.6,0.688682964887484
9.61,0.68383109362732
9.62,0.678413568914742
9.63,0.672718952271868
9.64,0.666645453036746
9.65,0.660337329471821
9.66,0.653570608493534
9.67,0.646556589225316
9.68,0.639192575413867
9.69,0.631659031067481
9.7,0.623971910298445
9.71,0.616092493821803
9.72,0.608211758852403
9.73,0.600278609308317
9.74,0.592240714650178
9.75,0.584373553605045
9.76,0.576463334806888
9.77,0.568588426336996
9.78,0.560815293029312
9.79,0.553187863523321
9.8,0.545819842891726
9.81,0.538667288761233
9.82,0.531704442971123
9.83,0.525049321559736
9.84,0.518847965571542
9.85,0.512971134626987
9.86,0.507343429589852
9.87,0.502472020796279
9.88,0.497956026477221
9.89,0.494209697036635
9.9,0.491068472737956
9.91,0.48854110319659
9.92,0.486512654517438
9.93,0.484976766581479
9.94,0.483902935547513
9.95,0.483208104074994
9.96,0.48281865322418
9.97,0.482623806834597
9.98,0.482610939393995
9.99,0.482689569920861
10,0.482810080394906
10.01,0.482925980375213
10.02,0.483139292370055
10.03,0.483341451124395
10.04,0.483598817947672
10.05,0.483832965494546
10.06,0.484160432885133
10.07,0.484506090733657
10.08,0.485070811650256
10.09,0.485694490353143
10.1,0.486338483439278
10.11,0.486951738633643
10.12,0.487704760592024
10.13,0.488445194087643
10.14,0.489212269975194
10.15,0.490042459365052
10.16,0.490848711974443
10.17,0.491588522924285
10.18,0.492410295022695
10.19,0.492959987805583
10.2,0.49335394963347
10.21,0.493678288907471
10.22,0.493807714360065
10.23,0.493745377998967
10.24,0.493496148706758
10.25,0.493035364805834
10.26,0.492459643604856
10.27,0.491642450798285
10.28,0.490410540457178
10.29,0.488954296546775
10.3,0.487258998863962
10.31,0.48530172292342
10.32,0.483085663462609
10.33,0.480672477785742
10.34,0.477965563305508
10.35,0.47508338453108
10.36,0.471958408052839
10.37,0.468615652976244
10.38,0.465101655804991
10.39,0.461396056745274
10.4,0.457509326527577
10.41,0.4534856584818
10.42,0.449342473627993
10.43,0.445039021737187
10.44,0.440677847207504
10.45,0.436183492245619
10.46,0.431663678724201
10.47,0.427117124733264
10.48,0.422476326597942
10.49,0.417821248848953
10.5,0.41313668024928
10.51,0.408456194075541
10.52,0.403812127340678
10.53,0.399219946878033
10.54,0.394614945099021
10.55,0.390059332167858
10.56,0.385565075311429
10.57,0.381220531228852
10.58,0.376849059078767
10.59,0.372559066295008
10.6,0.368346288892979
10.61,0.364223683492339
10.62,0.360233327987204
10.63,0.356361949701247
10.64,0.352564940247553
10.65,0.348896915427826
10.66,0.345382126280535
10.67,0.342002298956105
10.68,0.338737700379172
10.69,0.335624119358042
10.7,0.332660033548358
10.71,0.32986844340379
10.72,0.327235529219802
10.73,0.324756424478229
10.74,0.322463727271823
10.75,0.320320363206053
10.76,0.318285151793382
10.77,0.316503360976171
10.78,0.314863333219194
10.79,0.31340221196044
10.8,0.312104871560739
10.81,0.310988291304024
10.82,0.309957874498964
10.83,0.309163914294609
10.84,0.308524328184457
10.85,0.307980200053222
10.86,0.307619254338358
10.87,0.30739888526526
10.88,0.307237009069193
10.89,0.307234888130592
10.9,0.30733810580799
10.91,0.307542440891726
10.92,0.307864132725991
10.93,0.308211714142135
10.94,0.308688170727097
10.95,0.309121494217274
10.96,0.309665469529807
10.97,0.31005958885553
10.98,0.310538543900461
10.99,0.311038014114691
11,0.311440520965392
11.01,0.31185237548036
11.02,0.312034439731045
11.03,0.312310397408543
11.04,0.31247984511954
11.05,0.312545254945699
11.06,0.312500343178083
11.07,0.312346106311746
11.08,0.312163279327237
11.09,0.311749714263648
11.1,0.311211141125793
11.11,0.31052689481664
11.12,0.309696102864397
11.13,0.308724153685532
11.14,0.307590210525559
11.15,0.306313801943042
11.16,0.304937870648216
11.17,0.303423009203723
11.18,0.301795811462598
11.19,0.30005141418238
11.2,0.298177807704229
11.21,0.296214144038166
11.22,0.294141822491418
11.23,0.291975909163222
11.24,0.28971737140758
11.25,0.287363510392742
11.26,0.284968035036907
11.27,0.28248521270644
11.28,0.279956007758711
11.29,0.277366885543685
11.3,0.274653317202226
11.31,0.271999826334096
11.32,0.269307658051388
11.33,0.266684663453825
11.34,0.263939269443298
11.35,0.261122835604302
11.36,0.258363661928604
11.37,0.255591386766801
11.38,0.252759712006137
11.39,0.25003573045623
11.4,0.247293443741705
11.41,0.244598815055377
11.42,0.241904611890166
11.43,0.239258556371366
11.44,0.236513308690904
11.45,0.23394823867461
11.46,0.231408983296053
11.47,0.228921796885354
11.48,0.226452976569914
11.49,0.22404185602325
11.5,0.221687728995372
11.51,0.219397315774803
11.52,0.217181766287109
11.53,0.215008986400858
11.54,0.212881496966845
11.55,0.21084906274412
11.56,0.208869674606977
11.57,0.206958534341435
11.58,0.205141743125095
11.59,0.203400766003459
11.6,0.201740727497119
11.61,0.200145283840696
11.62,0.198638248877691
11.63,0.197229498524538
11.64,0.195903379265065
11.65,0.194660624713426
11.66,0.193506161886997
11.67,0.192438868833463
11.68,0.191451840992476
11.69,0.190539603309572
11.7,0.189734939296646
11.71,0.189012045958091
11.72,0.188374589232298
11.73,0.18783041490578
11.74,0.187365005705322
11.75,0.186984382000641
11.76,0.186665160068139
11.77,0.186445517946411
11.78,0.18630406491618
11.79,0.186224360848343
11.8,0.186205739118867
11.81,0.186252607808614
11.82,0.186336659490992
11.83,0.186460305070873
11.84,0.186482235885759
11.85,0.186675234331805
11.86,0.186976539520613
11.87,0.187191646466
11.88,0.187397100704302
11.89,0.18762929530441
11.9,0.187816182494071
11.91,0.188014861607333
11.92,0.188201514951039
11.93,0.188317273893606
11.94,0.188390860754487
11.95,0.188357175619956
11.96,0.188274195357141
11.97,0.188165768743535
11.98,0.187992670361791
11.99,0.187744433568777
12,0.187408263154608
12.01,0.186978596192334
12.02,0.186458198037704
12.03,0.185893352378121
12.04,0.185205563944136
12.05,0.184457071828944
12.06,0.183594526774076
12.07,0.182647688150101
12.08,0.181607320822631
12.09,0.180498079033656
12.1,0.179330708861525
12.11,0.178078468034724
12.12,0.17672794100003
12.13,0.175309028634284
12.14,0.173839596856209
12.15,0.172287834780026
12.16,0.170715354419722
12.17,0.169087305615099
12.18,0.167408146693454
12.19,0.165690644489095
12.2,0.163944995778285
12.21,0.16209621057409
12.22,0.160301248057466
12.23,0.15848122781883
12.24,0.156653747090203
12.25,0.154805566179065
12.26,0.152960129687118
12.27,0.151119665932451
12.28,0.149283578365262
12.29,0.147452256490745
12.3,0.145627806207427
12.31,0.14381615685506
12.32,0.14199091433066
12.33,0.140228197719163
12.34,0.138482906915618
12.35,0.13677265196746
12.36,0.13509626538706
12.37,0.133434906182138
12.38,0.131819452227212
12.39,0.130245804441175
12.4,0.128711168680359
12.41,0.127193424859861
12.42,0.12573816195588
12.43,0.124331818793575
12.44,0.122976194502557
12.45,0.121666143650532
12.46,0.120417104363434
12.47,0.119210339920922
12.48,0.118065270253699
12.49,0.116971702054456
12.5,0.115941058608384
12.51,0.11497018018949
12.52,0.114058181163881
12.53,0.113213066843339
12.54,0.112424108599507
12.55,0.11171725372824
12.56,0.111061892846308
12.57,0.110482547524956
12.58,0.109971950758452
12.59,0.109527785652121
12.6,0.109116902307889
12.61,0.10880725426428
12.62,0.108559103462404
12.63,0.108373540132586
12.64,0.108261154379225
12.65,0.1082361581577
12.66,0.108240358928841
12.67,0.108291161187723
12.68,0.108380534450156
12.69,0.108536440014528
12.7,0.108722141219
12.71,0.108949868965048
12.72,0.109196355096066
12.73,0.109426792949994
12.74,0.109694500149709
12.75,0.109986136892692
12.76,0.110262403035761
12.77,0.110545520674827
12.78,0.110809836901964
12.79,0.111044094249909
12.8,0.111255422834046
12.81,0.111436686422959
12.82,0.111573580453299
12.83,0.111649326134652
12.84,0.111679288395723
12.85,0.11164748130322
12.86,0.111558960057048
12.87,0.111395475237369
12.88,0.111161449522057
12.89,0.110853189042288
12.9,0.110479518267879
12.91,0.110045574474519
12.92,0.109544541617796
12.93,0.108973496068624
12.94,0.108339949361851
12.95,0.107656489359414
12.96,0.106894039324754
12.97,0.106076469612111
12.98,0.105211351722042
12.99,0.10429742087044
13,0.103329533625009
13.01,0.102326423238195
13.02,0.101282777282186
13.03,0.100207515404982
13.04,0.099101003685409
13.05,0.0979681413065596
13.06,0.0968076269729677
13.07,0.0956362344688961
13.08,0.0944448926195328
13.09,0.0932446578561777
13.1,0.0920376519076105
13.11,0.0908205023783998
13.12,0.0896047860974255
13.13,0.0883881028429018
13.14,0.0871775172011524
13.15,0.0859790076946252
13.16,0.0847793624394956
13.17,0.0835918459841219
13.18,0.082412821989822
13.19,0.0812517077016648
13.2,0.0801080159299662
13.21,0.0789907702306285
13.22,0.0778733341359282
13.23,0.0767798722327144
13.24,0.0757087788540585
13.25,0.0746657325579584
13.26,0.0736408996908002
13.27,0.072634702147517
13.28,0.0716600047141493
13.29,0.0707144069743529
13.3,0.0697990428515416
13.31,0.0689198923727883
13.32,0.0680697989732348
13.33,0.0672495104706923
13.34,0.0664657823366896
13.35,0.0657159254359569
13.36,0.0650033506223384
13.37,0.0643279789528284
13.38,0.0636867299773928
13.39,0.0630858305058499
13.4,0.0625240931698214
13.41,0.0620039747237532
13.42,0.061525366114224
13.43,0.0610869095791067
13.44,0.060689644807909
13.45,0.0603565648221778
13.46,0.0600439323170423
13.47,0.0597723095146506
13.48,0.059541346388783
13.49,0.0593519095091918
13.5,0.0592049812538195
13.51,0.0590991533308519
13.52,0.0590318691442263
13.53,0.0589972476951998
13.54,0.0589942185259748
13.55,0.0590255485742128
13.56,0.0590907298476557
13.57,0.059193256479113
13.58,0.0593069065570419
13.59,0.0594361770545582
13.6,0.0595825230187785
13.61,0.0597325481643314
13.62,0.0598891396777011
13.63,0.0600437070054138
13.64,0.0601971703548671
13.65,0.0603348219700481
13.66,0.0604691984295154
13.67,0.0605888846576994
13.68,0.0606820748812635
13.69,0.0607535855750778
13.7,0.0607904642131591
13.71,0.0607980664576873
13.72,0.0607691388391273
13.73,0.0606979683892152
13.74,0.0605890834802598
13.75,0.0604443963457321
13.76,0.060256972086178
13.77,0.0600290595580859
13.78,0.0597565616310977
13.79,0.0594433080920145
13.8,0.0590912644561279
13.81,0.0586997365778562
13.82,0.0582841942757971
13.83,0.0578157174652911
13.84,0.0573049270387006
13.85,0.0567763962634983
13.86,0.0562191454921559
13.87,0.0556294183501161
13.88,0.0550168092276404
13.89,0.0543874787630561
13.9,0.0537336548845154
13.91,0.0530593687781003
13.92,0.0523684477097035
13.93,0.0516669749833531
13.94,0.0509581480936779
13.95,0.0502387015380905
13.96,0.049508632182174
13.97,0.0487755736386692
13.98,0.0480347781719384
13.99,0.0472939029246135
14,0.0465564574928393
14.01,0.0458133592672305
14.02,0.0450788872609855
14.03,0.0443438625001518
14.04,0.0436148429511259
14.05,0.0428922248791397
14.06,0.0421762187345513
14.07,0.0414678266658501
14.08,0.0407706118905824
14.09,0.0400823781215564
14.1,0.0394053350096254
14.11,0.0387386659365885
14.12,0.0380851123481616
14.13,0.03744729585953
14.14,0.0368213271075601
14.15,0.0362056186997147
14.16,0.0356098852287407
14.17,0.0350267276742205
14.18,0.0344628604163456
14.19,0.0339113213325414
14.2,0.0333795952248172
14.21,0.032881883448949
14.22,0.0323866195753543
14.23,0.0319113752672641
14.24,0.0314540819246961
14.25,0.0310192597325365
14.26,0.0306042497378255
14.27,0.0302143559024207
14.28,0.0298438942255788
14.29,0.0294936141228163
14.3,0.0291680129802957
14.31,0.0288654456140507
14.32,0.0285855604329403
14.33,0.0283304196498621
14.34,0.0281008492060944
14.35,0.0278963856835751
14.36,0.0277175462158879
14.37,0.0275631902053735
14.38,0.0274346787240555
14.39,0.0273280348292337
14.4,0.0272459905274708
14.41,0.0271873003910452
14.42,0.027151577105967
14.43,0.027137148976801
14.44,0.027142075355266
14.45,0.027163292274052
14.46,0.0272020064653619
14.47,0.0272571840849351
14.48,0.0273219223073986
14.49,0.0274001249286274
14.5,0.0274811450327818
14.51,0.0275685017717972
14.52,0.0276487745517871
14.53,0.0277284603550024
14.54,0.0277992520802434
14.55,0.0278588414174581
14.56,0.0279135308408311
14.57,0.0279456271658851
14.58,0.0279591614773555
14.59,0.0279514623398007
14.6,0.0279194366717758
14.61,0.0278639249665631
14.62,0.027783578582253
14.63,0.0276766018763889
14.64,0.0275431331614846
14.65,0.0273834282000012
14.66,0.0271963880685791
14.67,0.0269831944314349
14.68,0.0267462906680412
14.69,0.0264854306753612
14.7,0.0262003750396784
14.71,0.0258942993132881
14.72,0.0255697131321981
14.73,0.0252266922424485
14.74,0.0248667697884199
14.75,0.0244922468242012
14.76,0.0241039650269861
14.77,0.0237038688691226
14.78,0.0232942209704533
14.79,0.0228760253598643
14.8,0.0224515520104346
14.81,0.0220204518438626
14.82,0.0215852608135451
14.83,0.0211481993836998
14.84,0.0207082469972408
14.85,0.0202679554865141
14.86,0.0198279514782719
14.87,0.0193874906929274
14.88,0.0189495243143095
14.89,0.0185143727092697
14.9,0.0180874674989379
14.91,0.0176596928583313
14.92,0.0172345508176577
14.93,0.0168151552210632
14.94,0.0164013956942638
14.95,0.015992461719601
14.96,0.0155895127277185
14.97,0.0151933501316753
14.98,0.0148061384109162
14.99,0.0144235096192197
15,0.0140477912735147
15.01,0.0136793607297606
15.02,0.0133211166368766
15.03,0.0129687351481131
15.04,0.0126227268184657
15.05,0.0122873457223254
15.06,0.0119599616737018
15.07,0.0116414561593735
15.08,0.0113319426897867
15.09,0.0110311404774721
15.1,0.0107396936377972
15.11,0.0104575945860038
15.12,0.010185231656236
15.13,0.00992219656054459
15.14,0.00966871722174005
15.15,0.00942576963388023
15.16,0.00919298722339855
15.17,0.00897069277643553
15.18,0.00875883901122842
15.19,0.0085583994512164
15.2,0.00836885663460942
15.21,0.008191270963139
15.22,0.00802468747435802
15.23,0.00786875401195543
15.24,0.00772501970579215
15.25,0.00759212636115676
15.26,0.00747217106559538
15.27,0.00736414507275407
15.28,0.00726787775994309
15.29,0.00718356685300368
15.3,0.00710989394697584
15.31,0.00704732171202924
15.32,0.00699500497306213
15.33,0.00695244561500224
15.34,0.00691825680333787
15.35,0.00689072009063655
15.36,0.00687010239727182
15.37,0.00685227430743759
15.38,0.00683707939981037
15.39,0.00682129282161382
15.4,0.00680346530076135
15.41,0.00678279077415143
15.42,0.00676122030063739
15.43,0.00672726477907245
15.44,0.00668311629677166
15.45,0.00662794149246697
15.46,0.00656072001837072
15.47,0.00648012880261532
15.48,0.00638550251921189
15.49,0.00627562240559954
15.5,0.00615258570206398
15.51,0.00601600243111495
15.52,0.00586596632398666
15.53,0.00570369856371213
15.54,0.00552777811779327
15.55,0.0053444878382362
15.56,0.00515103005499034
15.57,0.00494926904093666
15.58,0.00474053095541371
15.59,0.00452662856305729
15.6,0.00430956458545262
15.61,0.00408748644257525
15.62,0.00386299484859035
15.63,0.00363706810547804
15.64,0.00340995697247773
15.65,0.00318323236181614
15.66,0.00295687892943826
15.67,0.00273171645142141
15.68,0.00250809738138181
15.69,0.0022863828063833
15.7,0.0020666790733132
15.71,0.00184918138975537
15.72,0.00163398023410105
15.73,0.00142101191562763
15.74,0.00121021667944831
15.75,0.00100099229518796
15.76,0.000792623763568757
15.77,0.000584171672441288
15.78,0.000454477207531882
15.79,0.000377657656663486
15.8,0.000330382346402194
15.81,0.000300287069968301
15.82,0.000280550867711774
15.83,0.000267255961067675
15.84,0.000258067638084098
15.85,0.000251549432199632
15.86,0.000246794514361648
15.87,0.000243219137715119
15.88,0.000240441486991103
15.89,0.000238209281439567
15.9,0.000236354309513265
15.91,0.000234763669847024
15.92,0.000233361159231708
15.93,0.000232094970201908
15.94,0.000230929635711111
15.95,0.000229840698665056
15.96,0.000228811265529096
15.97,0.000227829114310812
15.98,0.000226885919316223
15.99,0.000225975207001392
16,0.000225092405046979
16.01,0.000224233980006765
16.02,0.000223397053398933
16.03,0.000222579570220914
16.04,0.000221779492351076
16.05,0.000220995341713495
16.06,0.000220225693740688
16.07,0.000219469396813195
16.08,0.00021872536992627
16.09,0.000217992663020772
16.1,0.000217270411189699
16.11,0.000216557833606011
16.12,0.000215854137868857
16.13,0.000215158699671444
16.14,0.000214470936398952
16.15,0.00021379018843069
16.16,0.000213115967156163
16.17,0.000212447784573426
16.18,0.000211785216688711
16.19,0.000211127838606087
16.2,0.000210475180773422
16.21,0.0002098269963123
16.22,0.000209182919668647
16.23,0.000208542602006305
16.24,0.000207905793076187
16.25,0.000207272221100672
16.26,0.000206641692699188
16.27,0.000206013926460836
16.28,0.000205388739997103
16.29,0.000204765968749328
16.3,0.00020414541819263
16.31,0.000203526942697437
16.32,0.000202910422355396
16.33,0.00020229566192424
16.34,0.000201682596472397
16.35,0.000201071148493811
16.36,0.000200461158894071
16.37,0.000199852556941635
16.38,0.000199245292003823
16.39,0.000198639289007162
16.4,0.000198034451419339
16.41,0.000197430753300808
16.42,0.000196828106251063
16.43,0.000196226537745829
16.44,0.00019562593825996
16.45,0.000195026282062632
16.46,0.000194427595569142
16.47,0.000193829813133984
16.48,0.000193232932144501
16.49,0.000192636926809635
16.5,0.000192041794616505
16.51,0.000191447485474283
16.52,0.000190854043889998
16.53,0.000190261429151618
16.54,0.00018966967160564
16.55,0.000189078764562733
16.56,0.000188488657561095
16.57,0.000187899415586716
16.58,0.000187310979201563
16.59,0.000186723411756038
16.6,0.000186136716098487
16.61,0.000185550864902593
16.62,0.000184965935575813
16.63,0.000184381881840448
16.64,0.000183798725212616
16.65,0.000183216479806977
16.66,0.000182635190030423
16.67,0.000182054819439148
16.68,0.000181475380664688
16.69,0.000180896898603431
16.7,0.000180319417002994
16.71,0.000179742938022106
16.72,0.000179167456475186
16.73,0.000178592986482714
16.74,0.000178019560873528
16.75,0.00017744717345662
16.76,0.000176875883049772
16.77,0.000176305646101643
16.78,0.000175736518517631
16.79,0.000175168518797384
16.8,0.000174601616013458
16.81,0.000174035875763689
16.82,0.000173471277082216
16.83,0.00017290784755388
16.84,0.000172345596037311
16.85,0.000171784541673553
16.86,0.000171224683586116
16.87,0.000170666045104116
16.88,0.000170108679142493
16.89,0.000169552479255804
16.9,0.00016899756684526
16.91,0.000168443907748573
16.92,0.000167891554725315
16.93,0.000167340411911119
16.94,0.000166790630000088
16.95,0.000166242226377103
16.96,0.000165695104116736
16.97,0.000165149281351369
16.98,0.000164604866261997
16.99,0.000164061744119608
17,0.000163519979039937
17.01,0.000162979572280306
17.02,0.000162440549092046
17.03,0.000161902889973886
17.04,0.000161366638147181
17.05,0.000160831787894979
17.06,0.000160298335999358
17.07,0.000159766307098114
17.08,0.000159235661377628
17.09,0.000158706462523708
17.1,0.000158178714965473
17.11,0.000157652355144941
17.12,0.000157127440845753
17.13,0.00015660397467756
17.14,0.00015608193269571
17.15,0.000155561370164212
17.16,0.000155042298609855
17.17,0.000154524628525561
17.18,0.000154008462479214
17.19,0.000153493760626796
17.2,0.000152980529920761
17.21,0.000152468797325843
17.22,0.000151958523182471
17.23,0.00015144973108536
17.24,0.000150942417518827
17.25,0.00015043659823302
17.26,0.000149932262542883
17.27,0.000149429369708228
17.28,0.000148928007226152
17.29,0.000148428132194308
17.3,0.000147929750102983
17.31,0.00014743286400425
17.32,0.000146937489675917
17.33,0.000146443579930696
17.34,0.000145951201891131
17.35,0.000145460302161322
17.36,0.000144970913357526
17.37,0.000144482994500482
17.38,0.00014399659562277
17.39,0.000143511677311758
17.4,0.000143028264426367
17.41,0.000142546350909503
17.42,0.000142065927238121
17.43,0.000141586989944217
17.44,0.000141109544930771
17.45,0.000140633607617017
17.46,0.000140159137359661
17.47,0.000139686174198367
17.48,0.000139214716077355
17.49,0.000138744726121881
17.5,0.000138276202693035
17.51,0.000137809179999259
17.52,0.000137343648485221
17.53,0.000136879591886721
17.54,0.000136417016343383
17.55,0.00013595591619518
17.56,0.000135496275628275
17.57,0.000135038113822559
17.58,0.000134581430584092
17.59,0.000134126219862835
17.6,0.000133672403546028
17.61,0.000133220141827758
17.62,0.000132769326269202
17.63,0.000132319940648156
17.64,0.000131872041862219
17.65,0.000131425589680594
17.66,0.000130980578235935
17.67,0.000130537017257765
17.68,0.000130094908172245
17.69,0.000129654233177426
17.7,0.000129214982264776
17.71,0.000128777177824894
17.72,0.000128340804836955
17.73,0.000127905853830521
17.74,0.000127472335569535
17.75,0.000127040248535349
17.76,0.000126609566008131
17.77,0.00012618028515127
17.78,0.000125752442385302
17.79,0.000125325991335888
17.8,0.000124900960931516
17.81,0.000124477332581838
17.82,0.000124055097107294
17.83,0.000123634248583588
17.84,0.000123214816282878
17.85,0.000122796761050637
17.86,0.000122380097150586
17.87,0.000121964911096846
17.88,0.000121550974823224
17.89,0.000121138423471911
17.9,0.000120727243359523
17.91,0.000120317448300242
17.92,0.000119908998901267
17.93,0.000119501924268604
17.94,0.00011909619985901
17.95,0.000118691833048565
17.96,0.000118288813429006
17.97,0.000117887142534988
17.98,0.000117486825632067
17.99,0.000117087829523412
18,0.000116690168734667
18.01,0.000116293845050722
18.02,0.000115898838794359
18.03,0.000115505158120181
18.04,0.000115112801983381
18.05,0.000114721736108889
18.06,0.000114331995158183
18.07,0.000113943577268448
18.08,0.000113556451051952
18.09,0.000113170619770118
18.1,0.000112786075743289
18.11,0.000112402839622894
18.12,0.000112020887663489
18.13,0.000111640218536059
18.14,0.000111260822391813
18.15,0.000110882737637522
18.16,0.000110505896739366
18.17,0.000110130290779077
18.18,0.000109755990712947
18.19,0.000109382957924255
18.2,0.000109011158110476
18.21,0.00010864061862419
18.22,0.000108271320470379
18.23,0.00010790326463323
18.24,0.000107536455016673
18.25,0.000107170915254188
18.26,0.000106806654436035
18.27,0.000106443521301409
18.28,0.000106081628258234
18.29,0.000105720970994988
18.3,0.000105361528957761
18.31,0.000105003304086529
18.32,0.000104646257857019
18.33,0.00010429045136803
18.34,0.000103935838395092
18.35,0.000103582445563276
18.36,0.000103230234289165
18.37,0.00010287921788562
18.38,0.000102529382342969
18.39,0.00010218071793137
18.4,0.00010183323085781
18.41,0.000101486938073353
18.42,0.00010114182839019
18.43,0.000100797875884828
18.44,0.000100455078721303
18.45,0.0001001134374257
18.46,9.97729248821498e-05
18.47,9.94336370692013e-05
18.48,9.90954761384258e-05
18.49,9.87584592627923e-05
18.5,9.84225813359713e-05
18.51,9.80878428819329e-05
18.52,9.77542382426303e-05
18.53,9.74217490334702e-05
18.54,9.70903881310702e-05
18.55,9.67601596655629e-05
18.56,9.64310463322392e-05
18.57,9.61030478235593e-05
18.58,9.5776155974332e-05
18.59,9.54503859181096e-05
18.6,9.51257088582334e-05
18.61,9.48021157146739e-05
18.62,9.44796592585462e-05
18.63,9.41582975121317e-05
18.64,9.38380246528482e-05
18.65,9.35188197402467e-05
18.66,9.32007012963885e-05
18.67,9.28836663010302e-05
18.68,9.25677045336416e-05
18.69,9.22528116371614e-05
18.7,9.19389929114812e-05
18.71,9.16262415882253e-05
18.72,9.13145509853558e-05
18.73,9.10039086029396e-05
18.74,9.06943244016001e-05
18.75,9.03857967423204e-05
18.76,9.00783122027278e-05
18.77,8.97718746103072e-05
18.78,8.94664742389544e-05
18.79,8.91621215097429e-05
18.8,8.88587925086057e-05
18.81,8.85565054425249e-05
18.82,8.82552289828807e-05
18.83,8.79549820017396e-05
18.84,8.76557537053377e-05
18.85,8.73575499430851e-05
18.86,8.70603391746665e-05
18.87,8.67641485087025e-05
18.88,8.64689788890569e-05
18.89,8.61748060168529e-05
18.9,8.58816348096307e-05
18.91,8.55894557186932e-05
18.92,8.52982631344052e-05
18.93,8.50080618653865e-05
18.94,8.47188475104285e-05
18.95,8.44306163910215e-05
18.96,8.41433655516083e-05
18.97,8.38570684107957e-05
18.98,8.35717802681659e-05
18.99,8.3287450855462e-05
19,8.30040839943659e-05
19.01,8.27216824103233e-05
19.02,8.24402443316809e-05
19.03,8.21597601691796e-05
19.04,8.18802357795899e-05
19.05,8.16016539112588e-05
19.06,8.13240177449952e-05
19.07,8.10473291762678e-05
19.08,8.07715804588294e-05
19.09,8.04967655891589e-05
19.1,8.02228791603011e-05
19.11,7.99499355880279e-05
19.12,7.96779112685862e-05
19.13,7.94068218318211e-05
19.14,7.91366559543098e-05
19.15,7.88674035227205e-05
19.16,7.85990581575804e-05
19.17,7.83316325349921e-05
19.18,7.80651184796111e-05
19.19,7.77995069629861e-05
19.2,7.75348017671544e-05
19.21,7.72709970619935e-05
19.22,7.70080953055565e-05
19.23,7.67460882831085e-05
19.24,7.64849615791345e-05
19.25,7.62247235197248e-05
19.26,7.59653699008915e-05
19.27,7.57069025038791e-05
19.28,7.54493150214852e-05
19.29,7.5192594663824e-05
19.3,7.49367500126852e-05
19.31,7.46817815736035e-05
19.32,7.44276792745572e-05
19.33,7.41744412888894e-05
19.34,7.39220611174977e-05
19.35,7.36705451868707e-05
19.36,7.34198833375411e-05
19.37,7.31700874964858e-05
19.38,7.29211215681738e-05
19.39,7.26729945984189e-05
19.4,7.24257270618942e-05
19.41,7.21793100413774e-05
19.42,7.19337155956796e-05
19.43,7.1688957870828e-05
19.44,7.14450294429553e-05
19.45,7.12019345154339e-05
19.46,7.09596682348586e-05
19.47,7.07181900437426e-05
19.48,7.0477588109955e-05
19.49,7.02377954898865e-05
19.5,6.99988085901138e-05
19.51,6.9760647619109e-05
19.52,6.95232895015826e-05
19.53,6.92866925991964e-05
19.54,6.90509471362979e-05
19.55,6.88160034144061e-05
19.56,6.85818536479433e-05
19.57,6.83484992943549e-05
19.58,6.81159460664457e-05
19.59,6.78841901424227e-05
19.6,6.76532040929666e-05
19.61,6.74230097305586e-05
19.62,6.71935945158713e-05
19.63,6.69649667311648e-05
19.64,6.67371130793395e-05
19.65,6.65100331820463e-05
19.66,6.62837263094124e-05
19.67,6.60581902172032e-05
19.68,6.58334154766935e-05
19.69,6.56094163837846e-05
19.7,6.53861780739208e-05
19.71,6.51636996048606e-05
19.72,6.49419955627298e-05
19.73,6.47210069728778e-05
19.74,6.45007821084491e-05
19.75,6.42813162934725e-05
19.76,6.40625747901427e-05
19.77,6.38445975155784e-05
19.78,6.36273691613964e-05
19.79,6.34108741415077e-05
19.8,6.31951159561138e-05
19.81,6.29800895150692e-05
19.82,6.27657971481442e-05
19.83,6.25522296020833e-05
19.84,6.23393874125979e-05
19.85,6.21272701620496e-05
19.86,6.19158854536607e-05
19.87,6.17052172071934e-05
19.88,6.14952590646996e-05
19.89,6.12860083216666e-05
19.9,6.10774752180491e-05
19.91,6.08696520714908e-05
19.92,6.06625349902393e-05
19.93,6.04561229043176e-05
19.94,6.02504112422853e-05
19.95,6.00453953455533e-05
19.96,5.9841088492483e-05
19.97,5.96374738871598e-05
19.98,5.94345541278166e-05
19.99,5.9232328605982e-05
20,5.90307714965497e-05
20.01,5.88299042596816e-05
20.02,5.86297342898e-05
20.03,5.84302412453856e-05
20.04,5.82314315776457e-05
20.05,5.80332901066434e-05
20.06,5.78358201356972e-05
20.07,5.76390227574473e-05
20.08,5.74429081471923e-05
20.09,5.72474485089663e-05
20.1,5.70526621477577e-05
20.11,5.68585299114845e-05
20.12,5.66650625182454e-05
20.13,5.64722523563487e-05
20.14,5.62800678946371e-05
20.15,5.60885745097938e-05
20.16,5.58977420817359e-05
20.17,5.57075422589809e-05
20.18,5.55179981674075e-05
20.19,5.53290938027753e-05
20.2,5.51408267085742e-05
20.21,5.49532011114891e-05
20.22,5.47662092198253e-05
20.23,5.45798687865339e-05
20.24,5.43941585175563e-05
20.25,5.42090478211417e-05
20.26,5.40246064157625e-05
20.27,5.3840785384303e-05
20.28,5.3657598549988e-05
20.29,5.34750134566958e-05
20.3,5.32930557890962e-05
20.31,5.3111723804868e-05
20.32,5.29310031219514e-05
20.33,5.27509036642796e-05
20.34,5.25714153013752e-05
20.35,5.23925275936348e-05
20.36,5.22142606395459e-05
20.37,5.20365996597443e-05
20.38,5.18595383303907e-05
20.39,5.16830717367349e-05
20.4,5.15072180832402e-05
20.41,5.13319561004835e-05
20.42,5.11572987183518e-05
20.43,5.09832259485018e-05
20.44,5.08097484277557e-05
20.45,5.06368642298799e-05
20.46,5.04645656762712e-05
20.47,5.02928505691131e-05
20.48,5.01217238498202e-05
20.49,4.99511817979375e-05
20.5,4.97812070157876e-05
20.51,4.9611822884057e-05
20.52,4.94430140765474e-05
20.53,4.92747790182145e-05
20.54,4.91071180601251e-05
20.55,4.89400304657815e-05
20.56,4.87735021430904e-05
20.57,4.86075416243322e-05
20.58,4.84421351191038e-05
20.59,4.82773107335163e-05
20.6,4.81130393440796e-05
20.61,4.79493340417371e-05
20.62,4.77861831372857e-05
20.63,4.76235930312633e-05
20.64,4.74615460448238e-05
20.65,4.730005173829e-05
20.66,4.71391068890975e-05
20.67,4.69787076856642e-05
20.68,4.68188534346132e-05
20.69,4.66595438371882e-05
20.7,4.65007770880232e-05
20.71,4.63425499779815e-05
20.72,4.61848639676553e-05
20.73,4.60277123289949e-05
20.74,4.58710968442326e-05
20.75,4.57150154163878e-05
20.76,4.55594616980147e-05
20.77,4.54044298321705e-05
20.78,4.52499335267507e-05
20.79,4.50959732167205e-05
20.8,4.49425327613775e-05
20.81,4.47896125984463e-05
20.82,4.46372114015408e-05
20.83,4.44853299712758e-05
20.84,4.43339607786339e-05
20.85,4.41831091793816e-05
20.86,4.40327741609454e-05
20.87,4.38829463276849e-05
20.88,4.37336257155855e-05
20.89,4.35848022657483e-05
20.9,4.34365031702196e-05
20.91,4.32887055404799e-05
20.92,4.31414133970728e-05
20.93,4.29946194181056e-05
20.94,4.28483255983386e-05
20.95,4.27025247815401e-05
20.96,4.25572239826248e-05
20.97,4.24124229687499e-05
20.98,4.22681080661635e-05
20.99,4.21242861343303e-05
21,4.19809562292031e-05
21.01,4.18381074039663e-05
21.02,4.16957491910754e-05
21.03,4.15538943059462e-05
21.04,4.14124935027993e-05
21.05,4.12715772602139e-05
21.06,4.11311543032246e-05
21.07,4.09911937377955e-05
21.08,4.08517130161492e-05
21.09,4.07127029404732e-05
21.1,4.05741696814231e-05
21.11,4.04361147079437e-05
21.12,4.02985245667494e-05
21.13,4.01614035982036e-05
21.14,4.00247460918282e-05
21.15,3.98885543976564e-05
21.16,3.97528285598326e-05
21.17,3.96175595756878e-05
21.18,3.94827562528475e-05
21.19,3.93484115983806e-05
21.2,3.92145279286325e-05
21.21,3.90810965706406e-05
21.22,3.89481179669776e-05
21.23,3.88155923228689e-05
21.24,3.8683515936432e-05
21.25,3.8551889332423e-05
21.26,3.84207101350777e-05
21.27,3.82899597825622e-05
21.28,3.8159681313685e-05
21.29,3.80298449627068e-05
21.3,3.79004488467766e-05
21.31,3.77714887348535e-05
21.32,3.7642966383117e-05
21.33,3.7514882318108e-05
21.34,3.73872315065579e-05
21.35,3.72600116231929e-05
21.36,3.71332323098256e-05
21.37,3.700688610134e-05
21.38,3.6880947570689e-05
21.39,3.67554579934109e-05
21.4,3.66303937990957e-05
21.41,3.65057539444556e-05
21.42,3.63815374128953e-05
21.43,3.62577463204688e-05
21.44,3.61343753206315e-05
21.45,3.60114272464198e-05
21.46,3.58888924040639e-05
21.47,3.5766775286492e-05
21.48,3.56450743297746e-05
21.49,3.55237902469309e-05
21.5,3.54029140881502e-05
21.51,3.52824489945605e-05
21.52,3.51623953463997e-05
21.53,3.50427503670001e-05
21.54,3.49235155829851e-05
21.55,3.48046861636464e-05
21.56,3.46862580436906e-05
21.57,3.45682315841352e-05
21.58,3.4450609955356e-05
21.59,3.43333871007746e-05
21.6,3.42165644005384e-05
21.61,3.41001372907342e-05
21.62,3.39841086419809e-05
21.63,3.38684713363282e-05
21.64,3.37532418354289e-05
21.65,3.36383885435523e-05
21.66,3.35239284325817e-05
21.67,3.34098559844042e-05
21.68,3.32961703808097e-05
21.69,3.3182879413101e-05
21.7,3.30699682159714e-05
21.71,3.29574373737427e-05
21.72,3.28452939648648e-05
21.73,3.2733538235389e-05
21.74,3.26221540881893e-05
21.75,3.25111518747974e-05
21.76,3.24005287799396e-05
21.77,3.22902833326555e-05
21.78,3.21804098415886e-05
21.79,3.20709127157642e-05
21.8,3.19617856934511e-05
21.81,3.18530347519979e-05
21.82,3.17446493752011e-05
21.83,3.16366343901451e-05
21.84,3.1528987534487e-05
21.85,3.14217039089426e-05
21.86,3.13147867923513e-05
21.87,3.12082342973389e-05
21.88,3.11020404343206e-05
21.89,3.09962111458703e-05
21.9,3.08907478444284e-05
21.91,3.0785643052781e-05
21.92,3.06808860877245e-05
21.93,3.05764880916149e-05
21.94,3.0472451554614e-05
21.95,3.03687625403322e-05
21.96,3.02654292214326e-05
21.97,3.01624447398475e-05
21.98,3.00598114996753e-05
21.99,2.99575317086631e-05
22,2.98555842771786e-05
22.01,2.97540006676065e-05
22.02,2.96527619745562e-05
22.03,2.95518713768836e-05
22.04,2.94513169178336e-05
22.05,2.93511001323854e-05
22.06,2.92512336301091e-05
22.07,2.91517023009298e-05
22.08,2.90525126835878e-05
22.09,2.89536541659334e-05
22.1,2.88551335271916e-05
22.11,2.87569520596409e-05
22.12,2.86591009860234e-05
22.13,2.85615852240017e-05
22.14,2.84644045377759e-05
22.15,2.83675484169099e-05
22.16,2.82710267834912e-05
22.17,2.81748280282181e-05
22.18,2.8078958100609e-05
22.19,2.79834131244924e-05
22.2,2.78882005014678e-05
22.21,2.77933082239843e-05
22.22,2.76987368420157e-05
22.23,2.76044858615079e-05
22.24,2.75105592579665e-05
22.25,2.74169511103068e-05
22.26,2.73236637139808e-05
22.27,2.72306916795903e-05
22.28,2.71380351669973e-05
22.29,2.70456918765193e-05
22.3,2.69536669645947e-05
22.31,2.68619478300412e-05
22.32,2.67705468582042e-05
22.33,2.66794577726098e-05
22.34,2.6588673452607e-05
22.35,2.64982021817677e-05
22.36,2.6408042179716e-05
22.37,2.63181884344522e-05
22.38,2.62286377125855e-05
22.39,2.61393881757309e-05
22.4,2.60504483088518e-05
22.41,2.59618083011155e-05
22.42,2.58734699579554e-05
22.43,2.57854325852822e-05
22.44,2.56976918613882e-05
22.45,2.56102511039276e-05
22.46,2.55231090239079e-05
22.47,2.54362613310847e-05
22.48,2.53497115112409e-05
22.49,2.52634577108371e-05
22.5,2.51774945453899e-05
22.51,2.5091818999777e-05
22.52,2.50064420887293e-05
22.53,2.49213558399652e-05
22.54,2.48365581341518e-05
22.55,2.47520497461528e-05
22.56,2.46678279860311e-05
22.57,2.45838941457716e-05
22.58,2.45002451479588e-05
22.59,2.44168792720334e-05
22.6,2.43337974288856e-05
22.61,2.42509978569033e-05
22.62,2.41684796306177e-05
22.63,2.40862435411484e-05
22.64,2.40042856487607e-05
22.65,2.39226090996897e-05
22.66,2.38412094506966e-05
22.67,2.37600873669923e-05
22.68,2.36792404381125e-05
22.69,2.35986670319049e-05
22.7,2.35183707973405e-05
22.71,2.34383472752681e-05
22.72,2.33585928394547e-05
22.73,2.32791120185278e-05
22.74,2.31999002436084e-05
22.75,2.31209609324456e-05
22.76,2.30422891600283e-05
22.77,2.29638867741309e-05
22.78,2.28857475922066e-05
22.79,2.28078763108402e-05
22.8,2.27302716100858e-05
22.81,2.26529287825187e-05
22.82,2.25758475962154e-05
22.83,2.24990264512413e-05
22.84,2.24224699587007e-05
22.85,2.23461747017943e-05
22.86,2.22701384664025e-05
22.87,2.21943620554893e-05
22.88,2.21188433571244e-05
22.89,2.20435779686529e-05
22.9,2.19685730140177e-05
22.91,2.18938248283143e-05
22.92,2.18193285386726e-05
22.93,2.17450754037978e-05
22.94,2.16710873353529e-05
22.95,2.15973470907014e-05
22.96,2.15238610769719e-05
22.97,2.14506244159179e-05
22.98,2.13776380182244e-05
22.99,2.13048983292662e-05
23,2.12324060505749e-05
23.01,2.11601619972239e-05
23.02,2.1088162626848e-05
23.03,2.10164074104489e-05
23.04,2.09448936333475e-05
23.05,2.08736284711587e-05
23.06,2.08026025136285e-05
23.07,2.07318196177222e-05
23.08,2.0661275430091e-05
23.09,2.05909735221589e-05
23.1,2.05209100302768e-05
23.11,2.04510834778287e-05
23.12,2.03814965493946e-05
23.13,2.03121470448936e-05
23.14,2.02430330517454e-05
23.15,2.01741523048086e-05
23.16,2.01055083026502e-05
23.17,2.00370970300965e-05
23.18,1.99689162864484e-05
23.19,1.99009701403617e-05
23.2,1.98332557477239e-05
23.21,1.97657684688193e-05
23.22,1.96985118742269e-05
23.23,1.9631485654652e-05
23.24,1.95646877455555e-05
23.25,1.9498114880692e-05
23.26,1.94317683936143e-05
23.27,1.93656466605429e-05
23.28,1.92997541065807e-05
23.29,1.92340867435739e-05
23.3,1.9168637449736e-05
23.31,1.91034171761428e-05
23.32,1.9038415022305e-05
23.33,1.89736374392883e-05
23.34,1.89090750844384e-05
23.35,1.88447326448829e-05
23.36,1.87806110045833e-05
23.37,1.87167078605477e-05
23.38,1.8653022797974e-05
23.39,1.85895529032436e-05
23.4,1.85262999158223e-05
23.41,1.84632600535554e-05
23.42,1.84004371781834e-05
23.43,1.8337826195186e-05
23.44,1.82754293913574e-05
23.45,1.82132422081771e-05
23.46,1.81512686512942e-05
23.47,1.80895061922457e-05
23.48,1.80279552344525e-05
23.49,1.79666129500825e-05
23.5,1.79054793218765e-05
23.51,1.78445529022149e-05
23.52,1.7783832780642e-05
23.53,1.77233226429211e-05
23.54,1.76630164844906e-05
23.55,1.76029137992662e-05
23.56,1.75430194569329e-05
23.57,1.7483328498321e-05
23.58,1.74238429139636e-05
23.59,1.73645553554337e-05
23.6,1.73054697152115e-05
23.61,1.72465841873259e-05
23.62,1.7187891525296e-05
23.63,1.71294100232036e-05
23.64,1.70711288363396e-05
23.65,1.70130427422207e-05
23.66,1.6955155093919e-05
23.67,1.68974635619828e-05
23.68,1.68399681020337e-05
23.69,1.67826681830897e-05
23.7,1.67255626993481e-05
23.71,1.66686554401828e-05
23.72,1.66119373136396e-05
23.73,1.65554120960275e-05
23.74,1.64990787768343e-05
23.75,1.64429368720645e-05
23.76,1.63869810997591e-05
23.77,1.63312262583819e-05
23.78,1.62756582537077e-05
23.79,1.62202765335079e-05
23.8,1.61650890228745e-05
23.81,1.61100836362026e-05
23.82,1.60552666155762e-05
23.83,1.60006365980395e-05
23.84,1.59461930746534e-05
23.85,1.58919338331613e-05
23.86,1.5837859940122e-05
23.87,1.57839691582072e-05
23.88,1.5730260884624e-05
23.89,1.56767361675906e-05
23.9,1.56233936201359e-05
23.91,1.55702346154816e-05
23.92,1.55172518066151e-05
23.93,1.54644551498082e-05
23.94,1.54118273510417e-05
23.95,1.53593824162275e-05
23.96,1.53071229948654e-05
23.97,1.52550417423247e-05
23.98,1.52031369585771e-05
23.99,1.51514069102288e-05
24,1.50998533043336e-05
24.01,1.50484747373018e-05
24.02,1.49972713024976e-05
24.03,1.49462415163049e-05
24.04,1.48953848367504e-05
24.05,1.48447002303963e-05
24.06,1.47941894338683e-05
24.07,1.47438504698766e-05
24.08,1.46936819887647e-05
24.09,1.46436893883063e-05
24.1,1.45938608649102e-05
24.11,1.45442020695235e-05
24.12,1.44947118307312e-05
24.13,1.444539020962e-05
24.14,1.43962401770425e-05
24.15,1.43472555868654e-05
24.16,1.42984346255448e-05
24.17,1.42497822659922e-05
24.18,1.42012960662633e-05
24.19,1.41529737591959e-05
24.2,1.41048177772082e-05
24.21,1.40568234157351e-05
24.22,1.40089935034964e-05
24.23,1.39613259600423e-05
24.24,1.39138200959553e-05
24.25,1.38664765964114e-05
24.26,1.3819298684268e-05
24.27,1.37722736538491e-05
24.28,1.37254110941256e-05
24.29,1.36787084293573e-05
24.3,1.36321646941324e-05
24.31,1.35857793540321e-05
24.32,1.35395477460818e-05
24.33,1.34934774430326e-05
24.34,1.34475641767767e-05
24.35,1.34018099841002e-05
24.36,1.33562098101038e-05
24.37,1.33107651422656e-05
24.38,1.32654718788455e-05
24.39,1.32203337749096e-05
24.4,1.31753496929047e-05
24.41,1.31305187765994e-05
24.42,1.30858411403198e-05
24.43,1.30413122430257e-05
24.44,1.29969381608934e-05
24.45,1.2952722602605e-05
24.46,1.2908647126394e-05
24.47,1.28647217460937e-05
24.48,1.2820946176974e-05
24.49,1.27773206529132e-05
24.5,1.27338429595284e-05
24.51,1.26905146824956e-05
24.52,1.26473328703003e-05
24.53,1.26042985155643e-05
24.54,1.25614095519482e-05
24.55,1.25186687713557e-05
24.56,1.24760702692479e-05
24.57,1.24336196811184e-05
24.58,1.23913129935889e-05
24.59,1.23491486831658e-05
24.6,1.2307128577955e-05
24.61,1.22652525618673e-05
24.62,1.22235191182423e-05
24.63,1.21819273725883e-05
24.64,1.21404767180251e-05
24.65,1.20991730378152e-05
24.66,1.20580026627538e-05
24.67,1.20169725093516e-05
24.68,1.19760824121371e-05
24.69,1.19353315649629e-05
24.7,1.18947199231807e-05
24.71,1.185424793411e-05
24.72,1.18139116290963e-05
24.73,1.17737123321501e-05
24.74,1.17336490706632e-05
24.75,1.16937249636751e-05
24.76,1.16539348339525e-05
24.77,1.16142803249879e-05
24.78,1.15747584342778e-05
24.79,1.15353761621686e-05
24.8,1.14961234719885e-05
24.81,1.14570071905085e-05
24.82,1.14180242229086e-05
24.83,1.13791728446455e-05
24.84,1.13404536769969e-05
24.85,1.13018683459889e-05
24.86,1.1263412178141e-05
24.87,1.12250865968002e-05
24.88,1.11868911577504e-05
24.89,1.11488262996523e-05
24.9,1.11108913649491e-05
24.91,1.10730846592224e-05
24.92,1.10354059042408e-05
24.93,1.09978577167419e-05
24.94,1.0960435496263e-05
24.95,1.09231412605498e-05
24.96,1.08859734155881e-05
24.97,1.0848927705675e-05
24.98,1.08120135498141e-05
24.99,1.07752245113891e-05
25,1.07385627728481e-05
25.01,1.07020200918875e-05
25.02,1.06656073914957e-05
25.03,1.06293164214805e-05
25.04,1.05931493950514e-05
25.05,1.05571043189043e-05
25.06,1.05211820244001e-05
25.07,1.0485383040144e-05
25.08,1.04497060106565e-05
25.09,1.041415105163e-05
25.1,1.03787157796585e-05
25.11,1.03434005305306e-05
25.12,1.03082061695263e-05
25.13,1.02731300725861e-05
25.14,1.02381748039761e-05
25.15,1.0203337967636e-05
25.16,1.01686195970222e-05
25.17,1.01340181141149e-05
25.18,1.00995359077386e-05
25.19,1.00651712244471e-05
25.2,1.00309237856133e-05
25.21,9.99679521541037e-06
25.22,9.96277916737412e-06
25.23,9.92887815308525e-06
25.24,9.89509336135812e-06
25.25,9.86142409940249e-06
25.26,9.82786892352106e-06
25.27,9.79442674879008e-06
25.28,9.76109978218561e-06
25.29,9.7278853997267e-06
25.3,9.69478583448129e-06
25.31,9.66179818686116e-06
25.32,9.62892296379282e-06
25.33,9.5961598955137e-06
25.34,9.56350749561375e-06
25.35,9.53096621339483e-06
25.36,9.4985359419443e-06
25.37,9.46621571607936e-06
25.38,9.43400636761843e-06
25.39,9.40190635656473e-06
25.4,9.36991504529064e-06
25.41,9.3380334772806e-06
25.42,9.30625797242925e-06
25.43,9.27459136571362e-06
25.44,9.24303380847372e-06
25.45,9.21158233035216e-06
25.46,9.18023925007958e-06
25.47,9.14900323212404e-06
25.48,9.11787180822137e-06
25.49,9.08684768384218e-06
25.5,9.05592854157766e-06
25.51,9.02511474160321e-06
25.52,8.99440494001632e-06
25.53,8.96380061751606e-06
25.54,8.93329932857441e-06
25.55,8.90290209087407e-06
25.56,8.87260867309495e-06
25.57,8.84241784062053e-06
25.58,8.81232861356817e-06
25.59,8.78234481127864e-06
25.6,8.75246241975816e-06
25.61,8.72268097919075e-06
25.62,8.69300202691851e-06
25.63,8.66342300886309e-06
25.64,8.63394308977967e-06
25.65,8.60456604253105e-06
25.66,8.57528755951649e-06
25.67,8.54611479531981e-06
25.68,8.51703439744765e-06
25.69,8.48805297129213e-06
25.7,8.4591706610202e-06
25.71,8.43038592352522e-06
25.72,8.40169972456818e-06
25.73,8.37311120478824e-06
25.74,8.34462162625473e-06
25.75,8.3162278659857e-06
25.76,8.28792998333907e-06
25.77,8.25972835629486e-06
25.78,8.23162614247885e-06
25.79,8.20361581368163e-06
25.8,8.17570183101343e-06
25.81,8.14788288912253e-06
25.82,8.12015806354796e-06
25.83,8.0925274692271e-06
25.84,8.06499299440429e-06
25.85,8.03755096892928e-06
25.86,8.01020178569951e-06
25.87,7.98294588019655e-06
25.88,7.95578196293864e-06
25.89,7.92870804343616e-06
25.9,7.90173099110769e-06
25.91,7.87484591635178e-06
25.92,7.84805060768134e-06
25.93,7.82134609660174e-06
25.94,7.79473355145273e-06
25.95,7.76821177922276e-06
25.96,7.7417794265277e-06
25.97,7.71543651841405e-06
25.98,7.68918406136347e-06
25.99,7.66302065870837e-06
26,7.63694631277854e-06
26.01,7.61095715270356e-06
26.02,7.58506092292314e-06
26.03,7.55925258983846e-06
26.04,7.53353099727305e-06
26.05,7.5078984332347e-06
26.06,7.48235241638267e-06
26.07,7.4568922198052e-06
26.08,7.43151913804805e-06
26.09,7.40623161868486e-06
26.1,7.38103119082016e-06
26.11,7.35591641301119e-06
26.12,7.33088640556987e-06
26.13,7.30594389197242e-06
26.14,7.28108284368063e-06
26.15,7.25630770394799e-06
26.16,7.2316171393052e-06
26.17,7.2070108640748e-06
26.18,7.18248852685365e-06
26.19,7.15804945674334e-06
26.2,7.13369295749663e-06
26.21,7.10941979880769e-06
26.22,7.08522925807982e-06
26.23,7.06112077762368e-06
26.24,7.03709423832914e-06
26.25,7.01315005338864e-06
26.26,6.98928627473758e-06
26.27,6.96550376871704e-06
26.28,6.9418040002501e-06
26.29,6.91818337083315e-06
26.3,6.89464346682251e-06
26.31,6.87118359786725e-06
26.32,6.84780280090842e-06
26.33,6.82450237447549e-06
26.34,6.8012808465303e-06
26.35,6.7781385743815e-06
26.36,6.75507417905587e-06
26.37,6.73208955887033e-06
26.38,6.70918145118431e-06
26.39,6.6863533233253e-06
26.4,6.66360286116475e-06
26.41,6.6409292573562e-06
26.42,6.61833301015059e-06
26.43,6.59581281204895e-06
26.44,6.57336951190903e-06
26.45,6.55100219650085e-06
26.46,6.52871149282898e-06
26.47,6.50649748404339e-06
26.48,6.48435778891262e-06
26.49,6.46229347054966e-06
26.5,6.4403055303973e-06
26.51,6.41839106345133e-06
26.52,6.39655162966896e-06
26.53,6.37478565867224e-06
26.54,6.35309435645054e-06
26.55,6.33147722839365e-06
26.56,6.30993346587639e-06
26.57,6.2884642292462e-06
26.58,6.26706698364112e-06
26.59,6.24574238982313e-06
26.6,6.22449007644435e-06
26.61,6.20331162444535e-06
26.62,6.18220404764285e-06
26.63,6.1611673377283e-06
26.64,6.14020313956247e-06
26.65,6.11931093895514e-06
26.66,6.09848920970654e-06
26.67,6.07773744241861e-06
26.68,6.05705680648413e-06
26.69,6.03644716706466e-06
26.7,6.01590754773214e-06
26.71,5.9954372592802e-06
26.72,5.97503700326778e-06
26.73,5.95470575797359e-06
26.74,5.93444411237525e-06
26.75,5.91425148036695e-06
26.76,5.89412715824996e-06
26.77,5.87407166824136e-06
26.78,5.85408415077044e-06
26.79,5.8341651879135e-06
26.8,5.8143137749944e-06
26.81,5.79452965223353e-06
26.82,5.77481877614716e-06
26.83,5.75516871071791e-06
26.84,5.73558469336223e-06
26.85,5.71606675968773e-06
26.86,5.69661514398294e-06
26.87,5.6772312956353e-06
26.88,5.65791483385793e-06
26.89,5.63866244236871e-06
26.9,5.61947592326529e-06
26.91,5.60035484171315e-06
26.92,5.58129953008116e-06
26.93,5.56230800923843e-06
26.94,5.54338114506371e-06
26.95,5.52451922780981e-06
26.96,5.50572142811314e-06
26.97,5.48698700854304e-06
26.98,5.46831730119453e-06
26.99,5.44971161448161e-06
27,5.43116949450385e-06
27.01,5.41268782559978e-06
27.02,5.39426984831655e-06
27.03,5.37591474080772e-06
27.04,5.35762267915176e-06
27.05,5.33939255568654e-06
27.06,5.32122391440876e-06
27.07,5.30311735191884e-06
27.08,5.28507264299735e-06
27.09,5.26708994141346e-06
27.1,5.24916759972454e-06
27.11,5.23130672528296e-06
27.12,5.21350671447838e-06
27.13,5.19576742368224e-06
27.14,5.17809133394511e-06
27.15,5.16047119897873e-06
27.16,5.14291020430833e-06
27.17,5.12540960020249e-06
27.18,5.10796939039522e-06
27.19,5.09058713690147e-06
27.2,5.07326719458206e-06
27.21,5.05600518501999e-06
27.22,5.038801236472e-06
27.23,5.02165655608687e-06
27.24,5.00456994518044e-06
27.25,4.98754106030564e-06
27.26,4.9705699713858e-06
27.27,4.95365798920688e-06
27.28,4.9368026701176e-06
27.29,4.92000434062678e-06
27.3,4.90326312138023e-06
27.31,4.88657916241745e-06
27.32,4.86995177343079e-06
27.33,4.85338190308794e-06
27.34,4.8368673371696e-06
27.35,4.82040861125723e-06
27.36,4.80400656455001e-06
27.37,4.78766020582398e-06
27.38,4.77136923042168e-06
27.39,4.75513378336442e-06
27.4,4.7389537571869e-06
27.41,4.7228286112911e-06
27.42,4.70675891287791e-06
27.43,4.69074368873398e-06
27.44,4.67478311106507e-06
27.45,4.6588763882234e-06
27.46,4.64302454483328e-06
27.47,4.62722616719307e-06
27.48,4.61148121085411e-06
27.49,4.5957892253954e-06
27.5,4.58015187644968e-06
27.51,4.56456721926923e-06
27.52,4.54903609535556e-06
27.53,4.5335573899432e-06
27.54,4.51813154564925e-06
27.55,4.50275773695846e-06
27.56,4.48743633204161e-06
27.57,4.47216693141099e-06
27.58,4.45695033369345e-06
27.59,4.44178513025367e-06
27.6,4.42667167870742e-06
27.61,4.41160916029437e-06
27.62,4.39659776708631e-06
27.63,4.38163784668546e-06
27.64,4.36672811776488e-06
27.65,4.35186965044172e-06
27.66,4.33706230898043e-06
27.67,4.32230473535493e-06
27.68,4.30759785336734e-06
27.69,4.2929402859805e-06
27.7,4.27833277542358e-06
27.71,4.26377616700451e-06
27.72,4.24926767733943e-06
27.73,4.23480888170381e-06
27.74,4.22039941730045e-06
27.75,4.20603839457138e-06
27.76,4.19172734285144e-06
27.77,4.17746476913007e-06
27.78,4.16325042517724e-06
27.79,4.14908425217112e-06
27.8,4.13496635410888e-06
27.81,4.12089685353381e-06
27.82,4.10687479320221e-06
27.83,4.09290024538003e-06
27.84,4.0789729137324e-06
27.85,4.06509402568086e-06
27.86,4.05126233485251e-06
27.87,4.03747749421734e-06
27.88,4.02374021456589e-06
27.89,4.01004845156649e-06
27.9,3.99640341002858e-06
27.91,3.98280498068421e-06
27.92,3.96925271894133e-06
27.93,3.95574675001697e-06
27.94,3.94228744466745e-06
27.95,3.92887283319758e-06
27.96,3.91550426602066e-06
27.97,3.90218155793234e-06
27.98,3.88890397534879e-06
27.99,3.87567136370475e-06
28,3.86248404599417e-06
28.01,3.84934106267884e-06
28.02,3.8362432351238e-06
28.03,3.82319011159537e-06
28.04,3.81018107390896e-06
28.05,3.79721636101163e-06
28.06,3.78429571151448e-06
28.07,3.7714184800234e-06
28.08,3.75858602743929e-06
28.09,3.7457965867953e-06
28.1,3.73305163945995e-06
28.11,3.72034962927573e-06
28.12,3.70769076835154e-06
28.13,3.69507477610863e-06
28.14,3.68250224026354e-06
28.15,3.66997167949762e-06
28.16,3.65748394755446e-06
28.17,3.64503891552204e-06
28.18,3.63263593788753e-06
28.19,3.62027529919169e-06
28.2,3.60795682668223e-06
28.21,3.59568040642543e-06
28.22,3.58344549125402e-06
28.23,3.57125178589338e-06
28.24,3.55910076066207e-06
28.25,3.54699003589847e-06
28.26,3.53492105399371e-06
28.27,3.52289348022265e-06
28.28,3.51090641571224e-06
28.29,3.49896058274328e-06
28.3,3.48705496744548e-06
28.31,3.47518993101329e-06
28.32,3.46336537538976e-06
28.33,3.45158018746328e-06
28.34,3.4398353965505e-06
28.35,3.42813076337433e-06
28.36,3.41646609599383e-06
28.37,3.40484086055795e-06
28.38,3.39325535279667e-06
28.39,3.38170994937023e-06
28.4,3.37020296606337e-06
28.41,3.35873537121233e-06
28.42,3.34730699425293e-06
28.43,3.33591739614855e-06
28.44,3.32456630789363e-06
28.45,3.31325398603146e-06
28.46,3.30198002701439e-06
28.47,3.29074434928359e-06
28.48,3.27954755202368e-06
28.49,3.26838843361902e-06
28.5,3.25726709264714e-06
28.51,3.24618386814368e-06
28.52,3.23513872740263e-06
28.53,3.22413054530061e-06
28.54,3.21315996161847e-06
28.55,3.20222646602747e-06
28.56,3.19133077187853e-06
28.57,3.18047169943932e-06
28.58,3.16964972966435e-06
28.59,3.15886438549168e-06
28.6,3.1481162414004e-06
28.61,3.13740464368577e-06
28.62,3.12672887090417e-06
28.63,3.1160895401217e-06
28.64,3.10548647308855e-06
28.65,3.09491987921021e-06
28.66,3.08438887767454e-06
28.67,3.07389403196363e-06
28.68,3.06343462158006e-06
28.69,3.05301082728063e-06
28.7,3.04262253437086e-06
28.71,3.03226989660792e-06
28.72,3.02195239486809e-06
28.73,3.01166916942891e-06
28.74,3.00142176572884e-06
28.75,2.99120899037568e-06
28.76,2.98103085161575e-06
28.77,2.97088794759333e-06
28.78,2.96077903069123e-06
28.79,2.9507045905635e-06
28.8,2.94066384398579e-06
28.81,2.93065821535144e-06
28.82,2.92068635000316e-06
28.83,2.9107476898454e-06
28.84,2.90084357442883e-06
28.85,2.89097330715052e-06
28.86,2.88113667952918e-06
28.87,2.87133317300503e-06
28.88,2.86156340827966e-06
28.89,2.85182682019975e-06
28.9,2.84212277938943e-06
28.91,2.83245142212487e-06
28.92,2.82281364825469e-06
28.93,2.81320867891783e-06
28.94,2.80363696572595e-06
28.95,2.79409707707723e-06
28.96,2.78458998543309e-06
28.97,2.77511381798912e-06
28.98,2.76567127578645e-06
28.99,2.75626020586275e-06
29,2.74688153904755e-06
29.01,2.73753547586109e-06
29.02,2.72822120301587e-06
29.03,2.71893854429166e-06
29.04,2.70968696720263e-06
29.05,2.70046702780369e-06
29.06,2.69127792827138e-06
29.07,2.68212060119683e-06
29.08,2.67299440806273e-06
29.09,2.66389884769392e-06
29.1,2.65483499425925e-06
29.11,2.6458015203778e-06
29.12,2.63679889550804e-06
29.13,2.62782705033515e-06
29.14,2.61888425155718e-06
29.15,2.60997390245485e-06
29.16,2.60109306583816e-06
29.17,2.59224229352441e-06
29.18,2.58342186999802e-06
29.19,2.57463145142032e-06
29.2,2.56587073255726e-06
29.21,2.55714041273328e-06
29.22,2.54843946725531e-06
29.23,2.53976813821668e-06
29.24,2.53112619104077e-06
29.25,2.52251375823555e-06
29.26,2.51393055907876e-06
29.27,2.50537651991733e-06
29.28,2.49685181667308e-06
29.29,2.48835610165592e-06
29.3,2.47988888335506e-06
29.31,2.47144996504011e-06
29.32,2.46304111809479e-06
29.33,2.45466013078712e-06
29.34,2.44630776419324e-06
29.35,2.43798400120439e-06
29.36,2.42968856244954e-06
29.37,2.4214212918666e-06
29.38,2.41318212550615e-06
29.39,2.40497062458764e-06
29.4,2.39678744117606e-06
29.41,2.38863209636791e-06
29.42,2.3805045181648e-06
29.43,2.37240461734682e-06
29.44,2.3643327055821e-06
29.45,2.35628757120066e-06
29.46,2.34826996895129e-06
29.47,2.34027954918696e-06
29.48,2.3323162561009e-06
29.49,2.32438010003785e-06
29.5,2.31647094076296e-06
29.51,2.30858887556627e-06
29.52,2.30073361789074e-06
29.53,2.29290526431181e-06
29.54,2.28510356213217e-06
29.55,2.27732945923003e-06
29.56,2.26957985426597e-06
29.57,2.26185708485061e-06
29.58,2.25416047099545e-06
29.59,2.24649021667455e-06
29.6,2.23884629781987e-06
29.61,2.2312282682221e-06
29.62,2.22363604015196e-06
29.63,2.21606993699602e-06
29.64,2.20852985964318e-06
29.65,2.20101497053378e-06
29.66,2.1935256825606e-06
29.67,2.18606178304545e-06
29.68,2.17862346907346e-06
29.69,2.17121052365121e-06
29.7,2.16382222655343e-06
29.71,2.15645929291161e-06
29.72,2.14912179288494e-06
29.73,2.141809210212e-06
29.74,2.13452133471436e-06
29.75,2.12725824689626e-06
29.76,2.12002041955239e-06
29.77,2.11280641687188e-06
29.78,2.10561748210935e-06
29.79,2.09845280801475e-06
29.8,2.09131244267629e-06
29.81,2.08419640794981e-06
29.82,2.077104599093e-06
29.83,2.07003726158925e-06
29.84,2.06299359714829e-06
29.85,2.0559739673069e-06
29.86,2.04897827692513e-06
29.87,2.04200695140585e-06
29.88,2.03505850801969e-06
29.89,2.02813400901745e-06
29.9,2.02123287269143e-06
29.91,2.01435522475698e-06
29.92,2.00750088936364e-06
29.93,2.0006700394315e-06
29.94,1.99386230358578e-06
29.95,1.98707798660031e-06
29.96,1.98031714432152e-06
29.97,1.97357876931136e-06
29.98,1.96686323755193e-06
29.99,1.96017084432379e-06
30,1.9535010677722e-06


==> csv/control_input_norm_quad.csv <==
time,control_input_norm
0,96.2361
0.04,96.443116884395
0.08,96.4431951263534
0.12,96.4426250921556
0.16,96.4420558328991
0.2,96.4414873573407
0.24,96.4409196655047
0.28,96.4403527574131
0.32,96.4397866330845
0.36,96.4392212925352
0.4,96.4386567357785
0.44,96.4380929628248
0.48,96.4375299736815
0.52,96.4369677683538
0.56,96.4364063468432
0.6,96.4358457091488
0.64,96.4352858552673
0.68,96.4347267851919
0.72,96.4341684989131
0.76,96.4336109964192
0.8,96.4330542776952
0.84,96.4324983427233
0.88,96.431943191483
0.92,96.4313888239513
0.96,96.430835240102
1,96.4302824399065
1.04,96.4297304233333
1.08,96.429179190348
1.12,96.428628740914
1.16,96.4280790749908
1.2,96.4275301925369
1.24,96.4269820935064
1.28,96.4264347778516
1.32,96.4258882455219
1.36,96.4253424964643
1.4,96.4247975306221
1.44,96.4242533479373
1.48,96.4237099483481
1.52,96.4231673317903
1.56,96.4226254981977
1.6,96.4220844475002
1.64,96.4215441796259
1.68,96.4210046945005
1.72,96.4204659920458
1.76,96.4199280721823
1.8,96.419390934827
1.84,96.4188545798947
1.88,96.4183190072974
1.92,96.4177842169445
1.96,96.4172502087425
2,96.4167169825959
2.04,96.4161845384062
2.08,96.4156528760722
2.12,96.4151219954903
2.16,96.4145918965543
2.2,96.4140625791553
2.24,96.4135340431818
2.28,96.41300628852
2.32,96.4124793150531
2.36,96.4119531226621
2.4,96.4114277112252
2.44,96.4109030806184
2.48,96.4103792307149
2.52,96.409856161385
2.56,96.4093338724972
2.6,96.4088123639168
2.64,96.4082916355071
2.68,96.4077716871286
2.72,96.4072525186392
2.76,96.4067341298947
2.8,96.4062165207479
2.84,96.4056996910495
2.88,96.4051836406472
2.92,96.404668369387
2.96,96.4041538771116
3,96.4036401636618
3.04,96.4031272288758
3.08,96.4026150725888
3.12,96.4021036946345
3.16,96.4015930948434
3.2,96.4010832730439
3.24,96.4005742290617
3.28,96.4000659627204
3.32,96.399558473841
3.36,96.3990517622417
3.4,96.3985458277391
3.44,96.3980406701466
3.48,96.3975362892756
3.52,96.397032684935
3.56,96.3965298569314
3.6,96.3960278050687
3.64,96.3955265291489
3.68,96.395026028971
3.72,96.3945263043322
3.76,96.3940273550273
3.8,96.3935291808478
3.84,96.3930317815845
3.88,96.3925351570242
3.92,96.3920393069524
3.96,96.3915442311516
4,96.3910499294027
4.04,96.3905564014835
4.08,96.3900636471699
4.12,96.3895716662354
4.16,96.3890804584514
4.2,96.3885900235862
4.24,96.3881003614068
4.28,96.3876114716772
4.32,96.3871233541595
4.36,96.3866360086134
4.4,96.3861494347961
4.44,96.3856636324628
4.48,96.3851786013662
4.52,96.3846943412571
4.56,96.3842108518835
4.6,96.3837281329916
4.64,96.3832461843251
4.68,96.3827650056254
4.72,96.3822845966319
4.76,96.3818049570819
4.8,96.3813260867097
4.84,96.3808479852482
4.88,96.3803706524275
4.92,96.379894087976
4.96,96.3794182916197
5,96.378943263082
5.04,96.3784690020847
5.08,96.3779955083472
5.12,96.3775227815861
5.16,96.3770508215169
5.2,96.3765796278522
5.24,96.3761092003026
5.28,96.3756395385765
5.32,96.3751706423802
5.36,96.374702511418
5.4,96.3742351453913
5.44,96.3737685440005
5.48,96.3733027069431
5.52,96.3728376339146
5.56,96.3723733246084
5.6,96.3719097787157
5.64,96.3714469959256
5.68,96.3709849759256
5.72,96.3705237184001
5.76,96.3700632230321
5.8,96.3696034895025
5.84,96.3691445174897
5.88,96.3686863066703
5.92,96.3682288567189
5.96,96.3677721673078
6,96.3673162381073
6.04,96.3668610687857
6.08,96.3664066590089
6.12,96.3659530084414
6.16,96.365500116745
6.2,96.36504798358
6.24,96.3645966086041
6.28,96.3641459914733
6.32,96.3636961318419
6.36,96.3632470293612
6.4,96.3627986836814
6.44,96.3623510944505
6.48,96.361904261314
6.52,96.3614581839159
6.56,96.361012861898
6.6,96.3605682949003
6.64,96.3601244825608
6.68,96.3596814245148
6.72,96.3592391203968
6.76,96.3587975698385
6.8,96.3583567724697
6.84,96.3579167279186
6.88,96.3574774358112
6.92,96.3570388957717
6.96,96.3566011074223
7,96.3561640703829
7.04,96.3557277842718
7.08,96.3552922487057
7.12,96.3548574632989
7.16,96.3544234276635
7.2,96.3539901414107
7.24,96.3535576041487
7.28,96.3531258154846
7.32,96.3526947750232
7.36,96.3522644823672
7.4,96.3518349371181
7.44,96.3514061388749
7.48,96.3509780872349
7.52,96.3505507817939
7.56,96.350124222145
7.6,96.3496984078803
7.64,96.3492733385896
7.68,96.348849013861
7.72,96.3484254332805
7.76,96.3480025964324
7.8,96.3475805028996
7.84,96.3471591522624
7.88,96.3467385441001
7.92,96.3463186779893
7.96,96.3458995535055
8,96.345481170222
8.04,96.3450635277105
8.08,96.3446466255407
8.12,96.3442304632809
8.16,96.343815040497
8.2,96.3434003567538
8.24,96.3429864116137
8.28,96.3425732046378
8.32,96.3421607353853
8.36,96.3417490034134
8.4,96.341338008278
8.44,96.3409277495328
8.48,96.3405182267301
8.52,96.34010943942
8.56,96.3397013871517
8.6,96.3392940694716
8.64,96.3388874859254
8.68,96.3384816360563
8.72,96.3380765194062
8.76,96.3376721355153
8.8,96.3372684839216
8.84,96.3368655641624
8.88,96.3364633757723
8.92,96.3360619182849
8.96,96.3356611912314
9,96.3352611941423
9.04,96.3348619265455
9.08,96.3344633879679
9.12,96.3340655779345
9.16,96.3336684959683
9.2,96.3332721415913
9.24,96.3328765143234
9.28,96.3324816136831
9.32,96.3320874391871
9.36,96.3316939903506
9.4,96.3313012666871
9.44,96.3309092677085
9.48,96.3305179929251
9.52,96.3301274418456
9.56,96.3297376139772
9.6,96.3293485088253
9.64,96.3289601258938
9.68,96.328572464685
9.72,96.3281855247
9.76,96.3277993054377
9.8,96.3274138063957
9.84,96.3270290270701
9.88,96.3266449669556
9.92,96.3262616255449
9.96,96.3258790023294
10,96.3254970967993
10.04,96.3251159084425
10.08,96.3247354367461
10.12,96.3243556811954
10.16,96.3239766412742
10.2,96.3235983164644
10.24,96.3232207062471
10.28,96.3228438101016
10.32,96.3224676275052
10.36,96.3220921579347
10.4,96.3217174008648
10.44,96.3213433557685
10.48,96.3209700221178
10.52,96.320597399383
10.56,96.3202254870331
10.6,96.3198542845355
10.64,96.319483791356
10.68,96.3191140069596
10.72,96.3187449308088
10.76,96.3183765623657
10.8,96.3180089010904
10.84,96.3176419464416
10.88,96.3172756978769
10.92,96.3169101548521
10.96,96.3165453168218
11,96.3161811832392
11.04,96.315817753556
11.08,96.3154550272226
11.12,96.3150930036879
11.16,96.3147316823997
11.2,96.314371062804
11.24,96.3140111443458
11.28,96.3136519264687
11.32,96.3132934086144
11.36,96.3129355902241
11.4,96.3125784707371
11.44,96.3122220495914
11.48,96.3118663262239
11.52,96.3115113000698
11.56,96.3111569705634
11.6,96.3108033371374
11.64,96.3104503992231
11.68,96.3100981562508
11.72,96.3097466076492
11.76,96.3093957528461
11.8,96.3090455912675
11.84,96.3086961223385
11.88,96.3083473454827
11.92,96.3079992601223
11.96,96.3076518656788
12,96.3073051615717
12.04,96.30695914722
12.08,96.3066138220407
12.12,96.3062691854498
12.16,96.3059252368626
12.2,96.3055819756923
12.24,96.3052394013514
12.28,96.3048975132511
12.32,96.3045563108013
12.36,96.3042157934106
12.4,96.3038759604867
12.44,96.3035368114356
12.48,96.3031983456627
12.52,96.3028605625717
12.56,96.3025234615653
12.6,96.302187042045
12.64,96.3018513034114
12.68,96.3015162450634
12.72,96.3011818663992
12.76,96.3008481668152
12.8,96.3005151457076
12.84,96.3001828024707
12.88,96.2998511364979
12.92,96.2995201471814
12.96,96.2991898339125
13,96.2988601960811
13.04,96.2985312330759
13.08,96.2982029442848
13.12,96.2978753290944
13.16,96.2975483868902
13.2,96.2972221170566
13.24,96.2968965189771
13.28,96.2965715920339
13.32,96.2962473356078
13.36,96.2959237490792
13.4,96.2956008318272
13.44,96.2952785832294
13.48,96.2949570026629
13.52,96.2946360895034
13.56,96.2943158431257
13.6,96.2939962629036
13.64,96.2936773482097
13.68,96.2933590984156
13.72,96.2930415128921
13.76,96.2927245910084
13.8,96.2924083321334
13.84,96.2920927356346
13.88,96.2917778008784
13.92,96.2914635272304
13.96,96.2911499140553
14,96.2908369607166
14.04,96.2905246665767
14.08,96.2902130309975
14.12,96.2899020533392
14.16,96.2895917329619
14.2,96.289282069224
14.24,96.2889730614832
14.28,96.2886647090966
14.32,96.2883570114196
14.36,96.2880499678073
14.4,96.2877435776137
14.44,96.2874378401917
14.48,96.2871327548936
14.52,96.2868283210703
14.56,96.2865245380722
14.6,96.2862214052487
14.64,96.2859189219482
14.68,96.2856170875182
14.72,96.2853159013054
14.76,96.2850153626557
14.8,96.2847154709137
14.84,96.2844162254238
14.88,96.2841176255289
14.92,96.2838196705713
14.96,96.2835223598924
15,96.2832256928331
15.04,96.2829296687325
15.08,96.28263428693
15.12,96.2823395467636
15.16,96.2820454475703
15.2,96.2817519886865
15.24,96.2814591694479
15.28,96.2811669891893
15.32,96.2808754472444
15.36,96.2805845429465
15.4,96.280294275628
15.44,96.2800046446202
15.48,96.2797156492541
15.52,96.2794272888596
15.56,96.2791395627658
15.6,96.2788524703012
15.64,96.2785660107935
15.68,96.2782801835696
15.72,96.2779949879555
15.76,96.2777104232767
15.8,96.2774264888579
15.84,96.2771431840228
15.88,96.2768605080948
15.92,96.2765784603963
15.96,96.2762970402489
16,96.2760162469737
16.04,96.275736079891
16.08,96.2754565383203
16.12,96.2751776215806
16.16,96.27489932899
16.2,96.2746216598661
16.24,96.2743446135255
16.28,96.2740681892846
16.32,96.2737923864587
16.36,96.2735172043626
16.4,96.2732426423105
16.44,96.2729686996158
16.48,96.2726953755914
16.52,96.2724226695493
16.56,96.2721505808012
16.6,96.2718791086579
16.64,96.2716082524296
16.68,96.2713380114261
16.72,96.2710683849563
16.76,96.2707993723287
16.8,96.2705309728508
16.84,96.2702631858302
16.88,96.2699960105731
16.92,96.2697294463856
16.96,96.2694634925733
17,96.2691981484408
17.04,96.2689334132923
17.08,96.2686692864316
17.12,96.2684057671618
17.16,96.2681428547853
17.2,96.2678805486043
17.24,96.2676188479199
17.28,96.2673577520332
17.32,96.2670972602446
17.36,96.2668373718537
17.4,96.2665780861598
17.44,96.2663194024618
17.48,96.2660613200578
17.52,96.2658038382455
17.56,96.2655469563222
17.6,96.2652906735844
17.64,96.2650349893285
17.68,96.2647799028501
17.72,96.2645254134444
17.76,96.2642715204062
17.8,96.2640182230297
17.84,96.2637655206087
17.88,96.2635134124364
17.92,96.2632618978057
17.96,96.2630109760091
18,96.2627606463384
18.04,96.2625109080851
18.08,96.2622617605403
18.12,96.2620132029946
18.16,96.2617652347381
18.2,96.2615178550607
18.24,96.2612710632515
18.28,96.2610248585996
18.32,96.2607792403933
18.36,96.2605342079209
18.4,96.26028976047
18.44,96.2600458973278
18.48,96.2598026177815
18.52,96.2595599211171
18.56,96.2593178066212
18.6,96.2590762735794
18.64,96.258835321277
18.68,96.2585949489992
18.72,96.2583551560305
18.76,96.2581159416552
18.8,96.2578773051574
18.84,96.2576392458205
18.88,96.257401762928
18.92,96.2571648557625
18.96,96.256928523607
19,96.2566927657435
19.04,96.2564575814539
19.08,96.2562229700201
19.12,96.2559889307232
19.16,96.2557554628442
19.2,96.255522565664
19.24,96.2552902384629
19.28,96.2550584805211
19.32,96.2548272911183
19.36,96.2545966695342
19.4,96.2543666150481
19.44,96.2541371269388
19.48,96.2539082044852
19.52,96.2536798469658
19.56,96.2534520536588
19.6,96.2532248238421
19.64,96.2529981567936
19.68,96.2527720517906
19.72,96.2525465081104
19.76,96.25232152503
19.8,96.2520971018262
19.84,96.2518732377755
19.88,96.2516499321544
19.92,96.2514271842389
19.96,96.251204993305
20,96.2509833586283
20.04,96.2507622794843
20.08,96.2505417551484
20.12,96.2503217848958
20.16,96.2501023680014
20.2,96.2498835037397
20.24,96.2496651913857
20.28,96.2494474302135
20.32,96.2492302194976
20.36,96.2490135585118
20.4,96.2487974465302
20.44,96.2485818828266
20.48,96.2483668666746
20.52,96.2481523973476
20.56,96.247938474119
20.6,96.247725096262
20.64,96.2475122630498
20.68,96.2472999737551
20.72,96.247088227651
20.76,96.2468770240101
20.8,96.246666362105
20.84,96.2464562412081
20.88,96.246246660592
20.92,96.2460376195289
20.96,96.2458291172911
21,96.2456211531505
21.04,96.2454137263794
21.08,96.2452068362495
21.12,96.2450004820329
21.16,96.2447946630012
21.2,96.2445893784264
21.24,96.2443846275798
21.28,96.2441804097335
21.32,96.2439767241587
21.36,96.243773570127
21.4,96.2435709469099
21.44,96.2433688537789
21.48,96.2431672900053
21.52,96.2429662548605
21.56,96.2427657476159
21.6,96.2425657675428
21.64,96.2423663139124
21.68,96.242167385996
21.72,96.241968983065
21.76,96.2417711043906
21.8,96.241573749244
21.84,96.2413769168966
21.88,96.2411806066195
21.92,96.2409848176842
21.96,96.2407895493619
22,96.2405948009238
22.04,96.2404005716415
22.08,96.2402068607862
22.12,96.2400136676293
22.16,96.2398209914424
22.2,96.2396288314968
22.24,96.2394371870641
22.28,96.239246057416
22.32,96.2390554418239
22.36,96.2388653395597
22.4,96.238675749895
22.44,96.2384866721018
22.48,96.2382981054518
22.52,96.238110049217
22.56,96.2379225026694
22.6,96.2377354650812
22.64,96.2375489357247
22.68,96.237362913872
22.72,96.2371773987955
22.76,96.2369923897677
22.8,96.2368078860612
22.84,96.2366238869488
22.88,96.2364403917031
22.92,96.2362573995971
22.96,96.2360749099038
23,96.2358929218965
23.04,96.2357114348482
23.08,96.2355304480325
23.12,96.2353499607229
23.16,96.2351699721929
23.2,96.2349904817166
23.24,96.2348114885677
23.28,96.2346329920204
23.32,96.2344549913489
23.36,96.2342774858277
23.4,96.2341004747313
23.44,96.2339239573344
23.48,96.2337479329119
23.52,96.2335724007389
23.56,96.2333973600906
23.6,96.2332228102424
23.64,96.2330487504699
23.68,96.2328751800489
23.72,96.2327020982554
23.76,96.2325295043654
23.8,96.2323573976554
23.84,96.2321857774019
23.88,96.2320146428816
23.92,96.2318439933716
23.96,96.2316738281489
24,96.231504146491
24.04,96.2313349476754
24.08,96.23116623098
24.12,96.2309979956828
24.16,96.2308302410621
24.2,96.2306629663964
24.24,96.2304961709642
24.28,96.2303298540449
24.32,96.2301640149173
24.36,96.2299986528611
24.4,96.2298337671559
24.44,96.2296693570817
24.48,96.2295054219187
24.52,96.2293419609473
24.56,96.2291789734483
24.6,96.2290164587026
24.64,96.2288544159916
24.68,96.2286928445966
24.72,96.2285317437996
24.76,96.2283711128826
24.8,96.228210951128
24.84,96.2280512578183
24.88,96.2278920322367
24.92,96.2277332736661
24.96,96.2275749813902
25,96.2274171546927
25.04,96.2272597928579
25.08,96.2271028951699
25.12,96.2269464609137
25.16,96.2267904893742
25.2,96.2266349798367
25.24,96.226479931587
25.28,96.2263253439109
25.32,96.2261712160946
25.36,96.2260175474251
25.4,96.225864337189
25.44,96.2257115846736
25.48,96.2255592891667
25.52,96.225407449956
25.56,96.2252560663299
25.6,96.225105137577
25.64,96.2249546629864
25.68,96.2248046418472
25.72,96.2246550734491
25.76,96.2245059570822
25.8,96.2243572920368
25.84,96.2242090776037
25.88,96.2240613130739
25.92,96.223913997739
25.96,96.2237671308907
26,96.2236207118212
26.04,96.2234747398231
26.08,96.2233292141894
26.12,96.2231841342132
26.16,96.2230394991885
26.2,96.2228953084092
26.24,96.2227515611698
26.28,96.2226082567652
26.32,96.2224653944907
26.36,96.2223229736418
26.4,96.2221809935147
26.44,96.2220394534057
26.48,96.2218983526118
26.52,96.2217576904302
26.56,96.2216174661585
26.6,96.2214776790947
26.64,96.2213383285376
26.68,96.2211994137857
26.72,96.2210609341386
26.76,96.2209228888959
26.8,96.2207852773579
26.84,96.220648098825
26.88,96.2205113525982
26.92,96.2203750379792
26.96,96.2202391542695
27,96.2201037007717
27.04,96.2199686767885
27.08,96.2198340816229
27.12,96.2196999145788
27.16,96.21956617496
27.2,96.2194328620712
27.24,96.2192999752173
27.28,96.2191675137037
27.32,96.2190354768361
27.36,96.2189038639212
27.4,96.2187726742654
27.44,96.2186419071762
27.48,96.2185115619612
27.52,96.2183816379285
27.56,96.2182521343869
27.6,96.2181230506453
27.64,96.2179943860134
27.68,96.2178661398011
27.72,96.2177383113191
27.76,96.2176108998784
27.8,96.2174839047903
27.84,96.2173573253668
27.88,96.2172311609203
27.92,96.2171054107639
27.96,96.216980074211
28,96.2168551505751
28.04,96.2167306391711
28.08,96.2166065393136
28.12,96.216482850318
28.16,96.2163595715003
28.2,96.2162367021767
28.24,96.2161142416641
28.28,96.2159921892799
28.32,96.2158705443421
28.36,96.215749306169
28.4,96.2156284740794
28.44,96.2155080473926
28.48,96.2153880254289
28.52,96.2152684075084
28.56,96.2151491929522
28.6,96.2150303810817
28.64,96.2149119712189
28.68,96.2147939626864
28.72,96.2146763548069
28.76,96.2145591469043
28.8,96.2144423383025
28.84,96.2143259283261
28.88,96.2142099163003
28.92,96.2140943015506
28.96,96.2139790834034
29,96.2138642611852
29.04,96.2137498342235
29.08,96.2136358018459
29.12,96.2135221633808
29.16,96.213408918157
29.2,96.2132960655042
29.24,96.2131836047521
29.28,96.2130715352311
29.32,96.2129598562726
29.36,96.212848567208
29.4,96.2127376673693
29.44,96.2126271560894
29.48,96.2125170327016
29.52,96.2124072965394
29.56,96.2122979469375
29.6,96.2121889832307
29.64,96.2120804047544
29.68,96.2119722108447
29.72,96.2118644008381
29.76,96.2117569740718
29.8,96.2116499298837
29.84,96.2115432676118
29.88,96.211436986595
29.92,96.2113310861729
29.96,96.2112255656852
30,96.2111204244727
30.04,96.2110156618766
30.08,96.2109112772381
30.12,96.2108072698999
30.16,96.2107036392047
30.2,96.2106003844959
30.24,96.2104975051176
30.28,96.2103950004142
30.32,96.2102928697311
30.36,96.2101911124137
30.4,96.2100897278085
30.44,96.2099887152623
30.48,96.2098880741226
30.52,96.2097878037376
30.56,96.2096879034558
30.6,96.2095883726265
30.64,96.2094892105994
30.68,96.209390416725
30.72,96.2092919903543
30.76,96.2091939308389
30.8,96.2090962375309
30.84,96.2089989097831
30.88,96.2089019469488
30.92,96.2088053483819
30.96,96.2087091134372
31,96.2086132414698
31.04,96.2085177318352
31.08,96.2084225838899
31.12,96.208327796991
31.16,96.2082333704956
31.2,96.2081393037622
31.24,96.2080455961495
31.28,96.2079522470167
31.32,96.2078592557238
31.36,96.2077666216314
31.4,96.2076743441007
31.44,96.2075824224934
31.48,96.2074908561717
31.52,96.2073996444987
31.56,96.207308786838
31.6,96.2072182825538
31.64,96.2071281310108
31.68,96.2070383315745
31.72,96.2069488836107
31.76,96.2068597864862
31.8,96.2067710395684
31.84,96.2066826422247
31.88,96.2065945938239
31.92,96.2065068937349
31.96,96.2064195413275
32,96.2063325359719
32.04,96.206245877039
32.08,96.2061595639005
32.12,96.2060735959284
32.16,96.2059879724954
32.2,96.2059026929749
32.24,96.2058177567409
32.28,96.2057331631681
32.32,96.2056489116317
32.36,96.2055650015073
32.4,96.2054814321717
32.44,96.2053982030019
32.48,96.2053153133755
32.52,96.2052327626707
32.56,96.2051505502668
32.6,96.2050686755432
32.64,96.2049871378799
32.68,96.204905936658
32.72,96.2048250712589
32.76,96.2047445410644
32.8,96.2046643454573
32.84,96.2045844838209
32.88,96.2045049555393
32.92,96.2044257599968
32.96,96.2043468965787
33,96.2042683646708
33.04,96.2041901636593
33.08,96.2041122929317
33.12,96.2040347518754
33.16,96.2039575398785
33.2,96.2038806563302
33.24,96.2038041006199
33.28,96.2037278721379
33.32,96.2036519702748
33.36,96.2035763944225
33.4,96.2035011439724
33.44,96.2034262183177
33.48,96.2033516168515
33.52,96.2032773389677
33.56,96.2032033840607
33.6,96.2031297515262
33.64,96.2030564407595
33.68,96.2029834511574
33.72,96.2029107821167
33.76,96.2028384330352
33.8,96.2027664033115
33.84,96.202694692344
33.88,96.2026232995327
33.92,96.2025522242776
33.96,96.2024814659798
34,96.2024110240407
34.04,96.2023408978623
34.08,96.202271086847
34.12,96.2022015903987
34.16,96.2021324079211
34.2,96.2020635388189
34.24,96.2019949824973
34.28,96.2019267383622
34.32,96.2018588058201
34.36,96.2017911842781
34.4,96.2017238731438
34.44,96.2016568718257
34.48,96.2015901797327
34.52,96.2015237962748
34.56,96.201457720862
34.6,96.201391952905
34.64,96.2013264918154
34.68,96.2012613370058
34.72,96.2011964878883
34.76,96.2011319438766
34.8,96.2010677043847
34.84,96.2010037688274
34.88,96.2009401366198
34.92,96.2008768071778
34.96,96.200813779918
35,96.2007510542574
35.04,96.200688629614
35.08,96.200626505406
35.12,96.2005646810524
35.16,96.2005031559731
35.2,96.2004419295883
35.24,96.2003810013186
35.28,96.2003203705859
35.32,96.2002600368123
35.36,96.2001999994204
35.4,96.2001402578337
35.44,96.200080811476
35.48,96.2000216597724
35.52,96.1999628021477
35.56,96.199904238028
35.6,96.1998459668399
35.64,96.1997879880101
35.68,96.1997303009671
35.72,96.1996729051387
35.76,96.1996157999538
35.8,96.1995589848424
35.84,96.1995024592347
35.88,96.1994462225613
35.92,96.1993902742538
35.96,96.1993346137443
36,96.1992792404653
36.04,96.1992241538505
36.08,96.1991693533336
36.12,96.199114838349
36.16,96.1990606083323
36.2,96.1990066627191
36.24,96.1989530009458
36.28,96.1988996224493
36.32,96.1988465266672
36.36,96.1987937130384
36.4,96.1987411810007
36.44,96.1986889299944
36.48,96.1986369594593
36.52,96.1985852688362
36.56,96.1985338575665
36.6,96.1984827250917
36.64,96.1984318708549
36.68,96.1983812942989
36.72,96.1983309948676
36.76,96.1982809720052
36.8,96.1982312251569
36.84,96.1981817537683
36.88,96.1981325572853
36.92,96.1980836351552
36.96,96.1980349868248
37,96.1979866117427
37.04,96.1979385093573
37.08,96.1978906791178
37.12,96.1978431204741
37.16,96.1977958328766
37.2,96.1977488157763
37.24,96.1977020686249
37.28,96.1976555908747
37.32,96.1976093819787
37.36,96.1975634413901
37.4,96.197517768563
37.44,96.1974723629521
37.48,96.1974272240126
37.52,96.1973823512007
37.56,96.1973377439724
37.6,96.1972934017851
37.64,96.1972493240964
37.68,96.1972055103644
37.72,96.1971619600481
37.76,96.1971186726067
37.8,96.1970756475005
37.84,96.1970328841903
37.88,96.1969903821369
37.92,96.1969481408023
37.96,96.1969061596492
38,96.1968644381401
38.04,96.196822975739
38.08,96.19678177191
38.12,96.1967408261179
38.16,96.196700137828
38.2,96.1966597065062
38.24,96.1966195316193
38.28,96.1965796126344
38.32,96.196539949019
38.36,96.1965005402416
38.4,96.1964613857708
38.44,96.1964224850767
38.48,96.1963838376289
38.52,96.1963454428981
38.56,96.1963073003558
38.6,96.1962694094734
38.64,96.1962317697236
38.68,96.1961943805793
38.72,96.1961572415144
38.76,96.1961203520025
38.8,96.1960837115186
38.84,96.196047319538
38.88,96.1960111755366
38.92,96.1959752789906
38.96,96.1959396293777
39,96.1959042261745
39.04,96.1958690688602
39.08,96.1958341569129
39.12,96.1957994898123
39.16,96.1957650670381
39.2,96.195730888071
39.24,96.1956969523918
39.28,96.1956632594823
39.32,96.1956298088246
39.36,96.1955965999015
39.4,96.1955636321964
39.44,96.1955309051931
39.48,96.1954984183761
39.52,96.1954661712304
39.56,96.1954341632416
39.6,96.1954023938962
39.64,96.1953708626806
39.68,96.1953395690821
39.72,96.1953085125885
39.76,96.1952776926884
39.8,96.1952471088708
39.84,96.1952167606253
39.88,96.1951866474417
39.92,96.1951567688109
39.96,96.195127124224
40,96.1950977131729
40.04,96.1950685351502
40.08,96.1950395896482
40.12,96.1950108761608
40.16,96.1949823941818
40.2,96.194954143206
40.24,96.1949261227282
40.28,96.1948983322443
40.32,96.1948707712505
40.36,96.1948434392435
40.4,96.1948163357208
40.44,96.19478946018
40.48,96.1947628121199
40.52,96.1947363910391
40.56,96.1947101964374
40.6,96.1946842278148
40.64,96.1946584846718
40.68,96.1946329665097
40.72,96.1946076728301
40.76,96.1945826031354
40.8,96.1945577569284
40.84,96.1945331337124
40.88,96.1945087329913
40.92,96.1944845542695
40.96,96.1944605970518
41,96.1944368608443
41.04,96.1944133451522
41.08,96.1943900494828
41.12,96.194366973343
41.16,96.1943441162403
41.2,96.1943214776831
41.24,96.1942990571801
41.28,96.1942768542406
41.32,96.1942548683744
41.36,96.1942330990919
41.4,96.1942115459037
41.44,96.1941902083215
41.48,96.1941690858573
41.52,96.194148178023
41.56,96.1941274843326
41.6,96.1941070042989
41.64,96.1940867374361
41.68,96.194066683259
41.72,96.1940468412824
41.76,96.1940272110223
41.8,96.1940077919946
41.84,96.1939885837161
41.88,96.1939695857043
41.92,96.1939507974762
41.96,96.1939322185509
42,96.1939138484469
42.04,96.1938956866834
42.08,96.1938777327805
42.12,96.1938599862582
42.16,96.1938424466378
42.2,96.1938251134404
42.24,96.1938079861881
42.28,96.1937910644034
42.32,96.193774347609
42.36,96.1937578353285
42.4,96.193741527086
42.44,96.193725422406
42.48,96.1937095208135
42.52,96.1936938218339
42.56,96.1936783249936
42.6,96.1936630298189
42.64,96.1936479358368
42.68,96.1936330425753
42.72,96.1936183495621
42.76,96.193603856326
42.8,96.1935895623961
42.84,96.1935754673022
42.88,96.1935615705741
42.92,96.1935478717428
42.96,96.1935343703394
43,96.1935210658954
43.04,96.1935079579432
43.08,96.1934950460153
43.12,96.193482329645
43.16,96.1934698083661
43.2,96.1934574817126
43.24,96.1934453492191
43.28,96.1934334104213
43.32,96.1934216648545
43.36,96.193410112055
43.4,96.1933987515597
43.44,96.1933875829056
43.48,96.1933766056304
43.52,96.1933658192726
43.56,96.1933552233705
43.6,96.1933448174636
43.64,96.1933346010917
43.68,96.1933245737949
43.72,96.1933147351138
43.76,96.1933050845895
43.8,96.1932956217643
43.84,96.1932863461797
43.88,96.1932772573788
43.92,96.1932683549046
43.96,96.1932596383009
44,96.1932511071118
44.04,96.193242760882
44.08,96.1932345991568
44.12,96.1932266214815
44.16,96.1932188274026
44.2,96.1932112164664
44.24,96.1932037882203
44.28,96.1931965422119
44.32,96.1931894779892
44.36,96.193182595101
44.4,96.193175893096
44.44,96.193169371524
44.48,96.193163029935
44.52,96.1931568678796
44.56,96.1931508849088
44.6,96.1931450805741
44.64,96.1931394544276
44.68,96.1931340060217
44.72,96.1931287349095
44.76,96.1931236406441
44.8,96.1931187227798
44.84,96.1931139808709
44.88,96.1931094144723
44.92,96.1931050231395
44.96,96.1931008064281
45,96.1930967638947
45.04,96.193092895096
45.08,96.1930891995894
45.12,96.1930856769326
45.16,96.193082326684
45.2,96.1930791484024
45.24,96.1930761416468
45.28,96.1930733059771
45.32,96.1930706409534
45.36,96.1930681461364
45.4,96.1930658210874
45.44,96.1930636653677
45.48,96.1930616785396
45.52,96.1930598601658
45.56,96.1930582098091
45.6,96.1930567270331
45.64,96.193055411402
45.68,96.1930542624801
45.72,96.1930532798324
45.76,96.1930524630242
45.8,96.1930518116216
45.84,96.1930513251908
45.88,96.1930510032989
45.92,96.1930508455131
45.96,96.1930508514011
46,96.1930510205312
46.04,96.1930513524725
46.08,96.1930518467936
46.12,96.1930525030647
46.16,96.1930533208557
46.2,96.1930542997374
46.24,96.1930554392807
46.28,96.1930567390573
46.32,96.1930581986392
46.36,96.1930598175989
46.4,96.1930615955095
46.44,96.1930635319444
46.48,96.1930656264775
46.52,96.1930678786831
46.56,96.1930702881362
46.6,96.1930728544121
46.64,96.1930755770865
46.68,96.1930784557358
46.72,96.1930814899368
46.76,96.1930846792664
46.8,96.1930880233024
46.84,96.1930915216232
46.88,96.1930951738071
46.92,96.1930989794332
46.96,96.1931029380811
47,96.1931070493308
47.04,96.1931113127628
47.08,96.193115727958
47.12,96.1931202944978
47.16,96.1931250119642
47.2,96.1931298799392
47.24,96.193134898006
47.28,96.1931400657476
47.32,96.1931453827478
47.36,96.1931508485908
47.4,96.1931564628613
47.44,96.1931622251445
47.48,96.1931681350258
47.52,96.1931741920912
47.56,96.1931803959276
47.6,96.1931867461216
47.64,96.1931932422608
47.68,96.1931998839331
47.72,96.1932066707269
47.76,96.193213602231
47.8,96.1932206780348
47.84,96.193227897728
47.88,96.1932352609007
47.92,96.1932427671437
47.96,96.1932504160483
48,96.193258207206
48.04,96.1932661402088
48.08,96.1932742146494
48.12,96.1932824301208
48.16,96.1932907862163
48.2,96.19329928253
48.24,96.1933079186562
48.28,96.19331669419
48.32,96.1933256087264
48.36,96.1933346618614
48.4,96.1933438531911
48.44,96.1933531823124
48.48,96.1933626488223
48.52,96.1933722523188
48.56,96.1933819923995
48.6,96.1933918686632
48.64,96.1934018807091
48.68,96.1934120281365
48.72,96.1934223105453
48.76,96.193432727536
48.8,96.1934432787096
48.84,96.1934539636673
48.88,96.1934647820109
48.92,96.1934757333428
48.96,96.1934868172656
49,96.1934980333826
49.04,96.1935093812974
49.08,96.1935208606142
49.12,96.1935324709376
49.16,96.1935442118725
49.2,96.1935560830244
49.24,96.1935680839995
49.28,96.1935802144041
49.32,96.1935924738453
49.36,96.1936048619301
49.4,96.1936173782667
49.44,96.1936300224631
49.48,96.1936427941283
49.52,96.1936556928714
49.56,96.1936687183022
49.6,96.1936818700307
49.64,96.1936951476676
49.68,96.1937085508241
49.72,96.1937220791115
49.76,96.193735732142
49.8,96.193749509528
49.84,96.1937634108826
49.88,96.193777435819
49.92,96.1937915839512
49.96,96.1938058548935
50,96.1938202482607
50.04,96.1938347636681
50.08,96.1938494007315
50.12,96.1938641590669
50.16,96.1938790382911
50.2,96.1938940380214
50.24,96.1939091578751
50.28,96.1939243974706
50.32,96.1939397564261
50.36,96.1939552343608
50.4,96.1939708308942
50.44,96.1939865456462
50.48,96.1940023782371
50.52,96.194018328288
50.56,96.19403439542
50.6,96.1940505792551
50.64,96.1940668794155
50.68,96.194083295524
50.72,96.1940998272038
50.76,96.1941164740786
50.8,96.1941332357725
50.84,96.1941501119101
50.88,96.1941671021168
50.92,96.1941842060178
50.96,96.1942014232393
51,96.1942187534078
51.04,96.1942361961503
51.08,96.1942537510943
51.12,96.1942714178676
51.16,96.1942891960987
51.2,96.1943070854164
51.24,96.1943250854501
51.28,96.1943431958296
51.32,96.1943614161852
51.36,96.1943797461476
51.4,96.1943981853482
51.44,96.1944167334184
51.48,96.1944353899907
51.52,96.1944541546976
51.56,96.1944730271722
51.6,96.1944920070483
51.64,96.1945110939597
51.68,96.1945302875411
51.72,96.1945495874276
51.76,96.1945689932547
51.8,96.1945885046582
51.84,96.1946081212748
51.88,96.1946278427413
51.92,96.1946476686952
51.96,96.1946675987741
52,96.1946876326169
52.04,96.194707769862
52.08,96.1947280101489
52.12,96.1947483531175
52.16,96.1947687984079
52.2,96.1947893456609
52.24,96.1948099945179
52.28,96.1948307446205
52.32,96.194851595611
52.36,96.1948725471319
52.4,96.1948935988265
52.44,96.1949147503385
52.48,96.194936001312
52.52,96.1949573513915
52.56,96.1949788002222
52.6,96.1950003474497
52.64,96.1950219927201
52.68,96.1950437356798
52.72,96.1950655759759
52.76,96.195087513256
52.8,96.195109547168
52.84,96.1951316773605
52.88,96.1951539034823
52.92,96.195176225183
52.96,96.1951986421125
53,96.1952211539213
53.04,96.1952437602603
53.08,96.1952664607807
53.12,96.1952892551347
53.16,96.1953121429745
53.2,96.1953351239531
53.24,96.1953581977237
53.28,96.1953813639402
53.32,96.1954046222571
53.36,96.1954279723291
53.4,96.1954514138115
53.44,96.1954749463601
53.48,96.1954985696313
53.52,96.1955222832818
53.56,96.195546086969
53.6,96.1955699803507
53.64,96.195593963085
53.68,96.1956180348308
53.72,96.1956421952473
53.76,96.1956664439943
53.8,96.1956907807321
53.84,96.1957152051213
53.88,96.1957397168234
53.92,96.1957643154998
53.96,96.195789000813
54,96.1958137724257
54.04,96.195838630001
54.08,96.1958635732027
54.12,96.195888601695
54.16,96.1959137151427
54.2,96.195938913211
54.24,96.1959641955656
54.28,96.1959895618727
54.32,96.1960150117991
54.36,96.1960405450119
54.4,96.1960661611789
54.44,96.1960918599684
54.48,96.196117641049
54.52,96.19614350409
54.56,96.1961694487611
54.6,96.1961954747325
54.64,96.1962215816751
54.68,96.19624776926
54.72,96.196274037159
54.76,96.1963003850444
54.8,96.1963268125888
54.84,96.1963533194656
54.88,96.1963799053486
54.92,96.1964065699121
54.96,96.1964333128307
55,96.1964601337798
55.04,96.1964870324353
55.08,96.1965140084733
55.12,96.1965410615708
55.16,96.196568191405
55.2,96.1965953976539
55.24,96.1966226799957
55.28,96.1966500381094
55.32,96.1966774716743
55.36,96.1967049803702
55.4,96.1967325638775
55.44,96.1967602218773
55.48,96.1967879540508
55.52,96.1968157600801
55.56,96.1968436396475
55.6,96.196871592436
55.64,96.1968996181292
55.68,96.196927716411
55.72,96.1969558869658
55.76,96.1969841294788
55.8,96.1970124436355
55.84,96.1970408291219
55.88,96.1970692856245
55.92,96.1970978128306
55.96,96.1971264104276
56,96.1971550781037
56.04,96.1971838155477
56.08,96.1972126224485
56.12,96.1972414984959
56.16,96.1972704433802
56.2,96.197299456792
56.24,96.1973285384225
56.28,96.1973576879636
56.32,96.1973869051076
56.36,96.1974161895472
56.4,96.1974455409758
56.44,96.1974749590872
56.48,96.1975044435759
56.52,96.1975339941367
56.56,96.197563610465
56.6,96.1975932922569
56.64,96.1976230392088
56.68,96.1976528510176
56.72,96.197682727381
56.76,96.197712667997
56.8,96.1977426725641
56.84,96.1977727407815
56.88,96.1978028723489
56.92,96.1978330669663
56.96,96.1978633243345
57,96.1978936441547
57.04,96.1979240261288
57.08,96.1979544699587
57.12,96.1979849753476
57.16,96.1980155419987
57.2,96.1980461696159
57.24,96.1980768579036
57.28,96.1981076065666
57.32,96.1981384153106
57.36,96.1981692838415
57.4,96.1982002118658
57.44,96.1982311990906
57.48,96.1982622452235
57.52,96.1982933499727
57.56,96.1983245130467
57.6,96.1983557341549
57.64,96.1983870130068
57.68,96.198418349313
57.72,96.198449742784
57.76,96.1984811931314
57.8,96.1985127000669
57.84,96.198544263303
57.88,96.1985758825526
57.92,96.1986075575293
57.96,96.1986392879471
58,96.1986710735205
58.04,96.1987029139647
58.08,96.1987348089952
58.12,96.1987667583283
58.16,96.1987987616808
58.2,96.1988308187699
58.24,96.1988629293133
58.28,96.1988950930295
58.32,96.1989273096374
58.36,96.1989595788563
58.4,96.1989919004062
58.44,96.1990242740077
58.48,96.1990566993818
58.52,96.1990891762501
58.56,96.1991217043348
58.6,96.1991542833585
58.64,96.1991869130445
58.68,96.1992195931165
58.72,96.1992523232989
58.76,96.1992851033165
58.8,96.1993179328947
58.84,96.1993508117595
58.88,96.1993837396374
58.92,96.1994167162554
58.96,96.1994497413411
59,96.1994828146227
59.04,96.1995159358287
59.08,96.1995491046886
59.12,96.1995823209319
59.16,96.1996155842891
59.2,96.1996488944911
59.24,96.1996822512692
59.28,96.1997156543553
59.32,96.1997491034821
59.36,96.1997825983827
59.4,96.1998161387904
59.44,96.1998497244396
59.48,96.199883355065
59.52,96.1999170304018
59.56,96.1999507501859
59.6,96.1999845141535
59.64,96.2000183220417
59.68,96.2000521735877
59.72,96.2000860685298
59.76,96.2001200066064
59.8,96.2001539875567
59.84,96.2001880111202
59.88,96.2002220770373
59.92,96.2002561850487
59.96,96.2002903348957
60,96.2003245263203
60.04,96.2003587590647
60.08,96.200393032872
60.12,96.2004273474856
60.16,96.2004617026499
60.2,96.2004960981092
60.24,96.2005305336089
60.28,96.2005650088946
60.32,96.2005995237127
60.36,96.20063407781
60.4,96.2006686709339
60.44,96.2007033028324
60.48,96.200737973254
60.52,96.2007726819477
60.56,96.2008074286632
60.6,96.2008422131506
60.64,96.2008770351607
60.68,96.2009118944447
60.72,96.2009467907546
60.76,96.2009817238426
60.8,96.2010166934618
60.84,96.2010516993656
60.88,96.2010867413082
60.92,96.201121819044
60.96,96.2011569323283
61,96.2011920809169
61.04,96.201227264566
61.08,96.2012624830324
61.12,96.2012977360736
61.16,96.2013330234474
61.2,96.2013683449124
61.24,96.2014037002278
61.28,96.201439089153
61.32,96.2014745114482
61.36,96.2015099668743
61.4,96.2015454551924
61.44,96.2015809761644
61.48,96.2016165295528
61.52,96.2016521151204
61.56,96.201687732631
61.6,96.2017233818483
61.64,96.2017590625372
61.68,96.2017947744627
61.72,96.2018305173907
61.76,96.2018662910874
61.8,96.2019020953198
61.84,96.201937929855
61.88,96.2019737944612
61.92,96.202009688907
61.96,96.2020456129614
62,96.2020815663939
62.04,96.2021175489749
62.08,96.2021535604751
62.12,96.2021896006656
62.16,96.2022256693186
62.2,96.2022617662063
62.24,96.2022978911018
62.28,96.2023340437785
62.32,96.2023702240105
62.36,96.2024064315726
62.4,96.20244266624
62.44,96.2024789277883
62.48,96.2025152159939
62.52,96.2025515306335
62.56,96.2025878714849
62.6,96.2026242383259
62.64,96.2026606309349
62.68,96.2026970490911
62.72,96.2027334925742
62.76,96.2027699611643
62.8,96.2028064546423
62.84,96.2028429727895
62.88,96.2028795153876
62.92,96.2029160822192
62.96,96.2029526730673
63,96.2029892877152
63.04,96.2030259259472
63.08,96.2030625875479
63.12,96.2030992723025
63.16,96.2031359799966
63.2,96.2031727104169
63.24,96.2032094633499
63.28,96.2032462385831
63.32,96.2032830359045
63.36,96.2033198551026
63.4,96.2033566959665
63.44,96.2033935582858
63.48,96.2034304418507
63.52,96.2034673464519
63.56,96.2035042718808
63.6,96.2035412179291
63.64,96.2035781843891
63.68,96.2036151710539
63.72,96.203652177717
63.76,96.2036892041724
63.8,96.2037262502146
63.84,96.203763315639
63.88,96.203800400241
63.92,96.2038375038169
63.96,96.2038746261637
64,96.2039117670784
64.04,96.2039489263593
64.08,96.2039861038045
64.12,96.2040232992131
64.16,96.2040605123847
64.2,96.2040977431193
64.24,96.2041349912175
64.28,96.2041722564807
64.32,96.2042095387105
64.36,96.2042468377089
64.4,96.2042841532792
64.44,96.2043214852244
64.48,96.2043588333486
64.52,96.2043961974562
64.56,96.2044335773522
64.6,96.2044709728422
64.64,96.2045083837322
64.68,96.2045458098289
64.72,96.2045832509395
64.76,96.2046207068717
64.8,96.2046581774337
64.84,96.2046956624344
64.88,96.2047331616831
64.92,96.2047706749897
64.96,96.2048082021648
65,96.2048457430191
65.04,96.2048832973643
65.08,96.2049208650125
65.12,96.2049584457761
65.16,96.2049960394684
65.2,96.2050336459029
65.24,96.2050712648941
65.28,96.2051088962566
65.32,96.2051465398057
65.36,96.2051841953572
65.4,96.2052218627275
65.44,96.2052595417334
65.48,96.2052972321925
65.52,96.2053349339227
65.56,96.2053726467425
65.6,96.205410370471
65.64,96.2054481049278
65.68,96.2054858499329
65.72,96.205523605307
65.76,96.2055613708713
65.8,96.2055991464475
65.84,96.2056369318578
65.88,96.2056747269251
65.92,96.2057125314726
65.96,96.2057503453241
66,96.205788168304
66.04,96.2058260002373
66.08,96.2058638409492
66.12,96.205901690266
66.16,96.2059395480139
66.2,96.2059774140199
66.24,96.2060152881117
66.28,96.2060531701172
66.32,96.206091059865
66.36,96.2061289571843
66.4,96.2061668619048
66.44,96.2062047738565
66.48,96.20624269287
66.52,96.2062806187768
66.56,96.2063185514084
66.6,96.2063564905971
66.64,96.2063944361758
66.68,96.2064323879775
66.72,96.2064703458361
66.76,96.2065083095863
66.8,96.2065462790624
66.84,96.2065842541
66.88,96.206622234535
66.92,96.2066602202038
66.96,96.2066982109432
67,96.2067362065907
67.04,96.2067742069845
67.08,96.2068122119626
67.12,96.2068502213642
67.16,96.2068882350288
67.2,96.2069262527963
67.24,96.2069642745073
67.28,96.2070023000026
67.32,96.2070403291241
67.36,96.2070783617136
67.4,96.2071163976136
67.44,96.2071544366673
67.48,96.2071924787181
67.52,96.2072305236101
67.56,96.2072685711879
67.6,96.2073066212967
67.64,96.2073446737819
67.68,96.2073827284897
67.72,96.2074207852666
67.76,96.2074588439597
67.8,96.2074969044167
67.84,96.2075349664855
67.88,96.2075730300148
67.92,96.2076110948537
67.96,96.2076491608519
68,96.2076872278592
68.04,96.2077252957264
68.08,96.2077633643044
68.12,96.2078014334451
68.16,96.2078395030003
68.2,96.2078775728227
68.24,96.2079156427651
68.28,96.2079537126813
68.32,96.2079917824254
68.36,96.2080298518516
68.4,96.2080679208154
68.44,96.2081059891718
68.48,96.2081440567772
68.52,96.2081821234879
68.56,96.2082201891609
68.6,96.2082582536535
68.64,96.2082963168241
68.68,96.2083343785309
68.72,96.2083724386325
68.76,96.2084104969886
68.8,96.208448553459
68.84,96.2084866079043
68.88,96.208524660185
68.92,96.2085627101627
68.96,96.2086007576988
69,96.2086388026561
69.04,96.208676844897
69.08,96.2087148842847
69.12,96.2087529206832
69.16,96.2087909539564
69.2,96.2088289839691
69.24,96.2088670105863
69.28,96.2089050336737
69.32,96.2089430530974
69.36,96.2089810687239
69.4,96.2090190804202
69.44,96.2090570880536
69.48,96.2090950914923
69.52,96.2091330906046
69.56,96.2091710852595
69.6,96.2092090753261
69.64,96.2092470606744
69.68,96.2092850411745
69.72,96.2093230166973
69.76,96.2093609871139
69.8,96.2093989522959
69.84,96.2094369121156
69.88,96.2094748664453
69.92,96.2095128151583
69.96,96.2095507581278
70,96.209588695228
70.04,96.2096266263331
70.08,96.209664551318
70.12,96.2097024700579
70.16,96.2097403824288
70.2,96.2097782883067
70.24,96.2098161875683
70.28,96.2098540800907
70.32,96.2098919657514
70.36,96.2099298444284
70.4,96.2099677160003
70.44,96.2100055803457
70.48,96.2100434373442
70.52,96.2100812868754
70.56,96.2101191288196
70.6,96.2101569630572
70.64,96.2101947894698
70.68,96.2102326079385
70.72,96.2102704183453
70.76,96.210308220573
70.8,96.2103460145038
70.84,96.2103838000215
70.88,96.2104215770096
70.92,96.2104593453525
70.96,96.2104971049344
71,96.2105348556405
71.04,96.2105725973561
71.08,96.2106103299675
71.12,96.2106480533603
71.16,96.2106857674219
71.2,96.2107234720391
71.24,96.2107611670995
71.28,96.2107988524911
71.32,96.2108365281024
71.36,96.2108741938222
71.4,96.2109118495397
71.44,96.2109494951449
71.48,96.2109871305274
71.52,96.2110247555782
71.56,96.2110623701878
71.6,96.2110999742479
71.64,96.2111375676502
71.68,96.2111751502866
71.72,96.2112127220502
71.76,96.2112502828336
71.8,96.2112878325304
71.84,96.2113253710344
71.88,96.2113628982397
71.92,96.2114004140412
71.96,96.2114379183338
72,96.211475411013
72.04,96.2115128919746
72.08,96.2115503611149
72.12,96.2115878183305
72.16,96.2116252635186
72.2,96.2116626965767
72.24,96.2117001174024
72.28,96.2117375258942
72.32,96.2117749219507
72.36,96.2118123054709
72.4,96.2118496763544
72.44,96.2118870345009
72.48,96.2119243798109
72.52,96.2119617121847
72.56,96.2119990315233
72.6,96.2120363377282
72.64,96.2120736307015
72.68,96.212110910345
72.72,96.2121481765615
72.76,96.2121854292538
72.8,96.2122226683254
72.84,96.2122598936798
72.88,96.2122971052212
72.92,96.2123343028542
72.96,96.2123714864836
73,96.2124086560147
73.04,96.212445811353
73.08,96.2124829524047
73.12,96.2125200790759
73.16,96.2125571912734
73.2,96.2125942889044
73.24,96.2126313718765
73.28,96.2126684400974
73.32,96.2127054934755
73.36,96.2127425319191
73.4,96.2127795553375
73.44,96.21281656364
73.48,96.212853556736
73.52,96.2128905345359
73.56,96.21292749695
73.6,96.212964443889
73.64,96.2130013752641
73.68,96.2130382909871
73.72,96.2130751909694
73.76,96.2131120751236
73.8,96.2131489433621
73.84,96.2131857955979
73.88,96.2132226317443
73.92,96.2132594517149
73.96,96.2132962554237
74,96.2133330427852
74.04,96.2133698137139
74.08,96.2134065681249
74.12,96.2134433059338
74.16,96.2134800270561
74.2,96.2135167314081
74.24,96.213553418906
74.28,96.2135900894667
74.32,96.2136267430073
74.36,96.2136633794454
74.4,96.2136999986986
74.44,96.2137366006851
74.48,96.2137731853235
74.52,96.2138097525326
74.56,96.2138463022313
74.6,96.2138828343393
74.64,96.2139193487765
74.68,96.2139558454628
74.72,96.213992324319
74.76,96.2140287852657
74.8,96.2140652282239
74.84,96.2141016531154
74.88,96.214138059862
74.92,96.2141744483855
74.96,96.2142108186084
75,96.2142471704538
75.04,96.2142835038447
75.08,96.2143198187043
75.12,96.2143561149563
75.16,96.2143923925251
75.2,96.2144286513347
75.24,96.2144648913102
75.28,96.2145011123763
75.32,96.2145373144582
75.36,96.2145734974819
75.4,96.2146096613732
75.44,96.2146458060582
75.48,96.2146819314637
75.52,96.2147180375165
75.56,96.2147541241438
75.6,96.2147901912729
75.64,96.2148262388319
75.68,96.2148622667488
75.72,96.2148982749518
75.76,96.2149342633699
75.8,96.2149702319321
75.84,96.2150061805675
75.88,96.2150421092058
75.92,96.215078017777
75.96,96.2151139062113
76,96.215149774439
76.04,96.2151856223912
76.08,96.2152214499989
76.12,96.2152572571933
76.16,96.2152930439063
76.2,96.2153288100697
76.24,96.2153645556158
76.28,96.2154002804774
76.32,96.215435984587
76.36,96.215471667878
76.4,96.2155073302835
76.44,96.2155429717373
76.48,96.2155785921736
76.52,96.2156141915264
76.56,96.2156497697305
76.6,96.2156853267204
76.64,96.2157208624315
76.68,96.2157563767989
76.72,96.2157918697584
76.76,96.2158273412459
76.8,96.2158627911977
76.84,96.2158982195501
76.88,96.2159336262401
76.92,96.2159690112046
76.96,96.2160043743808
77,96.2160397157063
77.04,96.2160750351191
77.08,96.2161103325572
77.12,96.2161456079588
77.16,96.2161808612628
77.2,96.216216092408
77.24,96.2162513013335
77.28,96.2162864879788
77.32,96.2163216522835
77.36,96.2163567941876
77.4,96.2163919136314
77.44,96.2164270105553
77.48,96.2164620849
77.52,96.2164971366064
77.56,96.2165321656158
77.6,96.2165671718697
77.64,96.2166021553099
77.68,96.2166371158784
77.72,96.2166720535172
77.76,96.2167069681691
77.8,96.2167418597768
77.84,96.2167767282831
77.88,96.2168115736314
77.92,96.2168463957651
77.96,96.216881194628
78,96.216915970164
78.04,96.2169507223175
78.08,96.2169854510328
78.12,96.2170201562546
78.16,96.2170548379278
78.2,96.2170894959979
78.24,96.21712413041
78.28,96.2171587411097
78.32,96.2171933280433
78.36,96.2172278911566
78.4,96.217262430396
78.44,96.2172969457082
78.48,96.21733143704
78.52,96.2173659043384
78.56,96.2174003475508
78.6,96.2174347666245
78.64,96.2174691615076
78.68,96.2175035321479
78.72,96.2175378784937
78.76,96.2175722004934
78.8,96.2176064980955
78.84,96.2176407712489
78.88,96.2176750199029
78.92,96.2177092440069
78.96,96.2177434435101
79,96.2177776183626
79.04,96.2178117685142
79.08,96.2178458939152
79.12,96.217879994516
79.16,96.2179140702674
79.2,96.21794812112
79.24,96.217982147025
79.28,96.2180161479337
79.32,96.2180501237976
79.36,96.2180840745685
79.4,96.218118000198
79.44,96.2181519006385
79.48,96.2181857758425
79.52,96.2182196257624
79.56,96.2182534503509
79.6,96.2182872495611
79.64,96.218321023346
79.68,96.2183547716591
79.72,96.2183884944539
79.76,96.2184221916845
79.8,96.2184558633045
79.84,96.2184895092684
79.88,96.2185231295303
79.92,96.218556724045
79.96,96.2185902927673
80,96.2186238356522


==> csv/control_inputs.csv <==
time,u1,u2
0,0,0
0.01,0.228797380587919,-0.225748074196788
0.02,0.408784338891265,-0.399033360665276
0.03,0.558800838638609,-0.535842875162216
0.04,0.691514490540946,-0.647691443844633
0.05,0.815706180456395,-0.742642920620492
0.06,0.937666941839741,-0.826182435942183
0.07,1.06207760101742,-0.901884081516525
0.08,1.19256999269993,-0.971896103541203
0.09,1.33209063022797,-1.03727507095413
0.1,1.48313535923908,-1.09820297021441
0.11,1.64789284802523,-1.15411915575281
0.12,1.82832211398041,-1.20378864216889
0.13,2.02617773578424,-1.24532336822164
0.14,2.24298921056914,-1.27616974127044
0.15,2.47999139287374,-1.29308336688414
0.16,2.73801225853455,-1.29209140391653
0.17,3.01731200293154,-1.26846053927346
0.18,3.31736550253875,-1.2166997697923
0.19,3.63659922433012,-1.13059445237103
0.2,3.9720711962343,-1.00333928342747
0.21,4.31912740800813,-0.827751251768786
0.22,4.6710488666612,-0.596625558569816
0.23,5.01873628574764,-0.303262333372368
0.24,5.35049978655264,0.0577879788100296
0.25,5.6520473703786,0.489879953597464
0.26,5.9067592640175,0.993209515252745
0.27,6.09636186100254,1.56372525665582
0.28,6.20206197967515,2.19217684633442
0.29,6.20615891291766,2.86345183474155
0.3,6.09402632806334,3.55650147196812
0.31,5.97445290286654,4.07410781034891
0.32,5.85761622950218,4.44379389311475
0.33,5.74336319752924,4.70085939245095
0.34,5.6315672243868,4.87229097659262
0.35,5.52212220794855,4.97871788857572
0.36,5.4149378840139,5.03590753816452
0.37,5.30993629895811,5.05590928032511
0.38,5.20704903617322,5.0479291809624
0.39,5.10621518438285,5.01899897417952
0.4,5.00737972828404,4.97448768685427
0.41,4.91049231931522,4.91849291373121
0.42,4.81550634223841,4.85414004872406
0.43,4.72237819309876,4.7838111270792
0.44,4.63106672686357,4.70931983877173
0.45,4.54153282286171,4.63204537326072
0.46,4.45373906385978,4.55303477248631
0.47,9.43680242061664,4.63733290345212
0.48,8.06205243611096,4.51522602139892
0.49,6.99434425607798,4.40312210517011
0.5,6.1617706425533,4.2990299784048
0.51,5.50933238881538,4.20141983623447
0.52,4.99496127571345,4.10911486666203
0.53,4.58647857209503,4.02120834636024
0.54,4.25926891500173,3.93700023639349
0.55,3.99450135931111,3.8559486982517
0.56,3.77776886847449,3.77763300506752
0.57,3.59804782389704,3.70172517449781
0.58,3.44690227780173,3.62796827955085
0.59,3.31787538073834,3.55615984195561
0.6,3.20602395631463,3.48613915085122
0.61,3.10756255191322,3.41777754548298
0.62,3.01959121491739,3.35097098898617
0.63,2.93988729703934,3.2856343853084
0.64,2.86674623459333,3.22169723106485
0.65,2.79885977347183,3.15910028680883
0.66,2.73522283744486,3.09779303310367
0.67,2.67506230431512,3.03773171436536
0.68,2.61778253042107,2.97887785393346
0.69,2.56292368846709,2.92119710449737
0.7,2.51012990576035,2.86465837377031
0.71,2.45912488568161,2.80923315242423
0.72,2.4096932800367,2.75489499391982
0.73,2.36166642473251,2.70161912485613
0.74,2.31491143568299,2.64938213718789
0.75,2.26932286919523,2.59816174947564
0.76,2.22481634211,2.54793663243857
0.77,2.18132364352219,2.49868626451837
0.78,2.13878901386811,2.45039082370546
0.79,2.09716627167028,2.40303110303187
0.8,2.05641664103144,2.35658844384379
0.81,2.01650706968909,2.31104468380428
0.82,1.97740894996141,2.26638211521718
0.83,1.93909713767061,2.22258345189469
0.84,1.90154920055868,2.17963180235383
0.85,1.86474484227218,2.13751064791974
0.86,1.82866546064234,2.09620382474193
0.87,1.79329380869412,2.0556955080593
0.88,1.75861373424313,2.01597020002814
0.89,1.72460997961705,1.97701271810018
0.9,1.69126802738059,1.93880818598402
0.91,1.6585739812646,1.9013420224047
0.92,1.62651447403943,1.86459993523008
0.93,1.59507659601511,1.82856791560236
0.94,1.56424783933694,1.79323222854213
0.95,1.5340160543805,1.75857940836629
0.96,1.5043694154196,1.72459624977367
0.97,1.47529639340513,1.69126980697057
0.98,1.44678573420046,1.65858738486684
0.99,1.41882644100856,1.62653653534588
1,1.3914077600225,1.59510504977552
1.01,1.36451916855887,1.56428095800094
1.02,1.33815036510728,1.53405252128034
1.03,1.31229126086217,1.50440822823837
1.04,1.28693197240479,1.47533678864272
1.05,1.26206281528113,1.44682713263738
1.06,1.2376742982809,1.41886840367017
1.07,1.21375711826867,1.39144995511317
1.08,1.19030215545199,1.36456134617538
1.09,1.16730046899927,1.33819233790167
1.1,1.14474329293972,1.31233288925446
1.11,1.12262203327582,1.28697315327548
1.12,1.10092826012415,1.2621034738268
1.13,1.07965371089877,1.23771437984801
1.14,1.05879028211452,1.21379658493072
1.15,1.03833002742829,1.19034098144476
1.16,1.01826515447319,1.1673386380083
1.17,0.998588022658191,1.14478079571543
1.18,0.979291136458819,1.122658864927
1.19,0.960367148464034,1.10096442206776
1.2,0.941808852249895,1.07968920654859
1.21,0.923609180763095,1.05882511633807
1.22,0.905761203601219,1.03836420717734
1.23,0.888258124351928,1.01829868840888
1.24,0.871093277988179,0.998620918925213
1.25,0.854260128317455,0.979323405422444
1.26,0.83775226548314,0.960398800654996
1.27,0.821563403516252,0.941839897980366
1.28,0.805687377936113,0.923639630156587
1.29,0.79011814409007,0.905791067335635
1.3,0.774849771906456,0.888287413451096
1.31,0.759876448352805,0.87112200262528
1.32,0.745192471833198,0.854288299041458
1.33,0.7307922509369,0.837779893056803
1.34,0.716670302307567,0.821590498140819
1.35,0.702821248554023,0.805713949364662
1.36,0.68923981620163,0.790144201965222
1.37,0.675920831986899,0.774875325932952
1.38,0.662859226435473,0.759901508342287
1.39,0.650050025814675,0.745217047449192
1.4,0.637488352529861,0.730816351800736
1.41,0.62516942326086,0.716693937271
1.42,0.61308854713567,0.702844426664133
1.43,0.601241123940702,0.689262546320219
1.44,0.589622642365822,0.67594312453604
1.45,0.578228678285072,0.662881089411793
1.46,0.567054893069758,0.65007146747082
1.47,0.556097031935455,0.637509380504973
1.48,0.545350922320634,0.625190045362483
1.49,0.534812472297489,0.613108771085199
1.5,0.524477669012785,0.601260957521103
1.51,0.514342578582114,0.589642093330245
1.52,0.504403339948565,0.578247753855148
1.53,0.494656168520267,0.567073600369005
1.54,0.485097352820558,0.55611537820251
1.55,0.475723253079535,0.545368914210105
1.56,0.466530299851796,0.534830116793726
1.57,0.457514992660021,0.524494972534512
1.58,0.44867389866426,0.514359546284342
1.59,0.440003651356369,0.504419978692354
1.6,0.431500949656984,0.494672485079222
1.61,0.423162555052879,0.485113353385665
1.62,0.414985292941457,0.475738943911691
1.63,0.40696604992889,0.466545687247831
1.64,0.399101771982034,0.457530082350686
1.65,0.391389464210011,0.448688696486379
1.66,0.383826190362775,0.440018163042255
1.67,0.376409070476584,0.431515180372893
1.68,0.369135280242468,0.423176510733817
1.69,0.362002049930276,0.41499897891124
1.7,0.355006663333657,0.406979471076119
1.71,0.348146455167514,0.399114932804464
1.72,0.341418815162154,0.391402370341384
1.73,0.334821181458866,0.383838846817457
1.74,0.328351041725861,0.376421482137956
1.75,0.322005932196365,0.369147451868318
1.76,0.315783436726147,0.362013986347906
1.77,0.309681185870389,0.35501836894459
1.78,0.303696855979182,0.348157936033983
1.79,0.297828168310481,0.341430075414527
1.8,0.292072888161517,0.334832224926407
1.81,0.286428824016511,0.328361872422953
1.82,0.280893826711195,0.32201655418739
1.83,0.275465788614093,0.315793853773022
1.84,0.270142642823396,0.309691401977645
1.85,0.264922362379474,0.303706874817311
1.86,0.259802959492993,0.297837993771071
1.87,0.25478248478749,0.292082523805425
1.88,0.24985902655716,0.286438273495777
1.89,0.245030710038661,0.280903093611314
1.9,0.240295696697131,0.275474876454249
1.91,0.235652183526071,0.2701515551645
1.92,0.231098402360805,0.264931102479455
1.93,0.226632619205047,0.259811530780649
1.94,0.222253133570625,0.254790890500826
1.95,0.217958278020726,0.249867269877409
1.96,0.213746416723344,0.245038793992609
1.97,0.209615946129964,0.24030362437875
1.98,0.20556529361078,0.235659958060072
1.99,0.201592916520686,0.231106026691394
2,0.19769730208885,0.226640096133088
2.01,0.193876967165389,0.222260465976519
2.02,0.190130457031877,0.217965468495671
2.03,0.186456345082243,0.213753468255087
2.04,0.182853232279318,0.209622861400335
2.05,0.179319746778729,0.205572075152418
2.06,0.175854542738733,0.201599566876856
2.07,0.172456300878494,0.197703823986055
2.08,0.169123727206912,0.193883363149178
2.09,0.16585555273893,0.190136729429589
2.1,0.162650533012066,0.18646249627834
2.11,0.159507447612487,0.182859264685846
2.12,0.156425099710131,0.179325662442363
2.13,0.153402315602937,0.175860344122935
2.14,0.150437944269846,0.172461990239672
2.15,0.14753085693244,0.16912930662061
2.16,0.14467994675172,0.165861024330204
2.17,0.141884127867874,0.162655898864874
2.18,0.139142335850949,0.15951270977047
2.19,0.136453526794579,0.156430260177401
2.2,0.133816676579105,0.153407376347299
2.21,0.131230781296494,0.150442907217965
2.22,0.12869485628297,0.147535723971541
2.23,0.126207935903128,0.144684719609004
2.24,0.123769073182064,0.141888808576542
2.25,0.121377339444692,0.139146926115281
2.26,0.119031823962065,0.13645802824095
2.27,0.116731633604498,0.133821091069892
2.28,0.114475892501424,0.131235110556535
2.29,0.112263741707852,0.128699101888924
2.3,0.110094338877271,0.126212099520167
2.31,0.107966857940884,0.123773156331359
2.32,0.105880488793027,0.12138134368312
2.33,0.103834436982676,0.119035750815993
2.34,0.101827923500036,0.116735484616891
2.35,0.0998601841008094,0.114479669081389
2.36,0.0979304696232351,0.112267445297013
2.37,0.0960380453503689,0.110097970888639
2.38,0.0941821904914812,0.107970419802518
2.39,0.0923621984809912,0.105883981808967
2.4,0.0905773762977667,0.103837862486844
2.41,0.0888270443130788,0.101831282751184
2.42,0.087110536031774,0.0998634784810653
2.43,0.0854271978383656,0.0979337003360274
2.44,0.0837763887481378,0.0960412135433657
2.45,0.0821574801629636,0.0941852975151526
2.46,0.0805698556319591,0.0923652454731852
2.47,0.0790129106858778,0.0905803644176411
2.48,0.0774860523126645,0.0888299746890913
2.49,0.0759886992035982,0.0871134098145962
2.5,0.0745202811931267,0.0854300160789642
2.51,0.0730802391339247,0.0837791525551674
2.52,0.0716680246838983,0.0821601905487087
2.53,0.0702831000973402,0.0805725136317925
2.54,0.06892493802015,0.0790155172452996
2.55,0.0675930212889747,0.0774886085129297
2.56,0.0662868427342573,0.0759912060456266
2.57,0.0650059049871524,0.0745227396211599
2.58,0.0637497203458362,0.0730826500762374
2.59,0.0625178103525042,0.0716703890285989
2.6,0.0613097059918026,0.070285418770238
2.61,0.0601249472390504,0.0689272118718388
2.62,0.0589630829593024,0.0675952512159771
2.63,0.0578236707356099,0.0662890295812503
2.64,0.0567062767004155,0.0650080495575906
2.65,0.0556104753703893,0.0637518234050738
2.66,0.0545358494843898,0.062519872799667
2.67,0.0534819898445206,0.0613117285803352
2.68,0.052448495160362,0.0601269307400703
2.69,0.0514349718960866,0.0589650281522875
2.7,0.0504410341647932,0.0578255783323711
2.71,0.0494663033937532,0.0567081474291765
2.72,0.0485104084814518,0.0556123099670237
2.73,0.0475729854400821,0.0545376486424842
2.74,0.0466536773157551,0.0534837542241021
2.75,0.0457521340524854,0.0524502254362115
2.76,0.0448680123982246,0.0514366687301345
2.77,0.0440009756069609,0.0504426981637363
2.78,0.0431506935785486,0.0494679352429242
2.79,0.0423168425405973,0.0485120088016437
2.8,0.0414991049774944,0.0475745548575854
2.81,0.0406971695094404,0.0466552164036561
2.82,0.0399107307739056,0.0457536433974145
2.83,0.0391394893092672,0.0448694925360623
2.84,0.038383151440846,0.0440024271684296
2.85,0.0376414291689925,0.0431521170923082
2.86,0.0369140400594447,0.0423182385481297
2.87,0.0362007071357671,0.0415004740099291
2.88,0.0355011587738678,0.0406985120877601
2.89,0.0348151285985933,0.0399120474090777
2.9,0.034142355382262,0.0391407805180303
2.91,0.033482582945225,0.0383844176957904
2.92,0.0328355600582859,0.0376426709529314
2.93,0.0322010403752407,0.0369152578451321
2.94,0.0315787822191191,0.0362019013880197
2.95,0.0309685486825413,0.0355023299476904
2.96,0.0303701073994344,0.0348162771401382
2.97,0.0297832304940819,0.03414348172848
2.98,0.029207694494332,0.0334836875385808
2.99,0.0286432802715935,0.0328366433028724
3,0.0280897728752625,0.0322021026690965


==> csv/control_inputs_double_int.csv <==
time,u1,u2
0,0,0
0.01,0.0841371525581028,-0.0810878455483636
0.02,0.138192928399282,-0.132225489002209
0.03,0.17267430044415,-0.163808011851537
0.04,0.193878252276723,-0.182148271654311
0.05,0.206262693029333,-0.191709929611481
0.06,0.212796898812771,-0.195450531262834
0.07,0.215498133959642,-0.195384147919021
0.08,0.215706105624647,-0.192858784005115
0.09,0.214538156305373,-0.188989527237154
0.1,0.212066134909766,-0.183854476806907
0.11,0.208811710040546,-0.177971242540165
0.12,0.205542981499928,-0.172116503042359
0.13,0.201844109102145,-0.165870125447802
0.14,0.198409589664878,-0.159953748098656
0.15,0.194745115586378,-0.153852530783874
0.16,0.191226038123473,-0.147930252903287
0.17,0.188072633242703,-0.1424268101409
0.18,0.184739617098255,-0.136803880747491
0.19,0.181819006476863,-0.13164234672251
0.2,0.178736846857316,-0.126387436540615
0.21,0.175860913273907,-0.121370370422309
0.22,0.173342260231364,-0.116797446383903
0.23,0.17114891167322,-0.112541480081425
0.24,0.168711667230228,-0.108132081506246
0.25,0.166657915038005,-0.10407337145303
0.26,0.164365146886168,-0.0999030950817419
0.27,0.162280565691008,-0.0958956838990615
0.28,0.160044090116841,-0.0918885969675585
0.29,0.158260395731604,-0.0883345641844533
0.3,0.156288471770878,-0.084695458577845
0.31,0.154677588835927,-0.0814974505274602
0.32,0.152945935326593,-0.0781396612701623
0.33,0.15152090221592,-0.0752394963624858
0.34,0.149945070159478,-0.0721447434675623
0.35,0.148642528294098,-0.069604706052861
0.36,0.147800974558773,-0.067064139830275
0.37,0.146574670376428,-0.0644629466433565
0.38,0.145456440421526,-0.0620278656061819
0.39,0.144548848320264,-0.0598689009870776
0.4,0.143288962585298,-0.0572749113560987
0.41,0.142089273781789,-0.0548895464813459
0.42,0.141566305630809,-0.0530354431934771
0.43,0.140782820246151,-0.0510436799729836
0.44,0.139975616011146,-0.049101915731753
0.45,0.139051927063727,-0.0469459548225426
0.46,0.138411127233246,-0.0452984408054328
0.47,0.137762559637038,-0.0437358396562953
0.48,0.136991384528508,-0.0418993441739261
0.49,0.136414441534604,-0.0401896852550544
0.5,0.136082369200687,-0.0388443938954002
0.51,0.135526701056709,-0.0373868850777575
0.52,0.1351807704347,-0.0361608133040217
0.53,0.134683284579646,-0.0348476814652972
0.54,0.134159645273525,-0.0336477976381916
0.55,0.134184458158944,-0.0328748876426778
0.56,0.134225941414593,-0.0319877779764233
0.57,0.133938237670281,-0.0309101616389149
0.58,0.133663093503423,-0.0294097454109381
0.59,0.133376204173927,-0.0286251343213989
0.6,0.133267225743576,-0.0276977934532307
0.61,0.133727699617556,-0.0270491979328272
0.62,0.133489108108346,-0.0259807717219866
0.63,0.133459117070572,-0.0249759036740223
0.64,0.133446325540198,-0.0239675991011121
0.65,0.133124813217933,-0.0232220636889091
0.66,0.13349827063992,-0.0227332596653407
0.67,0.133618193062383,-0.0224874335247001
0.68,0.133319525321662,-0.0219366051090144
0.69,0.133357303102823,-0.0215944892855859
0.7,0.133364916114895,-0.0211421490893519
0.71,0.133465537938651,-0.0204345974289964
0.72,0.133352193337516,-0.0195387194155637
0.73,0.133624727885755,-0.0193318670062948
0.74,0.133790795147048,-0.018724758592772
0.75,0.13416734066531,-0.0183947419140521
0.76,0.134423309176356,-0.0177099057947894
0.77,0.134899131736049,-0.0168835902363741
0.78,0.135033486367059,-0.0165515224063644
0.79,0.135245051387673,-0.0161976371269734
0.8,0.135177009681671,-0.0158191101544305
0.81,0.135355684303118,-0.0156207918203883
0.82,0.136064047367465,-0.0149935195868789
0.83,0.136436664256429,-0.0143362847066163
0.84,0.136972493714736,-0.0140567563853073
0.85,0.137165691471854,-0.0135663047961036
0.86,0.138076561766248,-0.0129834521028896
0.87,0.138800087981382,-0.0131516485947147
0.88,0.139240592974014,-0.0132387188631587
0.89,0.139326577123308,-0.0126463800050637
0.9,0.139943226827038,-0.0127271263243276
0.91,0.140723372080878,-0.0120303346035058
0.92,0.141298558169624,-0.0118321733254641
0.93,0.141947495002073,-0.0113342785268689
0.94,0.143045492978555,-0.0109432369118121
0.95,0.143553983314942,-0.0107040400094733
0.96,0.144076701456222,-0.0102918530480801
0.97,0.144272163457775,-0.0106071058801788
0.98,0.144766959445587,-0.0103434277859909
0.99,0.145293775773164,-0.0101189680202212
1,0.145653166285284,-0.00976056149939053
1.01,0.14594766445259,-0.0100998811336493
1.02,0.147095000119465,-0.00931485662146228
1.03,0.147782190071739,-0.00893842005542863
1.04,0.148679229190278,-0.00878169212783779
1.05,0.149381499905373,-0.00854805271538593
1.06,0.150302728149858,-0.00804151876941537
1.07,0.15162489541236,-0.00701884853531948
1.08,0.152090734823338,-0.00716300976412012
1.09,0.153009252329645,-0.00712485592618582
1.1,0.153548482832408,-0.00679310051314876
1.11,0.15429475433727,-0.00659624330963415
1.12,0.155608094299004,-0.00563599328989957
1.13,0.156449767835296,-0.0050681598781365
1.14,0.15759668423332,-0.00445604573075263
1.15,0.158034440436367,-0.00467763306232098
1.16,0.158400575735505,-0.00447757909127821
1.17,0.159311189968211,-0.00484890297068956
1.18,0.161061875432913,-0.00378587577580025
1.19,0.161200833371699,-0.00374407772385657
1.2,0.162217170387964,-0.00356270165946396
1.21,0.162616439715934,-0.00407508382924374
1.22,0.163327955800686,-0.00370703891540164
1.23,0.164356759082396,-0.00301969375681641
1.24,0.165757852832079,-0.00228733876521813
1.25,0.166766693596577,-0.00237618833629282
1.26,0.167886407635666,-0.00146546443895138
1.27,0.168869262373739,-0.00195904311975622
1.28,0.169954125396474,-0.00159549650985729
1.29,0.170524049496123,-0.00161518080351809
1.3,0.171331225397321,-0.0017142385237055
1.31,0.172151630515942,-0.00101863831415149
1.32,0.173416325375209,-0.000578215873765137
1.33,0.174857887696418,0.000255689938802868
1.34,0.174490946586187,-0.000924407986738961
1.35,0.175503503697562,-0.000131814830503435
1.36,0.176947573570562,0.000396707107972341
1.37,0.178562576770491,0.00138053533967091
1.38,0.180541876449795,0.00267949404090816
1.39,0.181687031805612,0.00345734851500164
1.4,0.182595616307347,0.00439451636721766
1.41,0.183995867303097,0.00568222557607145
1.42,0.184799811433729,0.00546069047546413
1.43,0.185683479377828,0.00567676980532492
1.44,0.187007860360132,0.00657509181013412
1.45,0.187894460965703,0.00652598151041533
1.46,0.189779239921456,0.00827279122688653
1.47,0.191167833499837,0.00961282304810256
1.48,0.192533902245137,0.0108014450197947
1.49,0.193121228408067,0.0107891125997883
1.5,0.194309585216391,0.0110357694329056
1.51,0.195118716047469,0.0109959096286345
1.52,0.196266981965273,0.0115790625279131
1.53,0.197688047464952,0.0128603764071056
1.54,0.199327669245837,0.0140420394553873
1.55,0.200657414840682,0.0150393568101392
1.56,0.202335409935017,0.0162960742286954
1.57,0.204049486250969,0.0176396885176754
1.58,0.206105275832952,0.0199302989902726
1.59,0.207107457333289,0.0197436753112607
1.6,0.208051623948764,0.0205947807259492
1.61,0.209582185687969,0.0222230763351971
1.62,0.211162252709926,0.0238234610678381
1.63,0.212226339936955,0.0247007993534585
1.64,0.213696037387826,0.0264836048053064
1.65,0.215158411117625,0.0279540434153652
1.66,0.216788419858859,0.0297677740771504
1.67,0.21886165812476,0.0325143056536693
1.68,0.221476662854016,0.0364364904051201
1.69,0.223361099362708,0.0393530214457829
1.7,0.224218132962386,0.0394676203242388
1.71,0.22603490968314,0.0413664611672154
1.72,0.227642819589581,0.0433927260538956
1.73,0.229556748600449,0.0466215390775435
1.74,0.230040553912664,0.0465215523256132
1.75,0.23228867926609,0.0498050856660702
1.76,0.233077875257983,0.0492153171763035
1.77,0.234698286693939,0.0515837054922146
1.78,0.234959306165824,0.0514671384536642
1.79,0.238173866841292,0.0574017708167568
1.8,0.240227985026093,0.0603802720306513
1.81,0.242030063076401,0.0628220761367064
1.82,0.243979115010617,0.0665900810477176
1.83,0.245388751977932,0.068434289481103
1.84,0.247488045485131,0.0727676160467866
1.85,0.248127696817981,0.0723871192099676
1.86,0.249034846725516,0.0737412166963786
1.87,0.249595495605974,0.0737428882386316
1.88,0.251612241220903,0.0785335752862952
1.89,0.253659449753326,0.0825253882816253
1.9,0.253893808375654,0.0822812784958563
1.91,0.254844221516671,0.0839709683391052
1.92,0.257502237305417,0.0902207740125813
1.93,0.257673376819709,0.0899511020055847
1.94,0.258673817528624,0.091570671903906
1.95,0.260471073586713,0.0956496864140162
1.96,0.262666320687496,0.101304688825528
1.97,0.263438857877525,0.103009869122472
1.98,0.266181095786992,0.111160623250176
1.99,0.269889195020365,0.121442157231533
2,0.271587847548779,0.126685888230556
2.01,0.271446287996404,0.125892408996514
2.02,0.27268331954325,0.129881501497265
2.03,0.273104376104951,0.131559611842699
2.04,0.27292304870079,0.13080657728795
2.05,0.274101232031891,0.135216143803054
2.06,0.274691261387057,0.137061112368572
2.07,0.27534290839583,0.139588955446442
2.08,0.276490163043862,0.144329372934344
2.09,0.277640275315375,0.149764907517829
2.1,0.278081912290649,0.151735975397993
2.11,0.279751711748619,0.159708309094636
2.12,0.279402765396827,0.158729667062806
2.13,0.281847289896649,0.170125846326401
2.14,0.281337570142564,0.168941553266564
2.15,0.281415604743552,0.171110668285924
2.16,0.282097534607824,0.176687017708629
2.17,0.283488292287992,0.185714218470853
2.18,0.284112040651708,0.191322553733491
2.19,0.285857045079567,0.204152405395524
2.2,0.286941816624291,0.213362179168479
2.21,0.287201577620728,0.218921604073966
2.22,0.286802517852164,0.220729403629376
2.23,0.286403786853926,0.22262498151308
2.24,0.28586897201042,0.224627762529241
2.25,0.287091939082842,0.238994632599962
2.26,0.287487701575475,0.249228141306213
2.27,0.287814745140991,0.259507406618412
2.28,0.287339942213692,0.265489563241203
2.29,0.286763254632057,0.271554870491167
2.3,0.287125170589864,0.286835591259685
2.31,0.287240449381213,0.302155705650433
2.32,0.286772803176252,0.312730787831994
2.33,0.284759375028954,0.308764462739089
2.34,0.284299936032435,0.324849314346831
2.35,0.282882161686939,0.330797479033039
2.36,0.280905244911794,0.331660049385505
2.37,0.279254321432874,0.337926298803133
2.38,0.277975788614364,0.355066941319566
2.39,0.275989418791192,0.361516049020582
2.4,0.273871754033271,0.36772882956365
2.41,0.271882778895063,0.385445182138889
2.42,0.269722039471444,0.408993959144587
2.43,0.267035504814946,0.414674237907639
2.44,0.264072772383991,0.408364583772066
2.45,0.260936837338881,0.426833274125447
2.46,0.257654554867672,0.432792383097503
2.47,0.254080303560568,0.4452292227449
2.48,0.250603230220878,0.444709091316191
2.49,0.246765168816479,0.450879629253997
2.5,0.24223002393753,0.470580670364621
2.51,0.237346239949187,0.490209439961527
2.52,0.23373603101582,0.482132350367611
2.53,0.228133476103784,0.502354527216838
2.54,0.222227301275256,0.522173595631786
2.55,0.216520636206821,0.534923524297659
2.56,0.209165768987796,0.562245341997645
2.57,0.203531516933329,0.567305070727426
2.58,0.197675415044211,0.572070678115413
2.59,0.193394926704455,0.561609360944299
2.6,0.187047425978685,0.567387268334064
2.61,0.179479418432008,0.580603450819902
2.62,0.172800366594141,0.585485166606392
2.63,0.168273081364699,0.575038104388963
2.64,0.162068667513008,0.574801296414654
2.65,0.154672352445308,0.580768754207276
2.66,0.148616906585295,0.57828601425536
2.67,0.140720287400759,0.584821573540687
2.68,0.129436737137096,0.607086329342249
2.69,0.122964954153206,0.604472264308499
2.7,0.112401271368165,0.619660833437656
2.71,0.100025284136628,0.641043363381204
2.72,0.089034051801939,0.654628049601798
2.73,0.0776769150413605,0.667978767711075
2.74,0.0683549947682813,0.671900655988766
2.75,0.058348325060085,0.677193078245037
2.76,0.0436882049647251,0.697784023493209
2.77,0.0328327109865796,0.70358481227245
2.78,0.0245612671037578,0.699700736223996
2.79,0.0180540916228557,0.689549868928232
2.8,0.0127602976027126,0.675418555973638
2.81,0.00830941269396664,0.658834074242837
2.82,0.00445204236711618,0.640814652136967
2.83,0.00102004011683567,0.622037183753097
2.84,-0.0021002086086519,0.602949762151088
2.85,-0.00498570200256465,0.58384713789731
2.86,-0.00768885472776812,0.564921380734334
2.87,-0.010245570099642,0.546295825856106
2.88,-0.0126806494699098,0.528047857172586
2.89,-0.01501141826244,0.51022421255336
2.9,-0.0172501720257805,0.492851184979498
2.91,-0.0194058184080129,0.475941525333826
2.92,-0.0214849605062943,0.459499037982878
2.93,-0.0234926444325541,0.443521662357099
2.94,-0.0254328543851886,0.428003543865352
2.95,-0.0273088362385289,0.412936409755852
2.96,-0.0291233337165319,0.398310498367506
2.97,-0.0308787286551622,0.384115165216216
2.98,-0.0325771506623548,0.370339303266176
2.99,-0.0342205426293331,0.356971612866496
3,-0.0358107003586499,0.344000756976156
3.01,-0.0373493187637488,0.3314155195439
3.02,-0.038838001136683,0.31920483776325
3.03,-0.0402782775081434,0.307357883211597
3.04,-0.0416716170281566,0.295864070888872
3.05,-0.0430194317386273,0.284713080221097
3.06,-0.0443230923486638,0.273894860987354
3.07,-0.0455839084696115,0.263399637733084
3.08,-0.0468031777119233,0.253217911667847
3.09,-0.0479821210575737,0.243340451270545
3.1,-0.0491219337131162,0.233758289872568
3.11,-0.050223794314996,0.224462726115341
3.12,-0.0512888198619618,0.21544530786848
3.13,-0.0523181096216189,0.206697831252867
3.14,-0.0402481285006118,0.182561222059012
3.15,-0.0459162422442089,0.179969028705431
3.16,-0.0499904814333962,0.175753271823602
3.17,-0.0529859958614434,0.170522633825567
3.18,-0.0163182511130749,0.122284312433536
3.19,0.0192182387955055,0.0767908724666051
3.2,-0.00520442597343258,0.0952824749277747
3.21,0.00220541639375267,0.081304284909195
3.22,-0.0228142729175536,0.100067589908911
3.23,-0.0397024623712733,0.110540781402995
3.24,-0.0089652106111231,0.0756403295972559
3.25,-0.00688305652486864,0.0682285484701653
3.26,-0.0313535249432124,0.0851382209972019
3.27,-0.0477955143090127,0.0945544291043359
3.28,-0.0588491456062742,0.0990015220685183
3.29,-0.0662857328732877,0.100171323088187
3.3,-0.071293699196385,0.0991972093215517
3.31,-0.0746703907263481,0.0968379242396881
3.32,-0.0769508027514701,0.0936009349867543
3.33,-0.0756933906117356,0.087679660938547
3.34,-0.0777491311500678,0.0843640438136763
3.35,-0.0791354715173084,0.0806292925298955
3.36,-0.0800711350500006,0.0766591679319906
3.37,-0.0807029254092129,0.0725755988517972
3.38,-0.0799931636310703,0.0676853584492887
3.39,-0.0806897741964782,0.0638673729284626
3.4,-0.0811558236154731,0.060010833310996
3.41,-0.0814658829601966,0.0561678898004337
3.42,-0.0816700036282933,0.0523723695132473
3.43,-0.0818018286574208,0.048645822911433
3.44,-0.0818839598257898,0.045001621329571
3.45,-0.0819315716384601,0.0414476660528202
3.46,-0.0819549196673362,0.0379882242653251
3.47,-0.0264601357833287,0.00419937709537916
3.48,-0.0464501818604902,0.0118952769737326
3.49,-0.0597983259662474,0.0160511748932597
3.5,-0.0686910152940085,0.0178630748709111
3.51,-0.00821028121146228,-0.0148124562212338
3.52,-0.000745877006868754,-0.0207512082384623
3.53,-0.0319984829736201,-0.0080497811464628
3.54,-0.036858414559115,-0.0077717788710057
3.55,-0.0514499891939573,-0.0031260027620552
3.56,-0.0662053268942166,0.00142974448897923
3.57,-0.0549783221939987,-0.00526357318424635
3.58,-0.0650178568586696,-0.00297823238411398
3.59,-0.0755876707910676,-0.000575436738689527
3.6,-0.0825045226270177,0.000268612556955602
3.61,-0.0869744813117196,9.07935158718577e-05
3.62,-0.0898065521034441,-0.000749412934105359
3.63,-0.091543404160497,-0.00201152114166492
3.64,-0.0925489934957283,-0.00353485507623156
3.65,-0.0890731133894992,-0.0065948025080134
3.66,-0.0907071039136676,-0.00785690880189751
3.67,-0.0916499383095245,-0.00931984856346979
3.68,-0.0921322987031525,-0.0108981381613072
3.69,-0.0923088913131525,-0.0125349972936087
3.7,-0.0918169103554614,-0.0143547647049746
3.71,-0.0918268385414653,-0.0159507321302814
3.72,-0.0811034302841374,-0.0219762820333743
3.73,-0.0345553431148864,-0.0472880807286381
3.74,0.00738189668076285,-0.0804758997432237
3.75,0.0877303839035087,-0.177916826175
3.76,0.115628789903758,-0.281217366913412
3.77,0.0937109066726176,-0.319645512870968
3.78,0.0628468879582037,-0.346972936647725
3.79,0.0256790180623766,-0.357229823300359
3.8,-0.0139303440563739,-0.354971404508158
3.81,-0.0539235219035917,-0.354334625281976
3.82,-0.0919204591879718,-0.337692170526548
3.83,-0.13235331392238,-0.337694922290847
3.84,-0.169224478442499,-0.327643803155103
3.85,-0.203595248423549,-0.313527910611883
3.86,-0.234419231051961,-0.294824524636203
3.87,-0.260586005392605,-0.271532436541028
3.88,-0.291946169056477,-0.257060697897508
3.89,-0.31237650083131,-0.230802295399533
3.9,-0.32509239173205,-0.200136883304687
3.91,-0.34248091979602,-0.176422662118965
3.92,-0.352378348506223,-0.149229701480732
3.93,-0.363545512682018,-0.125318888522646
3.94,-0.367901161474256,-0.0998870936654116
3.95,-0.382384190761622,-0.0811502082115147
3.96,-0.388502411565584,-0.059575236601862
3.97,-0.39483433413498,-0.0394979643443209
3.98,-0.40498011159377,-0.0212769912060517
3.99,-0.410446041411986,-0.00227512372755103
4,-0.417621866332341,0.0157977644672267
4.01,-0.422085858863488,0.0338558212155582
4.02,-0.421367902202077,0.0513684806697865
4.03,-0.43021276851534,0.0675064358392912
4.04,-0.436893222551733,0.0842307563322503
4.05,-0.440976014848643,0.101046621515722
4.06,-0.446586413655331,0.117983163925449
4.07,-0.446865464046402,0.134308946084759
4.08,-0.449394993073814,0.15046816101429
4.09,-0.451821896177386,0.166405712267697
4.1,-0.455838380061911,0.182709616545108
4.11,-0.457010802410348,0.198571381227831
4.12,-0.459122854305344,0.214743131534064
4.13,-0.460298440785484,0.230630152076188
4.14,-0.46369321786687,0.247522300918149
4.15,-0.46788552005883,0.265618714014492
4.16,-0.467425186311589,0.283015218862389
4.17,-0.470705819422937,0.302784724717842
4.18,-0.471142170300363,0.323124532693896
4.19,-0.468909966899753,0.343547144210453
4.2,-0.465864707684551,0.365295414343196
4.21,-0.462290779987574,0.388123980960491
4.22,-0.457938253524593,0.412953948627636
4.23,-0.45153139812001,0.439670620574022
4.24,-0.442649041123245,0.468739556281861
4.25,-0.431538338490431,0.501181120604031
4.26,-0.414346333701512,0.534948325373522
4.27,-0.392430122711001,0.571768250804415
4.28,-0.363957120395257,0.611317858492723
4.29,-0.327077241572045,0.652787329093896
4.3,-0.280405950149372,0.696121740896228
4.31,-0.220953541133102,0.738142672589228
4.32,-0.148127073027954,0.779342874972372
4.33,-0.0595235362180854,0.816215504092205
4.34,0.0461871668133566,0.844766754967848
4.35,0.169024172748128,0.859462517302883
4.36,0.306993654569989,0.854651691743456
4.37,0.455480097027542,0.824152570864665
4.38,0.607398428082916,0.763985221781356
4.39,0.754136679485193,0.673166726536266
4.4,0.886264651195791,0.55409495379643
4.41,0.995358181080934,0.413792233481874
4.42,1.07614327273436,0.262557932218014
4.43,1.12782323412265,0.111908140748559
4.44,1.1534745494928,-0.0301785255457933
4.45,1.15814674202544,-0.161455575494284
4.46,1.14628503987654,-0.28281490291554
4.47,1.12119281968492,-0.395043003497372
4.48,1.08515540058331,-0.498585477238983
4.49,1.03973650337949,-0.594068406319658
4.5,0.98689680739537,-0.680752704740281
4.51,0.927797483678098,-0.759167863722302
4.52,0.863302999389771,-0.829562352789184
4.53,0.794540289243146,-0.892001187545197
4.54,0.723224242036876,-0.945988703575529
4.55,0.649287673960811,-0.992448924580229
4.56,0.573872213976331,-1.03150175010759
4.57,0.497785694203529,-1.06331678061695
4.58,0.421403591556853,-1.08833905053641
4.59,0.345259438003449,-1.10695280703317
4.6,0.26993260370828,-1.11952974842962
4.61,0.195469195291531,-1.12643028791584
4.62,0.122210868979697,-1.12796103830106
4.63,0.0505957201664792,-1.12449247203593
4.64,-0.0192741394962931,-1.11632473676904
4.65,-0.0871685495166083,-1.10380025241029
4.66,-0.15289640064597,-1.08717991841698
4.67,-0.216332936400555,-1.066739205936
4.68,-0.277495131230928,-1.04277723131787
4.69,-0.336366331261388,-1.01548026102873
4.7,-0.392786782353732,-0.985094066609476
4.71,-0.446414307727068,-0.951934494392457
4.72,-0.497413199929836,-0.916129789471001
4.73,-0.546278837273372,-0.877604768776927
4.74,-0.59200696079055,-0.836993963828713
4.75,-0.635780833059103,-0.793627014783449
4.76,-0.676809409492813,-0.748228900279659
4.77,-0.714902430218833,-0.700981519833726
4.78,-0.751450402783674,-0.650775517220498
4.79,-0.784791824666626,-0.59876672425846
4.8,-0.814850381951059,-0.545389843680144
4.81,-0.842009519412854,-0.490219663093069
4.82,-0.865562729623766,-0.43423933122402
4.83,-0.887380720260839,-0.374292027809038
4.84,-0.904945460501786,-0.314655415176358
4.85,-0.919460553288643,-0.25294082227243
4.86,-0.930668898552808,-0.189301138486071
4.87,-0.937962270166332,-0.124942547353195
4.88,-0.941431999454119,-0.0592112636569894
4.89,-0.940896720004997,0.00770039570647339
4.9,-0.936096473918347,0.0756384657487165
4.91,-0.926742525817242,0.144269832231175
4.92,-0.912621634091739,0.213521974768157
4.93,-0.893503484245366,0.28323491203899
4.94,-0.869141676151537,0.353028508679187
4.95,-0.839277084099515,0.422539783113264
4.96,-0.80362781606765,0.491460564010814
4.97,-0.761795056087144,0.559523053621803
4.98,-0.713836511960294,0.625750483767877
4.99,-0.659150272910635,0.690100854254889
5,-0.59783669618717,0.751507625580128
5.01,-0.529245973502085,0.809713773823178
5.02,-0.453587489717057,0.863453536421181
5.03,-0.371678046164172,0.911422097591494
5.04,-0.283559036770632,0.952782823616314
5.05,-0.189412337341102,0.986603993666119
5.06,-0.0904344201747435,1.01177189479874
5.07,0.0116562198686421,1.02742814567817
5.08,0.116057045599612,1.03307405604565
5.09,0.221316343840948,1.02834587050866
5.1,0.325987153748402,1.01318380566064
5.11,0.428779788419376,0.987706496718284
5.12,0.528353432141017,0.952312896896049
5.13,0.623803579374646,0.907397109890905
5.14,0.713992359984805,0.853646046511164
5.15,0.797886409846159,0.792013607660501
5.16,0.875025510044066,0.72305234364976
5.17,0.944834462122246,0.647533661735567
5.18,1.00656774214786,0.566775728246773
5.19,1.05996158764706,0.481826625095882
5.2,1.10524395195253,0.392075615994453
5.21,1.14194191399117,0.298719335737251
5.22,1.16984944738071,0.202617255381238
5.23,1.18879648811695,0.104420422082982
5.24,1.19868137605059,0.00479851970702598
5.25,1.19941665146541,-0.09549310960538
5.26,1.19093882048276,-0.195809134051645
5.27,1.17328486568538,-0.295374495357412
5.28,1.1461571773312,-0.393852842786338
5.29,1.11026369851726,-0.489504585624301
5.3,1.0654340092104,-0.582110256819374
5.31,1.01255536836938,-0.670007250293473
5.32,0.951563719738548,-0.753147055817901
5.33,0.883365312412078,-0.830407460739336
5.34,0.808691361010337,-0.90103675426187
5.35,0.72818872326056,-0.964562788836701
5.36,0.643842136583523,-1.01981727621994
5.37,0.555637605306822,-1.06726377960031
5.38,0.466217384755885,-1.10588005673493
5.39,0.377051542534878,-1.13596664669036
5.4,0.283116239000254,-1.15962748546341
5.41,0.192568042897831,-1.17456533852894
5.42,0.102696634663039,-1.18244365954792
5.43,0.0143704156121903,-1.18347552487337
5.44,-0.0724071172846865,-1.17820729315302
5.45,-0.157997098255421,-1.16703211593114
5.46,-0.241778148351587,-1.15004726100041
5.47,-0.324281986813512,-1.12743110591349
5.48,-0.404858176006535,-1.09926177072386
5.49,-0.483033060540228,-1.06576948312806
5.5,-0.559812414497742,-1.02664669272028
5.51,-0.634454938958876,-0.981910067122467
5.52,-0.706239236096265,-0.931713861325036
5.53,-0.774511602256745,-0.876597466934002
5.54,-0.839043183716375,-0.816255624758844
5.55,-0.899715244860667,-0.750682901959402
5.56,-0.955667653369278,-0.68044912264343
5.57,-1.00633050346358,-0.606031968906649
5.58,-1.05158031679281,-0.527358763696827
5.59,-1.09113298681685,-0.44456484256866
5.6,-1.12403432478444,-0.359021345855237
5.61,-1.15014676911703,-0.270950412205102
5.62,-1.16892884085552,-0.18170564907369
5.63,-1.18058318589268,-0.091139987835635
5.64,-1.18481526769749,-0.000778693700772451
5.65,-1.18176985356842,0.0890756932917011
5.66,-1.17163870659973,0.178128453472302
5.67,-1.15452670754058,0.265104115312503
5.68,-1.13058026645095,0.349958934149612
5.69,-1.10046944605011,0.431326059235491
5.7,-1.06414276316312,0.509597381957593
5.71,-1.02245413861679,0.583418047165255
5.72,-0.975523696757496,0.653297088807158
5.73,-0.923647137963188,0.718943150464633
5.74,-0.868001307279219,0.779024194183376
5.75,-0.809787656274448,0.833124949866861
5.76,-0.747285045439767,0.883169709564168
5.77,-0.682278073438458,0.927686262846703
5.78,-0.615360115220774,0.966877865779416
5.79,-0.545631437961945,1.00151644296086
5.8,-0.47402677435039,1.03147458021982
5.81,-0.398484119649342,1.05834629629684
5.82,-0.320312820144728,1.08137276855035
5.83,-0.237302349354573,1.10173361881373
5.84,-0.148543988584039,1.11888690492175
5.85,-0.0542262738297539,1.13141578572176
5.86,0.0448288137396865,1.13759434061917
5.87,0.147116498072738,1.13594017793296
5.88,0.251230119028334,1.12541827297994
5.89,0.35570011027025,1.10535942935048
5.9,0.458665609311365,1.07576580557505
5.91,0.558647129045393,1.03684856244319
5.92,0.654448794598935,0.989015303803385
5.93,0.745905802824482,0.932071529500264
5.94,0.833025605686016,0.865130526604357
5.95,0.912612278239475,0.791511039116418
5.96,0.984861352421233,0.710761550059492
5.97,1.04918798690879,0.623567878417584
5.98,1.10488243687984,0.531078231150119
5.99,1.15193853533481,0.432968191920845
6,1.18938283455356,0.331361789411849
6.01,1.21719170077863,0.226239152355944
6.02,1.23503539324268,0.119324540031011
6.03,1.24279351517483,0.0109930049249385
6.04,1.24053113218009,-0.0972437639829723
6.05,1.22825794036111,-0.204414785846695
6.06,1.20626136506378,-0.309588423561941
6.07,1.17493664463987,-0.411691029371354
6.08,1.13482501951367,-0.509819163582789
6.09,1.08650773230249,-0.603118770268452
6.1,1.0307040684215,-0.690922075908813
6.11,0.968501887027746,-0.77212759619056
6.12,0.900803793895873,-0.846459780956164
6.13,0.82802905134487,-0.913950647305012
6.14,0.751453048057506,-0.974072925408106
6.15,0.672752340826442,-1.02605913610537
6.16,0.590637091638477,-1.07172278971049
6.17,0.505757619059036,-1.11073140028094
6.18,0.420515196659826,-1.14235558870032
6.19,0.332910452775871,-1.16776367111692
6.2,0.245484858428807,-1.18634787507528
6.21,0.157413228694412,-1.19864943173378
6.22,0.069121443413687,-1.20469547637316
6.23,-0.0193388617193239,-1.20461964761501
6.24,-0.107726734239234,-1.19842639018523
6.25,-0.195671237587351,-1.18608805101686
6.26,-0.283129340027021,-1.16756034438587
6.27,-0.369564368788684,-1.14285613214163
6.28,-0.454075262941336,-1.11204041131412
6.29,-0.534847950634284,-1.07566485299055
6.3,-0.615155291689663,-1.0325884540674
6.31,-0.691842867488053,-0.983878744061433
6.32,-0.765715738053409,-0.928945571640743
6.33,-0.835067245901424,-0.8687040396705
6.34,-0.899829372320406,-0.803203130888133
6.35,-0.960535906878506,-0.731683811430525
6.36,-1.0154198508596,-0.655669093216231
6.37,-1.0632622934917,-0.576824325404851
6.38,-1.10482302188052,-0.494400636445917
6.39,-1.1392309214984,-0.410024388519731
6.4,-1.1668497311441,-0.32331112656808
6.41,-1.18748683868787,-0.235118294045769
6.42,-1.20111773396059,-0.145842856149188
6.43,-1.20754492913364,-0.0565642993214665
6.44,-1.20668138933524,0.0317186772342931
6.45,-1.19914194016183,0.1190312724672
6.46,-1.18499622471878,0.20463765714811
6.47,-1.16459310979606,0.287922836074925
6.48,-1.13796370018566,0.368572661228362
6.49,-1.10572680436028,0.445755868096462
6.5,-1.0682910027529,0.519165513851201
6.51,-1.02609742191697,0.588639161918711
6.52,-0.978977876450977,0.654659051406477
6.53,-0.928062509623991,0.71599270188449
6.54,-0.873320815113784,0.773025644071957
6.55,-0.815574938525344,0.825342430197311
6.56,-0.754908044601064,0.873145932488715
6.57,-0.691121634247656,0.917205053914484
6.58,-0.624522837847017,0.957503671162166
6.59,-0.55408095899027,0.995120049253681
6.6,-0.479158239043914,1.03043645240773
6.61,-0.398902554047197,1.06337867736989
6.62,-0.313065600154665,1.09306009362599
6.63,-0.221536425291826,1.11817540411663
6.64,-0.125273329524683,1.13710059311933
6.65,-0.0256328466998633,1.14856976637669
6.66,0.0764358772169311,1.15167183905533
6.67,0.17966842529174,1.1457895230218
6.68,0.282813912195806,1.13060357963446
6.69,0.384037937377541,1.10626952152419
6.7,0.483405676725221,1.07243993423777
6.71,0.579429367538888,1.02957344395291
6.72,0.671294724688234,0.977816820554495
6.73,0.758017686087838,0.917728187205578
6.74,0.838692150972895,0.849938151549511
6.75,0.912130202095198,0.77573907998556
6.76,0.978795679273787,0.694489787026068
6.77,1.0374065003469,0.607859679686761
6.78,1.0880262868457,0.515612663510609
6.79,1.12973516324181,0.419659632583608
6.8,1.16233306313112,0.320700882908062
6.81,1.18563128341976,0.219797242795238
6.82,1.19963642487972,0.117770229932723
6.83,1.20441410479724,0.0157058212677832
6.84,1.20010483555361,-0.0857370217332305
6.85,1.1869742023285,-0.185526722862572
6.86,1.16537559330143,-0.282855388693818
6.87,1.13593269215515,-0.376726946927104
6.88,1.09914759313965,-0.466555511125527
6.89,1.0558630361755,-0.551353568929094
6.9,1.00650607387366,-0.631243620239811
6.91,0.951946475320774,-0.705402542470495
6.92,0.892537843695717,-0.774251211640193
6.93,0.828917069373604,-0.837413576583398
6.94,0.760808003583042,-0.895537321393797
6.95,0.689933047978684,-0.947447255059552
6.96,0.615579727372879,-0.994085594495744
6.97,0.539652696761102,-1.0343206632041
6.98,0.460598049680755,-1.06935547418431
6.99,0.379738119288152,-1.09861135508304
7,0.297127304904782,-1.12210402642296
7.01,0.212713348388606,-1.13991242232581
7.02,0.127690278932064,-1.15161777267522
7.03,0.0404714983214352,-1.15764755497677
7.04,-0.0468394429550912,-1.15723883491565
7.05,-0.134589114694247,-1.15062382478541
7.06,-0.222031931605008,-1.13759130711167
7.07,-0.308099131251966,-1.11813594678147
7.08,-0.393849466623599,-1.09211202173776
7.09,-0.47725320678528,-1.05974122364043
7.1,-0.558922838388641,-1.02063999285448
7.11,-0.637385314442375,-0.975228761305295
7.12,-0.712202617975578,-0.923744192800133
7.13,-0.78194391019415,-0.867224655194957
7.14,-0.846396084889357,-0.805848069887969
7.15,-0.906030135356926,-0.739425392616394
7.16,-0.960215080478423,-0.668526842784402
7.17,-1.00821004928212,-0.594091933141424
7.18,-1.04984324304697,-0.51649147627175
7.19,-1.08523602463252,-0.435833938325665
7.2,-1.11345361883972,-0.354188047250103
7.21,-1.13449213038259,-0.272383723827245
7.22,-1.14935982701907,-0.188834461079112
7.23,-1.15749785670594,-0.105471661396743
7.24,-1.1591006173242,-0.022858979147752
7.25,-1.15440403654471,0.0585898881742287
7.26,-1.14365466212942,0.138374647861434
7.27,-1.12721260185831,0.216212050251278
7.28,-1.10521974746478,0.291416454366609
7.29,-1.07808668118126,0.363895588430635
7.3,-1.04620458535623,0.433202324667805
7.31,-1.01003992494249,0.498715819673079
7.32,-0.968828767174571,0.56223650092057
7.33,-0.924786123709058,0.621075299152826
7.34,-0.87725712468634,0.676456765893148
7.35,-0.826440122287881,0.728577756254126
7.36,-0.771539983701137,0.778604658147309
7.37,-0.713491004203717,0.82592607176989
7.38,-0.651794417045019,0.871054880129093
7.39,-0.585001074398512,0.914889483929356
7.4,-0.512960584669718,0.956665399057684
7.41,-0.435706455078681,0.995286056289103
7.42,-0.353214141146679,1.02965628029287
7.43,-0.266334603250398,1.05843050544289
7.44,-0.175177706925944,1.08069244997435
7.45,-0.0811123650650776,1.0954644714783
7.46,0.0145207047148397,1.10212024627073
7.47,0.111140802219889,1.10031787151275
7.48,0.207680111116963,1.08983480979966
7.49,0.303123110839161,1.07064655192126
7.5,0.396560862934379,1.04281591227677
7.51,0.486936993328427,1.00666494310434
7.52,0.573818396071701,0.962290399337614
7.53,0.656250060291108,0.910134465696624
7.54,0.733639798589589,0.850524438180793
7.55,0.804886870389336,0.784424793209106
7.56,0.869078819937034,0.713077822532158
7.57,0.926907762927873,0.635673693528568
7.58,0.977059487624156,0.554127918344335
7.59,1.01936820745613,0.469064346057229
7.6,1.05373290007042,0.38117220809366
7.61,1.08000168256927,0.291407653267483
7.62,1.09819948225791,0.200558048263764
7.63,1.10838310753377,0.109741392803453
7.64,1.11080525697586,0.0195559602531924
7.65,1.10576846770744,-0.0691404887895495
7.66,1.0936942970048,-0.155832174677537
7.67,1.07502700921586,-0.239766744681547
7.68,1.05007729176232,-0.32107379193767
7.69,1.01944052345914,-0.399054528529795
7.7,0.983468024502242,-0.473469770791814
7.71,0.942882909044089,-0.543701099830799
7.72,0.897440699448225,-0.610780137580471
7.73,0.847436075369033,-0.674211755226158
7.74,0.793478165650548,-0.733562219782424
7.75,0.73521536823613,-0.789227401467512
7.76,0.674422875893575,-0.839484251466688
7.77,0.609269463533027,-0.886485410121117
7.78,0.540424539121131,-0.92925563924021
7.79,0.46835830578176,-0.967255318306958
7.8,0.392839772130005,-1.00057762531382
7.81,0.314776536075754,-1.02842854877681
7.82,0.234248119154464,-1.05065820036187
7.83,0.151945256688963,-1.06692398701194
7.84,0.0682629293391505,-1.07700288095952
7.85,-0.0164569131062696,-1.08080578510292
7.86,-0.101611146348366,-1.07805448045554
7.87,-0.186567230440817,-1.06866045645825
7.88,-0.27068328807627,-1.05262908697681
7.89,-0.353524437041386,-1.0298727939609
7.9,-0.433718372543095,-1.00076954019483
7.91,-0.511229049533799,-0.9653715877511
7.92,-0.585544117839202,-0.923911722444703
7.93,-0.656202495200826,-0.876618221374646
7.94,-0.721910986748683,-0.824353770300701
7.95,-0.782836523802729,-0.767309592336832
7.96,-0.838134365682297,-0.70624212866814
7.97,-0.887974248592024,-0.641493206579496
7.98,-0.932166927784627,-0.573454006425813
7.99,-0.970413833949921,-0.502717901763092
8,-1.00216865286045,-0.430720075066264
8.01,-1.02799687804185,-0.357128640594969
8.02,-1.04760817017367,-0.28295810837723
8.03,-1.06120486214001,-0.208698562560656
8.04,-1.06898298107969,-0.134793309231664
8.05,-1.07114674224811,-0.0615608195448663
8.06,-1.06792900146051,0.0106183221686091
8.07,-1.05951483249254,0.0810480878122894
8.08,-1.04624265516751,0.149635921142425
8.09,-1.02842516100432,0.216052266231901
8.1,-1.00632208769828,0.280231581282337
8.11,-0.980340678160219,0.341326081981438
8.12,-0.95061369741921,0.400144974512041
8.13,-0.917363739192368,0.456431151921771
8.14,-0.880742497224116,0.510258950919073
8.15,-0.841230781786185,0.561444955676657
8.16,-0.79870128623454,0.610480830569913
8.17,-0.753301350290653,0.657483458490375
8.18,-0.704620757783665,0.702923639764923
8.19,-0.651811979267628,0.747990079037344
8.2,-0.594246088836957,0.792221765744749
8.21,-0.532491154019186,0.834357355663691
8.22,-0.465686141236953,0.874043676786155
8.23,-0.393386986425299,0.910437172261889
8.24,-0.317011911313284,0.941848913368471
8.25,-0.237068180154705,0.967500007937511
8.26,-0.153868806340364,0.98668912967425
8.27,-0.0683645521014097,0.998775153629547
8.28,0.0186172770984408,1.00331659028035
8.29,0.106127643833996,1.00002122873678
8.3,0.193265504547123,0.988771159857439
8.31,0.279030787066542,0.969606591860879
8.32,0.362705293124846,0.942639271120543
8.33,0.44348952390151,0.908105091964789
8.34,0.520257147970632,0.8666193857458
8.35,0.592615062459278,0.818467698373151
8.36,0.659865606655609,0.764291408798499
8.37,0.721302499974376,0.704903928031354
8.38,0.77673635077786,0.64079130781073
8.39,0.825671283049736,0.572914098752997
8.4,0.86728561559598,0.503167057759028
8.41,0.902812334908177,0.430244687161012
8.42,0.931600179987699,0.355873811436075
8.43,0.953794870335517,0.280612780661147
8.44,0.969578045766984,0.205229233268093
8.45,0.979279323417695,0.129815789988865
8.46,0.983105083212593,0.0547517367062232
8.47,0.981309509049677,-0.0193377564225232
8.48,0.974137792712916,-0.0924185999692408
8.49,0.96179034156792,-0.164174924094621
8.5,0.944454268922308,-0.234538085299338
8.51,0.922300216827722,-0.303207439430251
8.52,0.895357620990179,-0.37048823134409
8.53,0.863784238949588,-0.435617496191884
8.54,0.827722746144903,-0.498409263033567
8.55,0.787026046260466,-0.559133352309028
8.56,0.741810961442881,-0.617214137606984
8.57,0.692118229778967,-0.672487562630182
8.58,0.638708228995594,-0.723805270020226
8.59,0.581015765803996,-0.771787222885254
8.6,0.519543607313902,-0.815676263398927
8.61,0.454534140404703,-0.855103144889673
8.62,0.386391637511987,-0.889646816245836
8.63,0.314962030920265,-0.919248009594737
8.64,0.241599625336118,-0.94307221867182
8.65,0.166287079868389,-0.961166562454381
8.66,0.0896131769359152,-0.973239826291929
8.67,0.0121925621185148,-0.979132646996166
8.68,-0.0653581695915601,-0.978782678107045
8.69,-0.142141483052325,-0.972051400662369
8.7,-0.21811476681732,-0.959262909482952
8.71,-0.292448289512742,-0.940393382984146
8.72,-0.364400188352175,-0.915705662996032
8.73,-0.43327168714327,-0.885684785506335
8.74,-0.499260401768142,-0.85014495009322
8.75,-0.561170256534699,-0.810020735730859
8.76,-0.619751594866627,-0.764808603440199
8.77,-0.67335101009967,-0.716178128365041
8.78,-0.721980907953438,-0.664363716728708
8.79,-0.765961967921867,-0.609451185044143
8.8,-0.804856494070134,-0.552205671325659
8.81,-0.838212420539173,-0.493685833306772
8.82,-0.866823778497497,-0.43335028322356
8.83,-0.89056908753826,-0.371720309556309
8.84,-0.909465411245987,-0.309334314607611
8.85,-0.923519624230121,-0.246429539279294
8.86,-0.932613469753188,-0.184479815813144
8.87,-0.937258877610724,-0.122734776145015
8.88,-0.937454867421979,-0.0621609406807789
8.89,-0.933529785766162,-0.00265018765373422
8.9,-0.925679023768335,0.0555476208430813
8.91,-0.914121251365874,0.112303221044581
8.92,-0.899096119469787,0.16742702452426
8.93,-0.880706185632297,0.221012399214292
8.94,-0.859254522525786,0.272490337994384
8.95,-0.834854563279519,0.322179639881451
8.96,-0.807711104137782,0.369988422393927
8.97,-0.777861499261363,0.416054981217272
8.98,-0.745474645537602,0.460388392992807
8.99,-0.7105759175873,0.503097723243586
9,-0.673106273511451,0.544413440101848
9.01,-0.632645534606382,0.584897988015838
9.02,-0.589315274689486,0.624144822964372
9.03,-0.54219281890901,0.662622918031478
9.04,-0.491366457281382,0.699598630169231
9.05,-0.436898288301801,0.734352831303277
9.06,-0.377861889893582,0.766751886418031
9.07,-0.314856399864489,0.795616247372266
9.08,-0.248064110398538,0.820151711954798
9.09,-0.178197932742666,0.839550157459863
9.1,-0.105757878480519,0.853193999021434
9.11,-0.0316238249736904,0.860540926135613
9.12,0.0433452885512537,0.861252886853796
9.13,0.118329200550295,0.855165572105256
9.14,0.192422189365333,0.84231327201435
9.15,0.264776864422905,0.822801268023723
9.16,0.334562497051582,0.796958749356821
9.17,0.401079570314155,0.765201382260582
9.18,0.463919593311919,0.727946814751613
9.19,0.522522061577697,0.685727619096137
9.2,0.575959909496648,0.639703845042326
9.21,0.624764701331235,0.589768671511982
9.22,0.668439646070764,0.53690594612077
9.23,0.707180397754684,0.481307951737133
9.24,0.74072677636444,0.423782686032442
9.25,0.769185473008513,0.364771109824337
9.26,0.792915464529812,0.30405950745888
9.27,0.811638322360463,0.242799689364608
9.28,0.825771133071173,0.180574872295305
9.29,0.835297501374919,0.117688617666124
9.3,0.840231179234019,0.0543725989445478
9.31,0.840571466131477,-0.00895241411175508
9.32,0.836380717115092,-0.072340935965159
9.33,0.827537374370853,-0.135316678214504
9.34,0.814197584438195,-0.197742524929416
9.35,0.796235571234403,-0.25944645591331
9.36,0.773831844538832,-0.319654973617358
9.37,0.74668023678639,-0.378674687276352
9.38,0.715284663268919,-0.435420887107737
9.39,0.679767205572273,-0.489632769271081
9.4,0.639993981327048,-0.541281123143994
9.41,0.596084716912206,-0.59012898699739
9.42,0.548578612944171,-0.635419080061928
9.43,0.498279572136988,-0.676463192715136
9.44,0.444982077692666,-0.71347861175321
9.45,0.388077353083397,-0.746749490518729
9.46,0.329915055376375,-0.774730134472751
9.47,0.268818107794606,-0.798570596050526
9.48,0.206220903126531,-0.817441448645714
9.49,0.142870539034724,-0.831149703213837
9.5,0.0784501767531529,-0.839797938597954
9.51,0.0144412393985163,-0.843204158209842
9.52,-0.0492664837282957,-0.841554717981415
9.53,-0.112117998805169,-0.834892424974032
9.54,-0.173765375790572,-0.823375156243319
9.55,-0.233074458712643,-0.807316981211236
9.56,-0.290746690121911,-0.786801220367908
9.57,-0.346087168778911,-0.762122591668762
9.58,-0.398536533312062,-0.733678600676855
9.59,-0.447655855541428,-0.701931795935181
9.6,-0.494033965351915,-0.666793375766546
9.61,-0.537343532966849,-0.628564253840469
9.62,-0.576337725965426,-0.588428750609403
9.63,-0.61234120808235,-0.54567132704231
9.64,-0.644743836340726,-0.500949936158684
9.65,-0.673807638187058,-0.454225270314851
9.66,-0.698554356375033,-0.406930485074536
9.67,-0.719829548933515,-0.358332261605745
9.68,-0.737035388507837,-0.309792529769472
9.69,-0.750863632950536,-0.260504963061749
9.7,-0.761223627185322,-0.210975116336657
9.71,-0.768089933041807,-0.161648843428077
9.72,-0.771749101880705,-0.112316884744581
9.73,-0.772191443235318,-0.0632375228995758
9.74,-0.76942323066754,-0.0151197473293323
9.75,-0.763746158145426,0.0326398456360838
9.76,-0.75508667560571,0.0794194379834413
9.77,-0.743586402717123,0.125170635658706
9.78,-0.7293578680106,0.169859922878659
9.79,-0.712508273340493,0.213353753059724
9.8,-0.693214735110742,0.255486152104317
9.81,-0.671524759592028,0.296178638689731
9.82,-0.647321707039752,0.335677003332466
9.83,-0.620773834252428,0.373750141494656
9.84,-0.592269647999762,0.409956863132916
9.85,-0.561307928354331,0.444864635809093
9.86,-0.528880528581978,0.477104617538648
9.87,-0.493476872587598,0.508873851772167
9.88,-0.45657350649759,0.538048937961703
9.89,-0.416748856515754,0.566153766771401
9.9,-0.374662504175527,0.592196319393221
9.91,-0.330008667354098,0.61614558561087
9.92,-0.28353565657115,0.637275596559452
9.93,-0.23542035667751,0.655403709360355
9.94,-0.184430067858676,0.67073727018644
9.95,-0.131530596226864,0.682574396187844
9.96,-0.0771622062615927,0.690553869838569
9.97,-0.0217748475292742,0.694369975481137
9.98,0.0342724636768568,0.693856136117217
9.99,0.0903852921830929,0.68885417098094
10,0.146029776027847,0.679327156021429
10.01,0.200708297583494,0.665313579942833
10.02,0.25425388135907,0.646911320185312
10.03,0.305927153941189,0.624299629669792
10.04,0.355664281202371,0.597579900117526
10.05,0.402827230384203,0.567065417703759
10.06,0.447238804228802,0.533045856261095
10.07,0.488470481266561,0.495885752633478
10.08,0.527293456235884,0.455008156697296
10.09,0.562554516341586,0.411371980690016
10.1,0.594078502468814,0.365252263981606
10.11,0.621519439224239,0.317277993721642
10.12,0.645382293032749,0.266807901741712
10.13,0.665083916058063,0.214729082074402
10.14,0.680556109765061,0.161417630501258
10.15,0.691826752916252,0.106855993348093
10.16,0.698707849485592,0.0515369095082597
10.17,0.701122250656829,-0.00401404511531332
10.18,0.699168733809085,-0.0597777273446936
10.19,0.692663200785469,-0.114794068153424
10.2,0.681771429469564,-0.168942793846015
10.21,0.66665040792349,-0.221935852270234
10.22,0.647348904825383,-0.273399176629049
10.23,0.624126950767981,-0.322817173217333
10.24,0.597145527782398,-0.370018063553983
10.25,0.566815230200896,-0.414434385178329
10.26,0.533859858610504,-0.455470410640723
10.27,0.497071799607737,-0.494532179774998
10.28,0.458147402867005,-0.529633361584592
10.29,0.416518789224254,-0.561663951816329
10.3,0.372947753951102,-0.590058447686998
10.31,0.328188761477793,-0.614486663616952
10.32,0.282053749392121,-0.635241171458884
10.33,0.234565880072819,-0.652419593276755
10.34,0.186696391166982,-0.665665096599434
10.35,0.138408677091136,-0.675223239112045
10.36,0.0903068197780266,-0.68103089970604
10.37,0.0423960360180403,-0.683240974405225
10.38,-0.00497110687398967,-0.681965500521426
10.39,-0.0516045708096629,-0.677298327930038
10.4,-0.0972391177945366,-0.669368269712657
10.41,-0.141676716543251,-0.658341375329945
10.42,-0.184705586776946,-0.644380570657882
10.43,-0.226223680781822,-0.62758415211883
10.44,-0.265968198200336,-0.608225915884526
10.45,-0.303616901506562,-0.586515361576467
10.46,-0.339717378392153,-0.562366234354947
10.47,-0.373591499707295,-0.536233639451796
10.48,-0.405390982635906,-0.508069363173412
10.49,-0.434985680391371,-0.478130428547911
10.5,-0.462183290666373,-0.446680295153125
10.51,-0.487096695522424,-0.413754762252564
10.52,-0.509754540990944,-0.379423820127031
10.53,-0.529817739442678,-0.344257330858594
10.54,-0.547497381071682,-0.30799604351139
10.55,-0.562821041104566,-0.270724597807127
10.56,-0.575640036006936,-0.232816718165519
10.57,-0.586145251770143,-0.194047094943903
10.58,-0.593919964107384,-0.155267946832082
10.59,-0.59920835849699,-0.116225683058224
10.6,-0.601999509107584,-0.0770900767103459
10.61,-0.602314917833016,-0.03795290829628
10.62,-0.600193542030813,0.00101984886637503
10.63,-0.595644234863594,0.0396219027182012
10.64,-0.588645001180991,0.0778588648272288
10.65,-0.579254424484891,0.115590774469694
10.66,-0.56755643758862,0.152518249505591
10.67,-0.553525820674505,0.188710001861906
10.68,-0.537166285418564,0.224031431251942
10.69,-0.518524833090836,0.258372051170714
10.7,-0.497764807875241,0.29135927922289
10.71,-0.47484956039368,0.323088746937616
10.72,-0.449821366957094,0.353406659598618
10.73,-0.422785862467477,0.382110637088083
10.74,-0.393631254572549,0.409289827256267
10.75,-0.362777130160149,0.434411230332297
10.76,-0.330448065655386,0.457262755642744
10.77,-0.295954201544659,0.47845007217497
10.78,-0.260197487778893,0.497152492272489
10.79,-0.222935231292008,0.513519322527614
10.8,-0.184378949232113,0.527360668462107
10.81,-0.14454866392377,0.538603727300394
10.82,-0.104228564992425,0.546895127733448
10.83,-0.0627803913195538,0.552469489438442
10.84,-0.0207290601179524,0.55506273001444
10.85,0.021534247185748,0.554541681257023
10.86,0.0639206195498431,0.550938661499374
10.87,0.106251227567403,0.544159500427659
10.88,0.14769301287902,0.534250674324245
10.89,0.18892330506389,0.521097757560257
10.9,0.229307598041831,0.504733723153384
10.91,0.268504798199268,0.485229444938883
10.92,0.306438381316301,0.462557727405172
10.93,0.342379791915715,0.43702150087826
10.94,0.376632046549357,0.408456206023535
10.95,0.40812120748671,0.377569297238088
10.96,0.437585488697053,0.343779594524702
10.97,0.463675136773559,0.30832605532707
10.98,0.487115325328823,0.270660680059472
10.99,0.507589144013029,0.231065520999587
11,0.524673306391122,0.190153733925999
11.01,0.538530511784586,0.147774366374522
11.02,0.548604167972774,0.105204118806942
11.03,0.555469015909524,0.0613560899426288
11.04,0.558730893743761,0.0173099247785289
11.05,0.558422752713034,-0.0266323900184951
11.06,0.554592207360415,-0.0701984808467075
11.07,0.547310797482797,-0.113123813896503
11.08,0.536758426501284,-0.155092459220627
11.09,0.522898194866879,-0.195773318071201
11.1,0.505957716122945,-0.234984958287644
11.11,0.486160168624214,-0.27235121674029
11.12,0.463546794089854,-0.307929330453297
11.13,0.438443853565564,-0.341307985485413
11.14,0.411384617488759,-0.371958206011356
11.15,0.382187380833395,-0.400308141154725
11.16,0.350822555600687,-0.426452113525094
11.17,0.317946369043161,-0.449814534687345
11.18,0.283347662601738,-0.470648396959694
11.19,0.248019626916817,-0.488403192911781
11.2,0.211958096117492,-0.503241068668364
11.21,0.17527170653031,-0.515261072591477
11.22,0.138113166095845,-0.524467897818732
11.23,0.100758989373538,-0.530870544693945
11.24,0.0634726428782698,-0.534498451834641
11.25,0.0264512657261244,-0.535409974630869
11.26,-0.0102437125953865,-0.533725679904171
11.27,-0.0463036301401072,-0.529472555041607
11.28,-0.0816380335238466,-0.522772645842407
11.29,-0.116119606603276,-0.513695554298444
11.3,-0.149466916933073,-0.502307632775721
11.31,-0.181723689212698,-0.488852050331205
11.32,-0.212690082008611,-0.473360947973698
11.33,-0.243216615423513,-0.455554981792271
11.34,-0.27116000028455,-0.436361689071097
11.35,-0.297025600110333,-0.415810808521615
11.36,-0.321753708444276,-0.393494870399806
11.37,-0.344718820510988,-0.369811197170007
11.38,-0.365525126456258,-0.345182696459822
11.39,-0.385152593349703,-0.318893728838038
11.4,-0.402678471629789,-0.291793578112341
11.41,-0.418439163428474,-0.26364271574359
11.42,-0.432228497072779,-0.234697972314148
11.43,-0.444063330560152,-0.205100743107358
11.44,-0.453511036919947,-0.175616195388406
11.45,-0.46142025533356,-0.145050290046324
11.46,-0.467294524396847,-0.114213881664081
11.47,-0.471173414517246,-0.0831709705216487
11.48,-0.472994889341307,-0.0522380247225969
11.49,-0.472852598169479,-0.0212667916626511
11.5,-0.470739791963122,0.00958004477487403
11.51,-0.466671418084631,0.0401883480337598
11.52,-0.460674914531062,0.070430032009847
11.53,-0.452734099919108,0.100203897984525
11.54,-0.442878751099412,0.129382799442084
11.55,-0.431189610099512,0.157875213020762
11.56,-0.41765217665423,0.185570293805234
11.57,-0.402332119696564,0.212337937735828
11.58,-0.385309445984566,0.23807220324969
11.59,-0.366691099422997,0.262561237823509
11.6,-0.346440817448842,0.285866205597123
11.61,-0.324627892669063,0.307834395644703
11.62,-0.301182913113982,0.328522604588887
11.63,-0.27637728288485,0.347627812508905
11.64,-0.250106997557609,0.365171013413966
11.65,-0.222759724890809,0.380839506459082
11.66,-0.194254870575145,0.394678612474543
11.67,-0.164692669289766,0.406589711522161
11.68,-0.134458115162284,0.41638066268678
11.69,-0.103414395653486,0.424081438029533
11.7,-0.071685549916283,0.429646507293899
11.71,-0.0394923843493185,0.432957731812814
11.72,-0.00687985298375367,0.433966884514499
11.73,0.0258159633102204,0.432624491845001
11.74,0.0584842712893303,0.428887625978039
11.75,0.0909598275425407,0.422741873693714
11.76,0.123060233735127,0.414151347868379
11.77,0.154615632712821,0.403161908006231
11.78,0.185540578198995,0.389716254161618
11.79,0.21540727418309,0.373930564513459
11.8,0.244137516506502,0.355812608198338
11.81,0.271525223704116,0.335449937697183
11.82,0.297285375563045,0.312982531409231
11.83,0.321313575550793,0.288475113723242
11.84,0.342618583603327,0.262858787289695
11.85,0.362677183209685,0.234820133529672
11.86,0.38089025878954,0.204692819316775
11.87,0.396252062409546,0.173712260655896
11.88,0.409001543600575,0.141826788854041
11.89,0.41930256701342,0.108695228047818
11.9,0.426828534104779,0.0750572112993578
11.91,0.43167293192843,0.0409064963990577
11.92,0.433776603913423,0.00627477875115605
11.93,0.43304455776449,-0.0281013324268274
11.94,0.429551113931935,-0.0622631614545967
11.95,0.423289936257942,-0.0958269559294408
11.96,0.41437605561166,-0.12871161522125
11.97,0.402957906324012,-0.160594814594069
11.98,0.389096818488508,-0.191301688972973
11.99,0.372953118647783,-0.220568367767615
12,0.354703226665472,-0.248181151878444
12.01,0.334437610668639,-0.274098669757052
12.02,0.312597023625823,-0.297894778165011
12.03,0.288813958762679,-0.320124740690173
12.04,0.263664918045776,-0.340126998246317
12.05,0.237168740174575,-0.358061531741331
12.06,0.209791640120836,-0.373606737773136
12.07,0.181552403398779,-0.386893283697492
12.08,0.152846559236403,-0.397800515525337
12.09,0.123591582889605,-0.406476567187456
12.1,0.0940072406928481,-0.412908400930329
12.11,0.0643715949415115,-0.417054871449081
12.12,0.0349822457021874,-0.418932194377159
12.13,0.00585137365066455,-0.418658321379958
12.14,-0.0228363705454119,-0.416314901290504
12.15,-0.0509123140807639,-0.411941465568796
12.16,-0.0783498752818172,-0.405680479519344
12.17,-0.104937731435533,-0.397586944121991
12.18,-0.130524479892713,-0.387777651292839
12.19,-0.155156019493274,-0.376320679878342
12.2,-0.178689147904967,-0.363338938457306
12.21,-0.200047083203799,-0.349395728473807
12.22,-0.221161709119488,-0.333749526556688
12.23,-0.240844971455518,-0.316977802919101
12.24,-0.259288378077681,-0.299037262032759
12.25,-0.276288562624654,-0.280125322564504
12.26,-0.291871417903162,-0.260329032376943
12.27,-0.306036668252203,-0.239710708182888
12.28,-0.318748971375683,-0.218363622456226
12.29,-0.329937758015104,-0.196451857529297
12.3,-0.339563543349354,-0.174139042823424
12.31,-0.347703646896668,-0.151388014022962
12.32,-0.354224325479206,-0.128514752341753
12.33,-0.359386428369523,-0.105212132489371
12.34,-0.363035359113878,-0.0817816296528442
12.35,-0.365217104391887,-0.058216137170591
12.36,-0.365918809237679,-0.0346365476504107
12.37,-0.365114267515867,-0.0112462366367675
12.38,-0.362870234845907,0.0120268404033955
12.39,-0.359187876819953,0.035069553557884
12.4,-0.354084013909452,0.0577553441174946
12.41,-0.347552102243898,0.0800060065601815
12.42,-0.339672183741187,0.101788847858561
12.43,-0.330437906526423,0.123055307581632
12.44,-0.319875743200838,0.143720921978216
12.45,-0.308037199011727,0.163643599555685
12.46,-0.294888520192692,0.182914911972748
12.47,-0.280539910221416,0.201265244624804
12.48,-0.265022201747328,0.218697285842092
12.49,-0.248379083669802,0.235115998710861
12.5,-0.23059912354258,0.250529644612724
12.51,-0.211784848527867,0.264796824232312
12.52,-0.192088864866931,0.277776977372162
12.53,-0.171338226375839,0.289579486541641
12.54,-0.149908804632492,0.299919087243817
12.55,-0.12748364977453,0.308974388531485
12.56,-0.104519899155015,0.316445071895477
12.57,-0.0808615052838362,0.322403418853132
12.58,-0.0566788875770176,0.326740653212122
12.59,-0.0320884812373614,0.329390520543625
12.6,-0.00727797595557386,0.330248290493499
12.61,0.017796542994955,0.329379017731411
12.62,0.0428930419022037,0.326679185775249
12.63,0.0679450121157709,0.322113358091796
12.64,0.0927731293523733,0.315680694451519
12.65,0.117203172579617,0.30740783089403
12.66,0.141216596521069,0.297150183906802
12.67,0.16439292574024,0.285072143771164
12.68,0.186658053179961,0.271181315051798
12.69,0.208125602671258,0.255382406455991
12.7,0.228302762673437,0.237907523577284
12.71,0.247161194843267,0.218772056553611
12.72,0.264458326868557,0.198136691316751
12.73,0.27987228416778,0.176347093836851
12.74,0.293658975116668,0.153163006248694
12.75,0.305630225854727,0.128748988099637
12.76,0.315517998672663,0.103492973429881
12.77,0.323345036681982,0.0774177494374181
12.78,0.328977905224533,0.0508269099596087
12.79,0.332373408891209,0.023916757973149
12.8,0.333534749697046,-0.00316126218063459
12.81,0.332454842272686,-0.0301739005168698
12.82,0.329147993630927,-0.0568786316821526
12.83,0.323647812024448,-0.0830747850219307
12.84,0.316062089511911,-0.108554336482189
12.85,0.306444809714203,-0.133188062161916
12.86,0.294971076291935,-0.15668766450562
12.87,0.281641084612527,-0.179091526029707
12.88,0.266737205065593,-0.200031779864731
12.89,0.250213919295192,-0.219650139160502
12.9,0.232396888106024,-0.237636707321312
12.91,0.213529449954057,-0.253871519625257
12.92,0.193543156581282,-0.26848759404924
12.93,0.172739176630435,-0.281308856820512
12.94,0.151273993879352,-0.292328801416557
12.95,0.129232563730088,-0.30158818582823
12.96,0.107014964423331,-0.308936622487893
12.97,0.0845136356316798,-0.314537620968345
12.98,0.0620613479285892,-0.318370445888635
12.99,0.0396103407146208,-0.320512779431509
13,0.01745379487483,-0.32097491906608
13.01,-0.00442710686363262,-0.319854379308793
13.02,-0.0258593646331655,-0.317197210805762
13.03,-0.0467780864455513,-0.313080382703028
13.04,-0.0670392578148085,-0.30758208920067
13.05,-0.0866183950819183,-0.300774658074766
13.06,-0.105446659410904,-0.292726201410206
13.07,-0.123424015286444,-0.283553781352793
13.08,-0.140464524507633,-0.273339733618033
13.09,-0.156684297597935,-0.262096716389999
13.1,-0.171925382118455,-0.249958626358511
13.11,-0.186132197070615,-0.23701330678269
13.12,-0.199338869592587,-0.223313235539175
13.13,-0.211513139029857,-0.20892652981524
13.14,-0.22266302490383,-0.1939038280742
13.15,-0.232854638479494,-0.17820697245958
13.16,-0.241784278195597,-0.162233551575898
13.17,-0.249645132765923,-0.145839479121418
13.18,-0.256386204534645,-0.129146955496988
13.19,-0.26204868785786,-0.112170374402686
13.2,-0.266613376500422,-0.0950017020953343
13.21,-0.270129686114072,-0.0775933174348228
13.22,-0.272470601617178,-0.0602752469119897
13.23,-0.273748701745833,-0.0429129412320492
13.24,-0.273959793165814,-0.0255892669414881
13.25,-0.273123861472459,-0.00831197042413144
13.26,-0.271226387391617,0.00878330651250571
13.27,-0.26828475902537,0.0256513200872024
13.28,-0.26433165183433,0.0422940013794343
13.29,-0.259372967413164,0.0586521163270566
13.3,-0.253425916784288,0.0746615533831484
13.31,-0.246518638301046,0.0902687838789595
13.32,-0.238645086976413,0.105443451362591
13.33,-0.229835991342186,0.120103819899481
13.34,-0.220125005835356,0.13420418824565
13.35,-0.209514251974537,0.147714940529071
13.36,-0.198105799785996,0.16049125432088
13.37,-0.185766092698635,0.172681608042983
13.38,-0.172629545072111,0.184080879359016
13.39,-0.158621201121804,0.194743793381268
13.4,-0.143977110180536,0.204437484121389
13.41,-0.128522059043324,0.213274600135641
13.42,-0.112517267441469,0.221054813658805
13.43,-0.0959518367824322,0.22777215500843
13.44,-0.0788272558640363,0.233400746658734
13.45,-0.0610148874485652,0.23797846190741
13.46,-0.0429736959661811,0.241240945471635
13.47,-0.0245559642607484,0.243247433971821
13.48,-0.00595340439982445,0.243938318771027
13.49,0.0128108241555867,0.243285413236483
13.5,0.031659260157171,0.241252300507415
13.51,0.0504632824908844,0.237807927645605
13.52,0.0691132269579895,0.232927523070331
13.53,0.0874592328549293,0.226601258345198
13.54,0.105377959938336,0.218837163400574
13.55,0.122801260523454,0.209631579176572
13.56,0.139620844885833,0.198989320117995
13.57,0.155789343598057,0.18687679604595
13.58,0.170888323872972,0.173505294792199
13.59,0.184872201890308,0.158929059717811
13.6,0.197702728062373,0.143164780359814
13.61,0.209174562265381,0.126406292032548
13.62,0.21925144385009,0.108710367708659
13.63,0.227827548795278,0.0902126100683776
13.64,0.234847622531349,0.0710194659670176
13.65,0.240197789769847,0.051379409881086
13.66,0.243903192757582,0.0313118346982924
13.67,0.245901492575127,0.011015471257478
13.68,0.246163148622858,-0.00926170293974019
13.69,0.244721054610359,-0.0294141293508969
13.7,0.241587130845641,-0.0492556841687349
13.71,0.236829954763281,-0.0686268095171951
13.72,0.230512977822452,-0.0873665032753
13.73,0.222681505059308,-0.105408328388874
13.74,0.213461797594415,-0.122568937533213
13.75,0.202988789159492,-0.138708138987211
13.76,0.191359973905834,-0.153747625909919
13.77,0.178689629499976,-0.167627789662834
13.78,0.165079608698054,-0.180292219530392
13.79,0.150674424680414,-0.191678183002763
13.8,0.135599383297608,-0.201752501113211
13.81,0.119951795421032,-0.210502502011561
13.82,0.103579099937532,-0.218072383239895
13.83,0.0873387543812139,-0.224026024042809
13.84,0.0709351910023746,-0.228633168451468
13.85,0.0543906143894449,-0.231987192167665
13.86,0.0378779394523416,-0.234060691264041
13.87,0.0215610693320972,-0.234871323578194
13.88,0.00546785653256638,-0.234492882136281
13.89,-0.0103373251055537,-0.232982013195693
13.9,-0.025720950450004,-0.23037379970922
13.91,-0.0406460088371954,-0.226731715345928
13.92,-0.0550729666301739,-0.222115771741349
13.93,-0.0689202480151116,-0.216603264972827
13.94,-0.0822596626675244,-0.210217734721652
13.95,-0.0948221158446524,-0.203094726383611
13.96,-0.106702778853246,-0.195251502342925
13.97,-0.117963157745621,-0.186709043844563
13.98,-0.128383452495133,-0.177630141860463
13.99,-0.138080073613823,-0.168011297820755
14,-0.146981173867256,-0.157965160783772
14.01,-0.15513317562644,-0.147468834291476
14.02,-0.16259569317279,-0.136533980468766
14.03,-0.169218825826645,-0.12533495715882
14.04,-0.175085760181512,-0.113841203141867
14.05,-0.180165762853424,-0.102139721825466
14.06,-0.184465897633338,-0.0902693267111168
14.07,-0.187993439490457,-0.0782706418422507
14.08,-0.190764397828996,-0.0661782170470224
14.09,-0.192772580661393,-0.0540472965716444
14.1,-0.194041019242113,-0.041873832653669
14.11,-0.194556195618845,-0.0297750345576669
14.12,-0.194346151103111,-0.0177393883651084
14.13,-0.193426610544536,-0.00578292251223429
14.14,-0.191794212162509,0.0060255529640621
14.15,-0.189458660916912,0.017636170312319
14.16,-0.186452969326815,0.0290719015194111
14.17,-0.182770421061484,0.0402703471456129
14.18,-0.17844832659852,0.0511767051551154
14.19,-0.173470134100481,0.0618015688126313
14.2,-0.167866367251012,0.0721143395640948
14.21,-0.161762771074261,0.0819432080365749
14.22,-0.154945840655079,0.0915336333761816
14.23,-0.147547587690225,0.100702952459497
14.24,-0.139579856584795,0.109414558265636
14.25,-0.131051127128691,0.117664190860415
14.26,-0.121995711082666,0.125384593213282
14.27,-0.112367532243926,0.132619356052693
14.28,-0.10230369899097,0.139204336851779
14.29,-0.0918053037627097,0.145139244602736
14.3,-0.0808417417195743,0.150441436366585
14.31,-0.069472120876628,0.155045380566316
14.32,-0.057738750013275,0.158908140697212
14.33,-0.0456910379141831,0.161996137929849
14.34,-0.0333396451319379,0.164284257519005
14.35,-0.0207352549008196,0.165730005997023
14.36,-0.00792609582680053,0.166297093242282
14.37,0.00501287577042623,0.165945958920016
14.38,0.0180275531566413,0.164650192988772
14.39,0.0310274491278025,0.162374050358594
14.4,0.0439458831429082,0.159106096307655
14.41,0.0566901067845932,0.154833885773743
14.42,0.0691723507220931,0.149555217232789
14.43,0.081387300866759,0.143224495930077
14.44,0.0931473816831441,0.135888338869973
14.45,0.104307683919806,0.127605639958968
14.46,0.114880352887589,0.118340656520847
14.47,0.124729047157616,0.108165839709625
14.48,0.133740723483611,0.0971356844289412
14.49,0.141876528570778,0.0852711883893529
14.5,0.14896416545647,0.0727380398597555
14.51,0.154988174482799,0.0595581022387943
14.52,0.159795135597916,0.045981400490096
14.53,0.163417167897465,0.0319888979393483
14.54,0.165782337488249,0.0177614373623228
14.55,0.166874247056234,0.0034390531942935
14.56,0.166715976075945,-0.0109231022093541
14.57,0.165274824127122,-0.02509700531207
14.58,0.162599019526981,-0.038996414273877
14.59,0.158735069268816,-0.0524846656083935
14.6,0.153734150119758,-0.0654618038151377
14.61,0.1476831876363,-0.07780489095259
14.62,0.140659537635934,-0.0894341828066783
14.63,0.13276520636116,-0.100249697537038
14.64,0.124078934296195,-0.110215929998368
14.65,0.114716913802695,-0.119262139372
14.66,0.1047745390047,-0.127352597323069
14.67,0.0943650094047166,-0.134456087372356
14.68,0.0836129556068971,-0.140553065860266
14.69,0.0725903835238153,-0.145657361280598
14.7,0.0614235271785155,-0.149758222974996
14.71,0.0501814295748707,-0.152892522508821
14.72,0.0389294491666849,-0.155094200793507
14.73,0.0278469254594415,-0.156368925892918
14.74,0.0168601392683791,-0.156788091040968
14.75,0.00611500663233497,-0.156380476780472
14.76,-0.00433873899384723,-0.155193879940316
14.77,-0.0144625051135156,-0.153279825205289
14.78,-0.0241767089736684,-0.150697404468875
14.79,-0.0335187950230616,-0.147487340948524
14.8,-0.0424238275930553,-0.143707240119589
14.81,-0.0508505816804273,-0.139408285932454
14.82,-0.0587992592667593,-0.134639919500962
14.83,-0.0662853937416872,-0.129438966158608
14.84,-0.0732753288224817,-0.123850608327928
14.85,-0.0797492171805718,-0.117932259562853
14.86,-0.0857086551452443,-0.111722772573301
14.87,-0.0911706673967224,-0.105239726811521
14.88,-0.096086390627372,-0.0985744888422635
14.89,-0.100497009762911,-0.0917318033071579
14.9,-0.104525736069413,-0.0846276432265795
14.91,-0.107930393133366,-0.0775288533154488
14.92,-0.110833902238966,-0.070359057214698
14.93,-0.113269805374366,-0.0631276992414294
14.94,-0.115241665443546,-0.055863711298675
14.95,-0.116741664456643,-0.0486193942732084
14.96,-0.117797863066712,-0.0413905325483335
14.97,-0.118420181047533,-0.034205421388208
14.98,-0.118636062068929,-0.0270485339287229
14.99,-0.118418820149239,-0.0200123125520753
15,-0.117798675513024,-0.0130867612835228
15.01,-0.116789377533408,-0.00629301399328699
15.02,-0.115416429134646,0.000405613959139136
15.03,-0.113668655856586,0.00694059247255701
15.04,-0.111559881700985,0.0133086292805808
15.05,-0.109117611882677,0.0195113428381245
15.06,-0.106340943125475,0.025525780867317
15.07,-0.103242722963713,0.031343202044645
15.08,-0.0998333200163351,0.0369493018107615
15.09,-0.0961122086817238,0.042350723958309
15.1,-0.092096977676534,0.0475167374789681
15.11,-0.0878000929818054,0.0524284107940548
15.12,-0.0832422317927534,0.0570610418972308
15.13,-0.078413365149597,0.0614291520897086
15.14,-0.073336858235843,0.0655013163671992
15.15,-0.0679987151752712,0.0692960631521919
15.16,-0.062404049638821,0.0727923197327445
15.17,-0.0566244797984386,0.0759233894395643
15.18,-0.0504554144474618,0.0788231575373842
15.19,-0.0442020790856919,0.0812685403813717
15.2,-0.0377681195365333,0.0833212204740398
15.21,-0.0311286109208406,0.0849840017019552
15.22,-0.0243364744190157,0.0862115043785376
15.23,-0.017437035734739,0.0869753056720174
15.24,-0.0104034972874625,0.0872742055247821
15.25,-0.00329291660897189,0.0870705636903949
15.26,0.00389064215150346,0.0863541195846748
15.27,0.0110951046818608,0.0850943225183245
15.28,0.0182777140555552,0.0832694597607457
15.29,0.0253876825564381,0.0808642840036144
15.3,0.0323692942174759,0.0778596348491202
15.31,0.0391743777990852,0.0742474904362685
15.32,0.0457352556049623,0.0700235058234797
15.33,0.0519965175684882,0.0651828794680945
15.34,0.0578594282814872,0.059754023816621
15.35,0.0632431759894255,0.0537682134853586
15.36,0.0681100216698061,0.0472348107375309
15.37,0.0723303055479222,0.0402566914534937
15.38,0.0758782274037709,0.0328568715168076
15.39,0.0786623813086946,0.0251698746214467
15.4,0.0806627006303691,0.0172335146669741
15.41,0.0818494637666494,0.00913542857579137
15.42,0.0822213588918562,0.000931902684819666
15.43,0.0817098548972215,-0.00712491345543667
15.44,0.0803644577360588,-0.0149890036213514
15.45,0.078224263674195,-0.0225589464536132
15.46,0.0753427174815716,-0.0297354155992951
15.47,0.0717818934206371,-0.0364347166801611
15.48,0.0676254911904097,-0.0425710636520595
15.49,0.0629620994234526,-0.0480769845330467
15.5,0.0578720575466718,-0.0529472440961631
15.51,0.0524706735325383,-0.0571211944041504
15.52,0.0468378289769938,-0.0605985486683348
15.53,0.0410710268105699,-0.0633787765773179
15.54,0.0351643015862628,-0.0655076332326518
15.55,0.0294412910470559,-0.0669156052032614
15.56,0.0237476578574721,-0.0677279765036191
15.57,0.0182249316512537,-0.0679493996091488
15.58,0.0129183752081852,-0.0676287404687849
15.59,0.00787332791344158,-0.066817956199099
15.6,0.00311137835466424,-0.0655735000605179
15.61,-0.00130501213875532,-0.0639201328682361
15.62,-0.00537474342796741,-0.0619201661954639
15.63,-0.00907704435281439,-0.0596210983737727
15.64,-0.0124074204513545,-0.05706148342114
15.65,-0.0153596774787837,-0.0542891579375098
15.66,-0.0179147008263131,-0.051341429895767
15.67,-0.0200900022673191,-0.0482504741978824
15.68,-0.0218786170956492,-0.0450491231364583
15.69,-0.0232666743599003,-0.0417737318253189
15.7,-0.0242969135602966,-0.0384231579227512
15.71,-0.0249390778326395,-0.0350317539756849
15.72,-0.0251956350470706,-0.031609495546052
15.73,-0.0250471270952496,-0.028171853682391
15.74,-0.0244783164863252,-0.0247189947498601
15.75,-0.0234492223464936,-0.0212397332029541
15.76,-0.0218878119860855,-0.0177072711062583
15.77,-0.019656249771126,-0.0140642638405427
15.78,-0.0179554644504013,-0.0114925412290867
15.79,-0.0167785955050951,-0.00980491660035347
15.8,-0.015954095564622,-0.00870914353522217
15.81,-0.0153668429771799,-0.00800919514576824
15.82,-0.0149395943619667,-0.00757359808886549
15.83,-0.0146204893960519,-0.00731418149129546
15.84,-0.0143747178319051,-0.00717182859089702
15.85,-0.0141789008530101,-0.00710691232534497
15.86,-0.0140173323485314,-0.00709287728587369
15.87,-0.0138794579589283,-0.00711194660282691
15.88,-0.0137581697958558,-0.00715221999518352
15.89,-0.0136486845352351,-0.00720574020467026
15.9,-0.0135477698967337,-0.00726720306159265
15.91,-0.0134532406805536,-0.00733307473288817
15.92,-0.0133636107196087,-0.00740101802230391
15.93,-0.0132778672644716,-0.00746948533093029
15.94,-0.0131953112722862,-0.0075374661616878
15.95,-0.013115457830887,-0.00760430565872273
15.96,-0.0130379689451259,-0.00766959133950614
15.97,-0.0129625901566666,-0.00773306994285602
15.98,-0.0128891518006918,-0.00779459332967066
15.99,-0.0128175105147651,-0.00785408372792646
16,-0.0127475638728215,-0.00791151188808529
16.01,-0.012679228560491,-0.0079668778776629
16.02,-0.012612430141114,-0.00802020319782813
16.03,-0.0125471161204138,-0.00807152075396987
16.04,-0.0124832267208014,-0.00812087082695856
16.05,-0.0124207139116741,-0.00816830506517966
16.06,-0.0123595333634223,-0.0082138680765604
16.07,-0.0122996444238293,-0.00825761126843346
16.08,-0.0122410071004372,-0.00829958523622212
16.09,-0.012183583890612,-0.00833984092181569
16.1,-0.0121273393860809,-0.00837842769286155
16.11,-0.0120722393085994,-0.00841539492132827
16.12,-0.01201824796485,-0.00845079012425675
16.13,-0.0119653346738763,-0.00848466061864457
16.14,-0.0119134692835181,-0.00851705266096325
16.15,-0.0118626214087718,-0.00854800571729102
16.16,-0.0118127603874679,-0.00857756720664038
16.17,-0.0117638586850433,-0.00860577790857734
16.18,-0.0117158902291072,-0.00863267819556717
16.19,-0.0116688279468681,-0.00865830774184408
16.2,-0.0116226440274601,-0.0086827027234824
16.21,-0.0115773146454113,-0.00870590500255117
16.22,-0.0115328159118984,-0.00872794802980115
16.23,-0.011489123150705,-0.00874886571129303
16.24,-0.011446213658941,-0.00876869351443301
16.25,-0.0114040657660932,-0.00878746295032263
16.26,-0.0113626590411208,-0.00880520710798011
16.27,-0.0113219703535472,-0.00882195634619867
16.28,-0.0112819796596788,-0.00883774150763055
16.29,-0.0112426682214391,-0.0088525917115821
16.3,-0.0112040158341872,-0.00886653525227932
16.31,-0.0111660045344559,-0.0088795993960284
16.32,-0.0111286175017433,-0.00889181054989859
16.33,-0.0110918338202631,-0.00890319518082735
16.34,-0.0110556388629528,-0.00891377842468414
16.35,-0.0110200173187392,-0.00892358486195423
16.36,-0.0109849505251237,-0.00893263795609419
16.37,-0.0109504241743034,-0.00894096009075467
16.38,-0.0109164231249939,-0.00894857520278621
16.39,-0.0108829335850211,-0.00895550364810273
16.4,-0.0108499397298385,-0.00896176652665145
16.41,-0.0108174288751494,-0.00896738455916179
16.42,-0.0107853862008466,-0.00897237709582312
16.43,-0.0107538007409714,-0.00897676486097925
16.44,-0.0107226578674787,-0.00898056493306279
16.45,-0.0106919456890736,-0.00898379538082507
16.46,-0.0106616537869084,-0.00898647506518788
16.47,-0.0106317699235938,-0.00898861955061782
16.48,-0.0106022836724239,-0.00899024544013985
16.49,-0.0105731826101578,-0.00899137010148577
16.5,-0.0105444572262375,-0.00899200847533812
16.51,-0.0105160959129271,-0.00899217505525779
16.52,-0.0104880907000195,-0.00899188508368306
16.53,-0.0104604299565625,-0.00899115311155738
16.54,-0.0104331063032959,-0.00898999246216405
16.55,-0.0104061106712913,-0.00898841617080394
16.56,-0.0103794314328184,-0.00898643759743073
16.57,-0.0103530626408628,-0.00898406976492766
16.58,-0.0103269932791529,-0.00898132445766737
16.59,-0.0103012179661457,-0.00897821364025131
16.6,-0.0102757281551739,-0.00897474941039875
16.61,-0.0102505165789123,-0.00897094057320841
16.62,-0.0102255753063138,-0.00896680239721605
16.63,-0.0102008967987427,-0.00896234268156762
16.64,-0.0101764746786635,-0.00895757156416494
16.65,-0.0101523017348677,-0.00895249961134759
16.66,-0.0101283727245721,-0.00894713674772921
16.67,-0.0101046805376521,-0.00894149040547168
16.68,-0.0100812177209588,-0.00893557104651478
16.69,-0.0100579790254127,-0.00892938724257099
16.7,-0.0100349595473704,-0.00892294816109756
16.71,-0.0100121538287897,-0.00891626119686705
16.72,-0.00998955448162181,-0.00890933542605149
16.73,-0.00996715697757564,-0.00890217772610047
16.74,-0.00994495666585446,-0.00889479610715191
16.75,-0.00992294880661449,-0.00888719643295498
16.76,-0.00990112836662788,-0.00887938849906507
16.77,-0.00987948893307982,-0.00887137782550129
16.78,-0.00985802795040721,-0.00886317118454908
16.79,-0.00983674151186606,-0.00885477471345912
16.8,-0.0098156228667412,-0.0088461948741459
16.81,-0.00979466903876263,-0.00883743934546615
16.82,-0.00977387589738291,-0.00882851216370988
16.83,-0.00975323952116367,-0.00881941984467746
16.84,-0.00973275601877087,-0.00881016778026337
16.85,-0.00971242208305591,-0.00880076127128334
16.86,-0.00969223315727506,-0.00879120583373711
16.87,-0.00967218627408799,-0.00878150657822788
16.88,-0.00965227995491414,-0.00877166864481646
16.89,-0.00963250594072259,-0.00876169552984743
16.9,-0.0096128643755251,-0.00875159444575788
16.91,-0.0095933516439139,-0.0087413678554782
16.92,-0.00957396586010093,-0.0087310212710162
16.93,-0.00955469880108021,-0.00872055862498244
16.94,-0.00953555481339339,-0.00870998417913935
16.95,-0.00951653236517417,-0.00869930101328234
16.96,-0.00949762230186324,-0.00868851395394438
16.97,-0.00947882279775549,-0.00867762638744718
16.98,-0.0094601363287666,-0.00866664219309576
16.99,-0.00944155388133456,-0.00865556493970581
17,-0.00942307597125611,-0.008644398086615
17.01,-0.009404699913316,-0.00863314495539027
17.02,-0.00938642435675837,-0.00862180879438297
17.03,-0.00936824614713036,-0.00861039221526307
17.04,-0.00935016372179211,-0.00859889972745721
17.05,-0.00933217495407442,-0.00858733360953942
17.06,-0.0093142781666883,-0.0085756957871016
17.07,-0.00929647166892763,-0.00856398981824127
17.08,-0.00927875107331394,-0.00855221841963261
17.09,-0.00926111780827796,-0.00854038403497786
17.1,-0.0092435691708778,-0.00852849013299953
17.11,-0.00922610104106838,-0.00851653771933983
17.12,-0.00920871387932929,-0.00850452994200154
17.13,-0.00919140593419027,-0.00849246911271936
17.14,-0.00917417407713142,-0.00848035746287856
17.15,-0.00915701983128832,-0.00846819685491574
17.16,-0.00913994072876344,-0.008455990899034
17.17,-0.00912293214901102,-0.00844373954655771
17.18,-0.00910599715831606,-0.00843144579724939
17.19,-0.00908913218235328,-0.00841911140195366
17.2,-0.0090723355827989,-0.00840673878467992
17.21,-0.00905560765966495,-0.00839432946935376
17.22,-0.00903894530389758,-0.00838188469114309
17.23,-0.00902234785233332,-0.00836940680794383
17.24,-0.00900581418661416,-0.00835689705303387
17.25,-0.00898934350565916,-0.00834435746898967
17.26,-0.0089729341957127,-0.00833178939137881
17.27,-0.00895658311267712,-0.00831919399064208
17.28,-0.00894029355409124,-0.00830657320396483
17.29,-0.00892406159943292,-0.00829392890998196
17.3,-0.00890788758763971,-0.00828126130664629
17.31,-0.00889176998490348,-0.00826857246081932
17.32,-0.00887570854583343,-0.00825586382429703
17.33,-0.00885969959469206,-0.00824313672229872
17.34,-0.00884374686980448,-0.00823039143625345
17.35,-0.00882784610419978,-0.00821762954396748
17.36,-0.00881199743293762,-0.00820485311260517
17.37,-0.00879619855849851,-0.00819206234228906
17.38,-0.0087804512676693,-0.00817925859469269
17.39,-0.00876475289039189,-0.00816644255977624
17.4,-0.00874910325145514,-0.00815361617454145
17.41,-0.0087335016275503,-0.00814078007509593
17.42,-0.00871794767713125,-0.00812793427242881
17.43,-0.00870243985140604,-0.00811508044179949
17.44,-0.00868697803547867,-0.00810221929732106
17.45,-0.00867156187084371,-0.00808935240530083
17.46,-0.00865618922631523,-0.00807647976768873
17.47,-0.00864086163899399,-0.00806360244147299
17.48,-0.00862557846178961,-0.0080507212271241
17.49,-0.0086103370508298,-0.00803783689763534
17.5,-0.00859513653383618,-0.00802495050811839
17.51,-0.00857997926570453,-0.00801206189437769
17.52,-0.00856486348823372,-0.00799917257678207
17.53,-0.00854978788528314,-0.00798628317826176
17.54,-0.00853475280625531,-0.00797339393730799
17.55,-0.00851975730015662,-0.00796050574659724
17.56,-0.00850480021958627,-0.00794761906819897
17.57,-0.00848988203276865,-0.0079347348343994
17.58,-0.00847500259531568,-0.00792185341908601
17.59,-0.00846016127380563,-0.00790897534981838
17.6,-0.00844535311741801,-0.00789610120680745
17.61,-0.00843058736091562,-0.00788323148066375
17.62,-0.00841585760496635,-0.00787036638550788
17.63,-0.0084011619370064,-0.00785750715916639
17.64,-0.0083865040950088,-0.00784465365243234
17.65,-0.00837188125760701,-0.00783180655335168
17.66,-0.00835729286565059,-0.00781896631235105
17.67,-0.0083427387625295,-0.00780613394696458
17.68,-0.00832822006747827,-0.00779330858364388
17.69,-0.00831373504819158,-0.00778049116225302
17.7,-0.00829928247680361,-0.00776768257815652
17.71,-0.00828486380194248,-0.00775488295257621
17.72,-0.0082704784932999,-0.00774209211575392
17.73,-0.00825612510957883,-0.00772931122452079
17.74,-0.00824180463794192,-0.00771654014954461
17.75,-0.0082275172685695,-0.0077037788215096
17.76,-0.00821326071609477,-0.00769102817688149
17.77,-0.0081990347349795,-0.00767828851801426
17.78,-0.00818484138159677,-0.00766556024980582
17.79,-0.0081706782835844,-0.00765284311364413
17.8,-0.00815654645765848,-0.00764013814113166
17.81,-0.0081424451374888,-0.00762744516629408
17.82,-0.00812837374589884,-0.00761476443196216
17.83,-0.00811433186459645,-0.00760209622241018
17.84,-0.00810032140686099,-0.00758944065056362
17.85,-0.00808633962986177,-0.00757679829751092
17.86,-0.00807238762065877,-0.00756416917132487
17.87,-0.00805847047753689,-0.00755155379107588
17.88,-0.00804457400877858,-0.00753895243654638
17.89,-0.00803070770379742,-0.00752636414532807
17.9,-0.00801686992533113,-0.00751378998640793
17.91,-0.00800306142758254,-0.00750123030486219
17.92,-0.00798928012325954,-0.00748868493217317
17.93,-0.00797552742682407,-0.00747615452840438
17.94,-0.00796180264943524,-0.00746363841771936
17.95,-0.00794810555856076,-0.00745113756942797
17.96,-0.00793443594473963,-0.00743865173723234
17.97,-0.00792079365953039,-0.0074261814102627
17.98,-0.0079071794418688,-0.00741372638462971
17.99,-0.00789359121876505,-0.00740128686070521
18,-0.00788002980250768,-0.00738886317685323
18.01,-0.00786649503625812,-0.0073764558492035
18.02,-0.00785298645317145,-0.00736406426918346
18.03,-0.00783950433338885,-0.00735168891663396
18.04,-0.0078260491360982,-0.00733932945866025
18.05,-0.00781261825674643,-0.00732698656223971
18.06,-0.00779921437330773,-0.00731465995910768
18.07,-0.00778583727364972,-0.00730234997906115
18.08,-0.00777248492511318,-0.00729005686814856
18.09,-0.00775915814158807,-0.00727778020442676
18.1,-0.007745856165154,-0.00726552049147442
18.11,-0.00773258034396303,-0.0072532779380809
18.12,-0.00771932961428139,-0.00724105226949563
18.13,-0.00770610357201138,-0.00722884404822048
18.14,-0.00769290221458223,-0.00721665281891047
18.15,-0.00767972770098554,-0.00720447916758991
18.16,-0.007666576408708,-0.00719232249755306
18.17,-0.00765344873504278,-0.00718018197813603
18.18,-0.00764034617929715,-0.00716806117255193
18.19,-0.00762726899998225,-0.00715595734518901
18.2,-0.0076142146289543,-0.00714387105809548
18.21,-0.00760118500033486,-0.00713180238192802
18.22,-0.00758817980457968,-0.00711975053802786
18.23,-0.00757519763278048,-0.00710771731694131
18.24,-0.00756224022315611,-0.00709570136237097
18.25,-0.00754930779230487,-0.00708370433539067
18.26,-0.00753640253409557,-0.00707172477406419
18.27,-0.00752351404010551,-0.00705976329558888
18.28,-0.00751065007400793,-0.00704781978515618
18.29,-0.00749781052260242,-0.00703589428304179
18.3,-0.00748499404445166,-0.00702398698121549
18.31,-0.00747220125754516,-0.0070120975787042
18.32,-0.00745942952594482,-0.00700022635380327
18.33,-0.00744668313769462,-0.00698837331678874
18.34,-0.00743395943684815,-0.00697653821650743
18.35,-0.00742125965634321,-0.00696472186640709
18.36,-0.00740858218096334,-0.00695292343960997
18.37,-0.00739592772490241,-0.00694114334772301
18.38,-0.00738329553852881,-0.00692938159821711
18.39,-0.00737068542645225,-0.0069176379115746
18.4,-0.00735809749814755,-0.00690591283362052
18.41,-0.0073455330367194,-0.00689420644308078
18.42,-0.00733299160653997,-0.00688251861520215
18.43,-0.00732047206976463,-0.00687084889665198
18.44,-0.00730797451042879,-0.00685919727637472
18.45,-0.00729549868508039,-0.00684756426488209
18.46,-0.00728304296054981,-0.0068359498328276
18.47,-0.00727061355256653,-0.00682435459501023
18.48,-0.00725820572416553,-0.00681277665890469
18.49,-0.00724581982546604,-0.00680121712046275
18.5,-0.00723345553619153,-0.00678967615883934
18.51,-0.00722111288060934,-0.00677815399997896
18.52,-0.00720879215827794,-0.00676665012109987
18.53,-0.00719649209890693,-0.00675516472810548
18.54,-0.00718421417617472,-0.00674369741328304
18.55,-0.00717195786726923,-0.00673224925382876
18.56,-0.00715972314107592,-0.00672081921162749
18.57,-0.00714750991754139,-0.00670940755970352
18.58,-0.00713531756693671,-0.00669801457099762
18.59,-0.00712314765429224,-0.00668663991951567
18.6,-0.00711099806569724,-0.0066752839166498
18.61,-0.00709886966318492,-0.00666394516932625
18.62,-0.00708676385198533,-0.00665262635090384
18.63,-0.00707467922508618,-0.00664132602529538
18.64,-0.00706261572943467,-0.00663004402030561
18.65,-0.0070505721826083,-0.00661878022282631
18.66,-0.00703854976351211,-0.00660753498083455
18.67,-0.00702654838406688,-0.00659630836964111
18.68,-0.00701456796903156,-0.00658509990368241
18.69,-0.00700260843887207,-0.00657390954371895
18.7,-0.00699067004397267,-0.00656273763362397
18.71,-0.00697875203465983,-0.00655158466532766
18.72,-0.00696685506946031,-0.00654044963488681
18.73,-0.00695497843903785,-0.00652933254747055
18.74,-0.00694312218987747,-0.00651823432058339
18.75,-0.00693128721056237,-0.00650715408969351
18.76,-0.00691947237485958,-0.0064960922296626
18.77,-0.00690767806305019,-0.00648504883463204
18.78,-0.00689590418985377,-0.00647402345093927
18.79,-0.00688415127455042,-0.00646301653555433
18.8,-0.00687241797825139,-0.00645202787043057
18.81,-0.0068607056020798,-0.0064410576836507
18.82,-0.00684901250754456,-0.00643010549325427
18.83,-0.00683734008448563,-0.00641917148632326
18.84,-0.00682568786909509,-0.00640825552073463
18.85,-0.00681405607933633,-0.00639735802427414
18.86,-0.00680244321499177,-0.00638647833171608
18.87,-0.00679085098816459,-0.0063756169399711
18.88,-0.00677927997887567,-0.00636477351184411
18.89,-0.00676772807972229,-0.00635394858775166
18.9,-0.0067561963601367,-0.0063431416153911
18.91,-0.00674468415538352,-0.00633235275097744
18.92,-0.0067331915276526,-0.00632158168391048
18.93,-0.00672171909486914,-0.0063108283350966
18.94,-0.00671026638107817,-0.00630009306323332
18.95,-0.00669883337077518,-0.00628937579268486
18.96,-0.00668742004017996,-0.00627867651323173
18.97,-0.00667602499757919,-0.00626799478641244
18.98,-0.00666465161834547,-0.00625733162572122
18.99,-0.00665329728520456,-0.00624668600860903
19,-0.00664196237770611,-0.0062360580311205
19.01,-0.00663064664699186,-0.00622544837365622
19.02,-0.00661935068102027,-0.0062148564660302
19.03,-0.00660807406070494,-0.00620428218067313
19.04,-0.00659681703114002,-0.00619372592526105
19.05,-0.00658557893088886,-0.00618318720857549
19.06,-0.00657436013869874,-0.00617266607809658
19.07,-0.00656316062317099,-0.00616216291660044
19.08,-0.0065519803141281,-0.00615167736654868
19.09,-0.00654081893995904,-0.00614120942354452
19.1,-0.00652967627863523,-0.00613075907669919
19.11,-0.00651855374604377,-0.00612032618803661
19.12,-0.00650744991028663,-0.00610991055038425
19.13,-0.00649636538686026,-0.00609951297992102
19.14,-0.00648530003804419,-0.00608913289154161
19.15,-0.00647425325324606,-0.00607877029797584
19.16,-0.00646322486473597,-0.00606842504324137
19.17,-0.00645221579210648,-0.0060580973834269
19.18,-0.00644122586220945,-0.00604778702267327
19.19,-0.00643025443188514,-0.00603749409144287
19.2,-0.0064193025841877,-0.00602721794029347
19.21,-0.00640836872239053,-0.00601695997825149
19.22,-0.00639745384967743,-0.00600671953289014
19.23,-0.00638655783160773,-0.00599649625586796
19.24,-0.00637567981240754,-0.00598629004549507
19.25,-0.00636482047399632,-0.00597610105784047
19.26,-0.00635397977081728,-0.005965929179343
19.27,-0.00634315791490788,-0.00595577452313472
19.28,-0.00633235449667923,-0.00594563718619557
19.29,-0.00632156874538365,-0.00593551710141692
19.3,-0.00631080193059029,-0.0059254138256786
19.31,-0.00630005384579163,-0.00591532781118084
19.32,-0.00628932383777711,-0.00590525909153238
19.33,-0.00627861248228236,-0.00589520708594852
19.34,-0.00626791911991099,-0.00588517213204099
19.35,-0.00625724460495545,-0.00587515405250165
19.36,-0.00624658793465029,-0.0058651532385968
19.37,-0.00623594971468153,-0.00585517024965535
19.38,-0.00622532932452986,-0.00584520285099862
19.39,-0.0062147263439333,-0.00583525244256324
19.4,-0.00620414277064488,-0.00582531883619679
19.41,-0.00619357709341727,-0.00581540306679376
19.42,-0.00618302910352928,-0.00580550313931442
19.43,-0.00617249940099002,-0.00579561981289369
19.44,-0.00616198685474768,-0.0057857538354887
19.45,-0.00615149296187211,-0.00577590415913143
19.46,-0.00614101694830896,-0.00576607137273211
19.47,-0.00613055608041619,-0.00575625504895454
19.48,-0.00612011746357948,-0.00574645545897159
19.49,-0.00610969608067198,-0.00573667231866245
19.5,-0.00609929133745657,-0.00572690612555689
19.51,-0.00608890509355364,-0.00571715684416699
19.52,-0.00607853630547824,-0.00570742375197124
19.53,-0.00606818162726758,-0.00569770693680261
19.54,-0.00605784815141427,-0.00568800693659076
19.55,-0.00604753264543203,-0.00567832301976913
19.56,-0.00603723376335133,-0.00566865611362993
19.57,-0.0060269527754109,-0.00565900517205292
19.58,-0.0060166897650164,-0.00564937079133531
19.59,-0.00600644456285037,-0.00563975299599441
19.6,-0.00599621556982051,-0.00563015123537625
19.61,-0.00598600439475749,-0.00562056590713984
19.62,-0.00597581042008578,-0.00561099673311841
19.63,-0.0059656344001856,-0.0056014438258798
19.64,-0.00595547561216868,-0.00559190694774185
19.65,-0.00594533383972758,-0.00558238647141492
19.66,-0.00593520917386656,-0.00557288241145124
19.67,-0.005925102117863,-0.0055633942076846
19.68,-0.00591501228239874,-0.00555392160331468
19.69,-0.0059049396419136,-0.00554446608873585
19.7,-0.00589488439465196,-0.00553502629150121
19.71,-0.00588484621694168,-0.00552560264657239
19.72,-0.0058748255522706,-0.00551619617971644
19.73,-0.0058648210708087,-0.00550680313614679
19.74,-0.00585483351158923,-0.00549742727646495
19.75,-0.00584486338728694,-0.00548806780911325
19.76,-0.00583490910020816,-0.00547872344460374
19.77,-0.00582497316526008,-0.00546939531754456
19.78,-0.00581505457536266,-0.00546008328205259
19.79,-0.00580515246379695,-0.00545078700864195
19.8,-0.00579526719376182,-0.00544150660286485
19.81,-0.00578539873691161,-0.00543224179966345
19.82,-0.00577554752792094,-0.00542299252266408
19.83,-0.00576571246774629,-0.00541375926148903
19.84,-0.00575589398561789,-0.00540454177881211
19.85,-0.00574609236188883,-0.00539533990872609
19.86,-0.00573630842364206,-0.00538615364824601
19.87,-0.0057265413496523,-0.00537698255324636
19.88,-0.0057167901062325,-0.0053678273021756
19.89,-0.00570705472130238,-0.00535868778057901
19.9,-0.00569733612513946,-0.00534956412198508
19.91,-0.0056876344404977,-0.00534045564935757
19.92,-0.00567794929860809,-0.00533136256061011
19.93,-0.0056682804508297,-0.00532228518918889
19.94,-0.0056586281611297,-0.00531322299328338
19.95,-0.00564899191077541,-0.00530417625438176
19.96,-0.0056393729713764,-0.00529514503882493
19.97,-0.00562977008386633,-0.00528612927291448
19.98,-0.0056201837895487,-0.0052771287931517
19.99,-0.00561061420093065,-0.00526814359089588
20,-0.00560105958088475,-0.00525917323045447
20.01,-0.00559152127687913,-0.00525021847830065
20.02,-0.00558200015000863,-0.00524127929184313
20.03,-0.00557249516672659,-0.00523235500154514
20.04,-0.00556300678490701,-0.00522344590177062
20.05,-0.00555353392012314,-0.00521455186038888
20.06,-0.00554407701189919,-0.00520567288847735
20.07,-0.00553463631422609,-0.00519680898501159
20.08,-0.0055252124241008,-0.00518796066058278
20.09,-0.00551580395358506,-0.0051791268814909
20.1,-0.00550641198241862,-0.00517030842674152
20.11,-0.00549703543656199,-0.00516150475352549
20.12,-0.00548767470739625,-0.00515271664503773
20.13,-0.00547833026064497,-0.00514394303153235
20.14,-0.00546899932978992,-0.00513518395243973
20.15,-0.005459687350623,-0.00512644014333933
20.16,-0.00545039168150871,-0.00511771165657822
20.17,-0.00544111081713046,-0.00510899748822475
20.18,-0.00543184639552488,-0.00510029831508225
20.19,-0.00542259707529686,-0.00509161416073108
20.2,-0.00541336307136496,-0.00508294471405664
20.21,-0.00540414559331256,-0.00507428926232724
20.22,-0.0053949426019853,-0.00506564937013108
20.23,-0.00538575666577168,-0.00505702421623921
20.24,-0.00537658618956018,-0.00504841355910816
20.25,-0.00536742862539821,-0.0050398172360114
20.26,-0.00535828986565411,-0.00503123604409403
20.27,-0.005349166170792,-0.00502266927654583
20.28,-0.00534005875675941,-0.00501411717297722
20.29,-0.00533096497373347,-0.00500557947749535
20.3,-0.00532188781790936,-0.00499705571738841
20.31,-0.00531282578293439,-0.00498854748449442
20.32,-0.00530377896674823,-0.00498005339266864
20.33,-0.00529474826971185,-0.00497157363665299
20.34,-0.0052857327736119,-0.00496310833524115
20.35,-0.00527673166610315,-0.00495465745713859
20.36,-0.00526774674614205,-0.00494622127063233
20.37,-0.00525877726105285,-0.00493779924443854
20.38,-0.00524982271326874,-0.0049293914238614
20.39,-0.00524088340591008,-0.00492099714106717
20.4,-0.00523195931629989,-0.00491261842562833
20.41,-0.00522305021140619,-0.00490425352012038
20.42,-0.00521415697863895,-0.00489590295251679
20.43,-0.00520527808853269,-0.00488756646702049
20.44,-0.00519641505122906,-0.00487924369581145
20.45,-0.00518756695461056,-0.00487093556940681
20.46,-0.00517873320156012,-0.00486264209081133
20.47,-0.00516991464858741,-0.00485436227484459
20.48,-0.00516111142506735,-0.00484609664656613
20.49,-0.00515232318896958,-0.0048378453421274
20.5,-0.00514354950405778,-0.00482960718020571
20.51,-0.00513479131876466,-0.00482138372221047
20.52,-0.00512604799829865,-0.00481317421206481
20.53,-0.00511731953388948,-0.0048049786478493
20.54,-0.00510860611602889,-0.00479679701586353
20.55,-0.00509990765242972,-0.00478862949104128
20.56,-0.00509122325699429,-0.00478047569709657
20.57,-0.00508255378246648,-0.00477233576696651
20.58,-0.00507389793999391,-0.0047642097785078
20.59,-0.00506525896028813,-0.0047560973916371
20.6,-0.00505663423784348,-0.00474799847606849
20.61,-0.00504802430937159,-0.00473991398800977
20.62,-0.00503942910798313,-0.00473184291824
20.63,-0.00503084878239309,-0.00472378593502682
20.64,-0.00502228220959516,-0.00471574251332786
20.65,-0.00501373027214747,-0.0047077128731946
20.66,-0.00500519292978207,-0.00469969686519855
20.67,-0.00499666994712087,-0.00469169448336136
20.68,-0.00498816176965076,-0.00468370532745259
20.69,-0.00497966786118682,-0.00467573008517935
20.7,-0.0049711884804118,-0.00466776843687047
20.71,-0.00496272338282876,-0.00465982044756086
20.72,-0.00495427299911903,-0.00465188596354806
20.73,-0.00494583680280962,-0.0046439649706871
20.74,-0.00493741504079392,-0.0046360575448515
20.75,-0.00492900786327438,-0.00462816344786645
20.76,-0.00492061456716807,-0.0046202828895413
20.77,-0.00491223587545991,-0.00461241461015975
20.78,-0.00490387165387584,-0.00460456038390895
20.79,-0.00489552180455748,-0.00459672051334675
20.8,-0.00488718586244798,-0.00458889388712204
20.81,-0.00487886391299911,-0.00458108060580485
20.82,-0.00487055659090969,-0.00457327999320914
20.83,-0.00486226332295625,-0.00456549289228559
20.84,-0.00485398391201017,-0.00455771883298876
20.85,-0.00484571882135124,-0.00454995805296971
20.86,-0.00483746794725285,-0.00454221069747395
20.87,-0.00482923063193926,-0.00453447657742594
20.88,-0.00482100722024166,-0.00452675547141252
20.89,-0.00481279677113259,-0.00451904741129411
20.9,-0.00480460214567533,-0.00451135250141149
20.91,-0.00479642112738054,-0.00450367071501653
20.92,-0.00478825438921915,-0.00449600192406502
20.93,-0.00478010120455986,-0.0044883462313274
20.94,-0.00477196186424894,-0.00448070369077139
20.95,-0.00476383597585834,-0.00447307406339956
20.96,-0.00475572423503303,-0.00446545753343869
20.97,-0.00474762688934836,-0.00445785395546852
20.98,-0.00473954256426733,-0.00445026340205406
20.99,-0.00473147207820094,-0.00444268591142061
21,-0.00472341595127122,-0.00443512096570992
21.01,-0.00471537280801921,-0.00442756893626279
21.02,-0.00470734382128912,-0.00442002978940714
21.03,-0.00469933050649198,-0.00441250349537539
21.04,-0.00469132778267464,-0.00440499002703801
21.05,-0.0046833389608748,-0.00439748944714665
21.06,-0.0046753652428248,-0.00439000161154986
21.07,-0.00466740363457479,-0.00438252633189505
21.08,-0.00465945575693199,-0.00437506400699951
21.09,-0.00465152134314204,-0.00436761400936109
21.1,-0.00464360058557088,-0.004360176978416
21.11,-0.00463569397029711,-0.00435275270624173
21.12,-0.00462780031215865,-0.00434534104962243
21.13,-0.00461992013860597,-0.00433794208249795
21.14,-0.0046120534125483,-0.00433055532370038
21.15,-0.00460419991710557,-0.00432318141199065
21.16,-0.00459636005851664,-0.00431582005791548
21.17,-0.00458853316897011,-0.00430847106674153
21.18,-0.00458071973095269,-0.00430113508266227
21.19,-0.00457291986376227,-0.0042938113044228
21.2,-0.00456513363335832,-0.00428650006861229
21.21,-0.00455736034392608,-0.00427920124161631
21.22,-0.00454960025784946,-0.00427191473004246
21.23,-0.00454185318596701,-0.0042646408946112
21.24,-0.00453411935958631,-0.00425737919023624
21.25,-0.00452639873835476,-0.0042501298561154
21.26,-0.00451869128784709,-0.00424289278443522
21.27,-0.00451099498931232,-0.00423566806878931
21.28,-0.00450331468846697,-0.00422845576189732
21.29,-0.00449564735144522,-0.00422125572006131
21.3,-0.00448799298795504,-0.00421406784317042
21.31,-0.00448035123833745,-0.0042068921445625
21.32,-0.00447272186723106,-0.00419972921526021
21.33,-0.00446510597470357,-0.00419257807950842
21.34,-0.00445750300818725,-0.00418543885853796
21.35,-0.00444991260307359,-0.00417831179403833
21.36,-0.00444233558849685,-0.004171197289628
21.37,-0.00443477142105405,-0.00416409516513999
21.38,-0.00442721832306429,-0.00415700438905383
21.39,-0.00441968029490709,-0.00414992579261617
21.4,-0.00441215493896071,-0.00414285922928843
21.41,-0.0044046421109301,-0.00413580485747053
21.42,-0.00439714188944969,-0.00412876260118478
21.43,-0.00438965484762871,-0.0041217322376834
21.44,-0.00438218064111836,-0.00411471361691662
21.45,-0.00437471903852648,-0.00410770746041802
21.46,-0.00436726970905254,-0.00410071307121774
21.47,-0.00435983348456299,-0.00409373023944853
21.48,-0.00435240966952266,-0.00408675964529604
21.49,-0.00434499868010544,-0.0040798010633869
21.5,-0.00433759990659986,-0.00407285417593302
21.51,-0.00433021364606028,-0.00406591917947637
21.52,-0.00432284025729761,-0.004058995867981
21.53,-0.0043154794424918,-0.00405208434616442
21.54,-0.0043081315191771,-0.00404518459361968
21.55,-0.00430079599152158,-0.00403829667099364
21.56,-0.00429347270480241,-0.0040314203671668
21.57,-0.00428616172622476,-0.0040245557817952
21.58,-0.00427886326518714,-0.00401770321367669
21.59,-0.00427157761997809,-0.00401086172003934
21.6,-0.00426430428786995,-0.0040040321353596
21.61,-0.00425704310800335,-0.00399721418832359
21.62,-0.00424979448259872,-0.00399040793624591
21.63,-0.00424255781600445,-0.00398361324857067
21.64,-0.00423533525407421,-0.00397683003421382
21.65,-0.00422812257648116,-0.00397005894437383
21.66,-0.00422092316059643,-0.00396329863938138
21.67,-0.00421373579442796,-0.00395654984034838
21.68,-0.0042065603636171,-0.00394981269024941
21.69,-0.00419939746361967,-0.00394308766776059
21.7,-0.00419224679647675,-0.00393637333257426
21.71,-0.00418510816176737,-0.00392967009404744
21.72,-0.00417798175913995,-0.00392297876430126
21.73,-0.00417086821476465,-0.00391629883569359
21.74,-0.0041637657369625,-0.00390963028634249
21.75,-0.00415667584899549,-0.00390297293882177
21.76,-0.00414959785608926,-0.00389632729794085
21.77,-0.00414253213380815,-0.00388969289957734
21.78,-0.00413547825231782,-0.00388306959327217
21.79,-0.00412843659045406,-0.00387645766575159
21.8,-0.00412140655775007,-0.00386985706185458
21.81,-0.00411438925331508,-0.00386326750616668
21.82,-0.00410738339659049,-0.00385668912522306
21.83,-0.00410038947275472,-0.00385012214895417
21.84,-0.00409340762434716,-0.00384356625485025
21.85,-0.00408643727941161,-0.0038370215363453
21.86,-0.00407947904638327,-0.00383048789352886
21.87,-0.00407253265593608,-0.00382396548934128
21.88,-0.00406559776394893,-0.00381745402802627
21.89,-0.00405867495794106,-0.00381095378240834
21.9,-0.00405176444507284,-0.00380446484095621
21.91,-0.00404486537366183,-0.00379798725139152
21.92,-0.00403797751340748,-0.00379151997079536
21.93,-0.00403110184549131,-0.00378506354013925
21.94,-0.00402423818554803,-0.00377861860745314
21.95,-0.00401738559880701,-0.00377218444549445
21.96,-0.00401054508819795,-0.00376576118692674
21.97,-0.00400371584651547,-0.00375934890110088
21.98,-0.00399689831027826,-0.00375294756118042
21.99,-0.00399009275388632,-0.00374655728957225
22,-0.00398329678955827,-0.00374017793206063
22.01,-0.00397651478590427,-0.00373380915756165
22.02,-0.00396974412397878,-0.00372745134974182
22.03,-0.00396298517005403,-0.00372110466378137
22.04,-0.00395623720072933,-0.00371476838166244
22.05,-0.00394950053888301,-0.00370844247976805
22.06,-0.00394277586259567,-0.00370212805389576
22.07,-0.00393606217780683,-0.00369582424275943
22.08,-0.00392936025738716,-0.00368953122378089
22.09,-0.00392266917562446,-0.00368324866178474
22.1,-0.00391598990309677,-0.00367697655772181
22.11,-0.00390932195907628,-0.00367071571766663
22.12,-0.00390266502640551,-0.00366446540135048
22.13,-0.00389601967787864,-0.00365822578493785
22.14,-0.00388938596242918,-0.00365199690211188
22.15,-0.00388276296757022,-0.00364577840173745
22.16,-0.00387615181548857,-0.00363957056351102
22.17,-0.00386955150189364,-0.00363337297870873
22.18,-0.00386296246994765,-0.00362718610721657
22.19,-0.00385638453181284,-0.00362100973034967
22.2,-0.00384981848639591,-0.00361484413540503
22.21,-0.00384326298725607,-0.00360868921282671
22.22,-0.00383671870198975,-0.00360254444022801
22.23,-0.00383018544110873,-0.00359641006397028
22.24,-0.00382366368969536,-0.00359028623456011
22.25,-0.00381715283240674,-0.00358417289822295
22.26,-0.00381065338335538,-0.00357806994144931
22.27,-0.00380416474986867,-0.00357197735651375
22.28,-0.0037976870015855,-0.00356589520387039
22.29,-0.00379122017888819,-0.00355982323040208
22.3,-0.00378476475751983,-0.00355376176675232
22.31,-0.00377831951984684,-0.00354771044985151
22.32,-0.00377188609986798,-0.00354166939561373
22.33,-0.00376546357604319,-0.00353563881499537
22.34,-0.00375905165131099,-0.00352961812883251
22.35,-0.0037526510228036,-0.00352360787869747
22.36,-0.00374626124002633,-0.0035176084064592
22.37,-0.00373988260169468,-0.00351161879480016
22.38,-0.00373351454672384,-0.00350563929148265
22.39,-0.00372715685150049,-0.00349966998159025
22.4,-0.00372081071259637,-0.00349371091389656
22.41,-0.00371447496051624,-0.00348776204303181
22.42,-0.00370815017135576,-0.00348182312368531
22.43,-0.00370183611575877,-0.00347589441113308
22.44,-0.00369553249129271,-0.00346997571564817
22.45,-0.00368923983894561,-0.00346406704823452
22.46,-0.00368295776137162,-0.00345816875699559
22.47,-0.00367668629153585,-0.00345228029637182
22.48,-0.00367042588665281,-0.00344640179344049
22.49,-0.00366417639086132,-0.0034405332562688
22.5,-0.00365793710766037,-0.00343467475342152
22.51,-0.00365170846336449,-0.00342882549838412
22.52,-0.00364549028888971,-0.00342298738565309
22.53,-0.00363928290765881,-0.00341715901853976
22.54,-0.00363308608326527,-0.00341134044705831
22.55,-0.00362689980535486,-0.00340553190383965
22.56,-0.00362072405421995,-0.00339973312323544
22.57,-0.00361455895571646,-0.00339394426905062
22.58,-0.00360840415622783,-0.00338816537277573
22.59,-0.00360226014153713,-0.00338239576997226
22.6,-0.00359612620713949,-0.00337663645233095
22.61,-0.003590002758885,-0.00337088683406924
22.62,-0.00358388962164762,-0.00336514707114922
22.63,-0.00357778710741706,-0.0033594170558519
22.64,-0.00357169483665899,-0.0033536967129638
22.65,-0.0035656132738644,-0.00334798612316892
22.66,-0.0035595418533642,-0.00334228533264967
22.67,-0.00355348106004011,-0.00333659403028425
22.68,-0.00354743034488512,-0.00333091254557978
22.69,-0.00354138963339598,-0.00332524081780258
22.7,-0.00353535958314159,-0.00331957880087661
22.71,-0.00352933976014251,-0.00331392639217368
22.72,-0.00352332987807539,-0.00330828345365326
22.73,-0.00351733045407184,-0.00330265022298556
22.74,-0.00351134111021017,-0.00329702651662925
22.75,-0.0035053622999092,-0.00329141247473191
22.76,-0.00349939346489988,-0.00328580804945211
22.77,-0.0034934349404371,-0.00328021326914335
22.78,-0.00348748623673142,-0.00327462781714434
22.79,-0.00348154801142928,-0.00326905181282784
22.8,-0.00347561998319033,-0.003263485459219
22.81,-0.00346970182393577,-0.00325792848839496
22.82,-0.0034637934569524,-0.0032523810483689
22.83,-0.00345789496859264,-0.00324684290310187
22.84,-0.00345200696416895,-0.00324131422081071
22.85,-0.00344612913337079,-0.00323579490974435
22.86,-0.00344026112987196,-0.00323028509959951
22.87,-0.00343440327636576,-0.00322478467355224
22.88,-0.00342855549886094,-0.00321929348589948
22.89,-0.00342271691939961,-0.00321381188906702
22.9,-0.00341688889023769,-0.00320833965249753
22.91,-0.00341107117910701,-0.00320287655699994
22.92,-0.00340526294283238,-0.00319742284173444
22.93,-0.00339946309052785,-0.00319197839903979
22.94,-0.00339367500857049,-0.00318654315388275
22.95,-0.00338789678551555,-0.00318111654319592
22.96,-0.00338212812794742,-0.00317569998632093
22.97,-0.00337636911408593,-0.00317029273433297
22.98,-0.00337062019596657,-0.00316489455002323
22.99,-0.00336488085067911,-0.00315950552935094
23,-0.00335915140041713,-0.00315412553961482
23.01,-0.00335343178682451,-0.00314875487269791
23.02,-0.00334772182806488,-0.00314339326027558
23.03,-0.00334202140171319,-0.00313804084755758
23.04,-0.0033363302913737,-0.00313269753091642
23.05,-0.00333064955714793,-0.00312736342605541
23.06,-0.00332497840494995,-0.0031220379754649
23.07,-0.00331931684856572,-0.00311672187988436
23.08,-0.00331366449350643,-0.00311141496020152
23.09,-0.00330802214460905,-0.00310611703142927
23.1,-0.00330238925336088,-0.00310082815543902
23.11,-0.0032967661216078,-0.00309554787028852
23.12,-0.00329115254113865,-0.00309027692939504
23.13,-0.00328554863515037,-0.00308501494501326
23.14,-0.00327995421332024,-0.00307976190804877
23.15,-0.00327436914753906,-0.0030745176841991
23.16,-0.00326879374424135,-0.00306928261329237
23.17,-0.00326322780177595,-0.00306405635454263
23.18,-0.00325767105389995,-0.00305883892858561
23.19,-0.00325212397773974,-0.00305363058895014
23.2,-0.00324658648337117,-0.00304843106428791
23.21,-0.00324105811571883,-0.00304324017444439
23.22,-0.00323553922673017,-0.00303805822632109
23.23,-0.00323002990815456,-0.00303288516879209
23.24,-0.00322453008239494,-0.0030277208413732
23.25,-0.00321903943431437,-0.00302256513594349
23.26,-0.0032135582718309,-0.0030174180398416
23.27,-0.00320808627262057,-0.00301227972272934
23.28,-0.00320262360968254,-0.00300715083114977
23.29,-0.00319717038908065,-0.00300203068717823
23.3,-0.00319172577687427,-0.00299691908715807
23.31,-0.00318629153453947,-0.00299181607607568
23.32,-0.00318086585084249,-0.00298672185870212
23.33,-0.00317545010212911,-0.002981636142821
23.34,-0.00317004275104492,-0.00297655909415318
23.35,-0.00316464458312812,-0.00297149075505222
23.36,-0.00315925597456873,-0.00296643096864484
23.37,-0.00315387652682083,-0.00296137986656833
23.38,-0.00314850635530758,-0.0029563373502633
23.39,-0.00314314514993087,-0.00295130335101454
23.4,-0.00313779320974426,-0.0029462779381289
23.41,-0.00313245009342885,-0.00294126103325309
23.42,-0.00312711639074778,-0.00293625275766579
23.43,-0.00312179147310181,-0.00293125300744492
23.44,-0.00311647580626892,-0.00292626176892941
23.45,-0.00311116881405135,-0.00292127896967259
23.46,-0.00310587110989977,-0.0029163047337314
23.47,-0.00310058246954279,-0.00291133896030842
23.48,-0.00309530311122768,-0.00290638157922815
23.49,-0.00309003254825662,-0.00290143271519385
23.5,-0.00308477095726516,-0.00289649226877785
23.51,-0.00307951820033401,-0.00289156022867006
23.52,-0.00307427406122587,-0.00288663675877583
23.53,-0.00306903962846448,-0.00288172143029748
23.54,-0.00306381399527434,-0.00287681426005429
23.55,-0.00305859694179289,-0.00287191548394471
23.56,-0.00305338904990441,-0.00286702542138307
23.57,-0.0030481898407462,-0.00286214381069377
23.58,-0.00304299973032288,-0.00285727064787683
23.59,-0.00303781824902052,-0.0028524052379267
23.6,-0.00303264557642999,-0.00284754815990372
23.61,-0.00302748158094322,-0.00284269932711418
23.62,-0.00302232520490513,-0.00283785867884417
23.63,-0.00301717927934561,-0.00283302651231702
23.64,-0.00301204235093479,-0.00282820255860765
23.65,-0.00300691359219841,-0.00282338686532207
23.66,-0.00300179367254974,-0.00281857940128699
23.67,-0.00299668241797711,-0.00281378002831949
23.68,-0.00299157983122674,-0.00280898882436921
23.69,-0.00298648602894832,-0.00280420565971653
23.7,-0.002981400721806,-0.00279943073416058
23.71,-0.00297632467373436,-0.00279466400068109
23.72,-0.00297125658042643,-0.00278990531145991
23.73,-0.00296619714664927,-0.00278515467851199
23.74,-0.00296114622936627,-0.00278041216101934
23.75,-0.00295610385055804,-0.00277567773647814
23.76,-0.00295106895578945,-0.00277095166286509
23.77,-0.00294604476696958,-0.00276623326734985
23.78,-0.00294102850504309,-0.00276152305553144
23.79,-0.00293602037525904,-0.00275682079388045
23.8,-0.00293102133229399,-0.00275212699062236
23.81,-0.0029260303402081,-0.00274744064255886
23.82,-0.00292104801704744,-0.00274276231155369
23.83,-0.0029160742879534,-0.00273809191686045
23.84,-0.00291110909809082,-0.00273342951137692
23.85,-0.00290615217316551,-0.00272877506943439
23.86,-0.00290120379801462,-0.00272412856937913
23.87,-0.0028962636862373,-0.00271948999225781
23.88,-0.00289133188124124,-0.0027148592665444
23.89,-0.00288640864133189,-0.00271023639611662
23.9,-0.0028814936565975,-0.00270562154173939
23.91,-0.00287658730750744,-0.00270101463856987
23.92,-0.00287168925384802,-0.00269641477446423
23.93,-0.00286679973079474,-0.00269182362968368
23.94,-0.00286191681892291,-0.00268724012187371
23.95,-0.00285704284164889,-0.00268266446228565
23.96,-0.00285217837477969,-0.0026780966213534
23.97,-0.00284732228789511,-0.0026735365213852
23.98,-0.00284247441330101,-0.00266898410791564
23.99,-0.00283763441083972,-0.00266443950215559
24,-0.00283280274125578,-0.00265990261729021
24.01,-0.00282797924318183,-0.00265537344594589
24.02,-0.00282316392111993,-0.00265085208508215
24.03,-0.00281835688643328,-0.00264633822044708
24.04,-0.00281355786693363,-0.00264183212300976
24.05,-0.00280876679628765,-0.00263733375105776
24.06,-0.00280398419139913,-0.00263284296688048
24.07,-0.00279920981666769,-0.00262835973035424
24.08,-0.00279444328985353,-0.00262388427499333
24.09,-0.00278968581591955,-0.00261941643057448
24.1,-0.00278493536786361,-0.00261495618734474
24.11,-0.00278019309381553,-0.00261050348220873
24.12,-0.00277545895189564,-0.00260605821828169
24.13,-0.00277073279847196,-0.00260162064280936
24.14,-0.00276601520171965,-0.00259719080563949
24.15,-0.00276130530098844,-0.0025927685244924
24.16,-0.00275660320169538,-0.0025883534175123
24.17,-0.0027519091903838,-0.00258394622116509
24.18,-0.00274722333712329,-0.00257954647219786
24.19,-0.00274254534889817,-0.00257515412518025
24.2,-0.00273787558320673,-0.0025707693533432
24.21,-0.00273321349609565,-0.00256639190313867
24.22,-0.00272855949966095,-0.00256202196717874
24.23,-0.00272391341815479,-0.00255765940860753
24.24,-0.00271927523942601,-0.0025533041863828
24.25,-0.00271464495379107,-0.00254895652596667
24.26,-0.0027100227665518,-0.00254461692382938
24.27,-0.00270540793590486,-0.00254028375466052
24.28,-0.00270080128228078,-0.00253595810843872
24.29,-0.00269620246338497,-0.00253163992419817
24.3,-0.00269161146897447,-0.00252732910287076
24.31,-0.00268702828887656,-0.00252302562983597
24.32,-0.0026824520487547,-0.00251872959092744
24.33,-0.00267788466014651,-0.00251444053220285
24.34,-0.00267332487693138,-0.00251015901471531
24.35,-0.00266877338780227,-0.00250588479157733
24.36,-0.00266422924047232,-0.00250161794931122
24.37,-0.0026596928813987,-0.0024973583881579
24.38,-0.00265516395939032,-0.00249310573935407
24.39,-0.00265064277599276,-0.00248886051215953
24.4,-0.00264612930920283,-0.00248462258137578
24.41,-0.00264162364580906,-0.00248039176149694
24.42,-0.00263712562456192,-0.00247616832638629
24.43,-0.00263263471497904,-0.00247195200206496
24.44,-0.00262815194506762,-0.0024677430000976
24.45,-0.00262367838963382,-0.00246354101049151
24.46,-0.00261921052316354,-0.00245934612483551
24.47,-0.00261475027171994,-0.00245515839868515
24.48,-0.00261029762473119,-0.00245097786348565
24.49,-0.0026058527783273,-0.00244680443652473
24.5,-0.00260141543521058,-0.00244263806016703
24.51,-0.00259698591968821,-0.00243847879126245
24.52,-0.00259256370648394,-0.00243432666216401
24.53,-0.00258814918023827,-0.0024301815439173
24.54,-0.0025837419621004,-0.00242604349203179
24.55,-0.0025793426319282,-0.00242191254145839
24.56,-0.00257495042061181,-0.00241778836969635
24.57,-0.0025705659638133,-0.00241367154078656
24.58,-0.002566188945003,-0.00240956163899853
24.59,-0.00256181925799241,-0.00240545853685842
24.6,-0.00255745713853745,-0.00240136243880403
24.61,-0.00255310242619338,-0.00239727356870942
24.62,-0.00254875521725281,-0.00239319158463522
24.63,-0.00254441526260241,-0.00238911664512727
24.64,-0.00254008260205102,-0.00238504865627157
24.65,-0.00253575776611261,-0.0023809883639814
24.66,-0.00253143997224973,-0.00237693380842844
24.67,-0.00252712942270464,-0.00237288629947836
24.68,-0.00252282634625008,-0.00236884563422853
24.69,-0.00251853038023125,-0.00236481210433622
24.7,-0.0025142419935728,-0.00236078527632984
24.71,-0.00250996107964884,-0.00235676543439479
24.72,-0.00250568706104131,-0.00235275242667529
24.73,-0.00250142036658306,-0.00234874615099069
24.74,-0.00249716106855086,-0.00234474639745477
24.75,-0.00249290910901528,-0.00234075396781972
24.76,-0.00248866414248218,-0.00233676819985979
24.77,-0.00248442644539438,-0.00233278922374333
24.78,-0.00248019549486577,-0.00232881702620137
24.79,-0.00247597273993659,-0.00232485164112883
24.8,-0.00247175642721493,-0.0023208928533024
24.81,-0.00246754770165145,-0.00231694098556332
24.82,-0.00246334620867253,-0.00231299582341327
24.83,-0.0024591517138782,-0.00230905731690996
24.84,-0.00245496435838509,-0.0023051255228416
24.85,-0.00245078442561028,-0.002301200566047
24.86,-0.00244661130673,-0.00229728215331116
24.87,-0.00244244519462942,-0.00229337046026844
24.88,-0.00243828630868322,-0.0022894652289647
24.89,-0.00243413449230116,-0.0022855667947015
24.9,-0.00242998973748597,-0.0022816750953328
24.91,-0.00242585193771702,-0.0022777899454289
24.92,-0.00242172121519377,-0.00227391122520675
24.93,-0.00241759774121251,-0.00227003940019243
24.94,-0.00241348103948181,-0.00226617403751891
24.95,-0.00240937147659264,-0.00226231526280746
24.96,-0.00240526880195523,-0.00225846306277719
24.97,-0.00240117208091587,-0.00225461756036476
24.98,-0.00239708369495126,-0.00225077837851995
24.99,-0.00239300209514036,-0.00224694581244028
25,-0.00238892771362737,-0.00224311995932254
25.01,-0.00238485938902677,-0.00223930028947848
25.02,-0.00238079895365002,-0.00223548735934575
25.03,-0.00237674500195349,-0.0022316808950138
25.04,-0.00237269815053602,-0.00222788080504644
25.05,-0.00236865793629997,-0.00222408720595832
25.06,-0.00236462453244774,-0.00222030017000999
25.07,-0.00236059833146928,-0.00221651946925996
25.08,-0.00235657891801888,-0.00221274531155429
25.09,-0.00235256630410005,-0.00220897778088486
25.1,-0.00234856058472891,-0.00220521630674097
25.11,-0.00234456153793279,-0.00220146127046942
25.12,-0.00234056939191836,-0.00219771269531329
25.13,-0.00233658372730885,-0.00219397050068171
25.14,-0.00233260520732335,-0.00219023463371943
25.15,-0.00232863313276212,-0.00218650536259083
25.16,-0.00232466807602175,-0.0021827821543497
25.17,-0.00232070947130837,-0.00217906531886828
25.18,-0.0023167578773945,-0.00217535487800707
25.19,-0.00231281309551424,-0.00217165071078775
25.2,-0.00230887508460085,-0.00216795286602886
25.21,-0.00230494362546965,-0.00216426202175642
25.22,-0.00230101903843339,-0.00216057643978203
25.23,-0.00229710078703516,-0.00215689733814285
25.24,-0.00229318935153271,-0.00215322454922265
25.25,-0.00228928467090365,-0.00214955804642909
25.26,-0.00228538651420229,-0.0021458978084297
25.27,-0.00228149464242789,-0.00214224390426556
25.28,-0.0022776098097087,-0.00213859611355308
25.29,-0.00227373167798765,-0.0021349542515572
25.3,-0.0022698601135363,-0.00213131905154021
25.31,-0.00226599502634768,-0.00212768999796228
25.32,-0.00226213662758211,-0.00212406705213
25.33,-0.00225828486757534,-0.00212045027114383
25.34,-0.00225443952876248,-0.0021168396034577
25.35,-0.0022506006485335,-0.00211323518194626
25.36,-0.0022467684282762,-0.00210963683406543
25.37,-0.00224294290294414,-0.00210604436093162
25.38,-0.00223912373028749,-0.00210245839152214
25.39,-0.00223531104528951,-0.00209887848323133
25.4,-0.00223150484210983,-0.00209530455660532
25.41,-0.00222770511320194,-0.0020917369351557
25.42,-0.0022239114934292,-0.00208817519423605
25.43,-0.00222012454779529,-0.00208461947558551
25.44,-0.0022163443688029,-0.00208106978435357
25.45,-0.00221257038795483,-0.00207752607894524
25.46,-0.00220880294468677,-0.00207398862138215
25.47,-0.00220504207762319,-0.00207045711571992
25.48,-0.00220128727363008,-0.00206693157776826
25.49,-0.00219753908579621,-0.00206341213775633
25.5,-0.00219379724584599,-0.00205989858626491
25.51,-0.00219006175544584,-0.00205639107392945
25.52,-0.00218633243588302,-0.00205288952937613
25.53,-0.00218260969481138,-0.00204939394398233
25.54,-0.0021788930035143,-0.00204590434962411
25.55,-0.00217518271705065,-0.00204242068103469
25.56,-0.00217147888630339,-0.00203894289263666
25.57,-0.00216778127914683,-0.00203547099375085
25.58,-0.00216408965295185,-0.00203200506582905
25.59,-0.00216040497925783,-0.00202854507883769
25.6,-0.00215672649080132,-0.00202509092725092
25.61,-0.0021530542073471,-0.00202164253996984
25.62,-0.00214938813561503,-0.00201820035412638
25.63,-0.00214572827969324,-0.00201476379721986
25.64,-0.00214207420863409,-0.00201133318335981
25.65,-0.00213842701641292,-0.0020079083490056
25.66,-0.00213478585908869,-0.00200448918564093
25.67,-0.00213115223877972,-0.00200107594320256
25.68,-0.00212752301497636,-0.00199766869580357
25.69,-0.00212390008946396,-0.00199426712886391
25.7,-0.00212028341257341,-0.00199087139498921
25.71,-0.00211667277790432,-0.00198748138980068
25.72,-0.00211306838838454,-0.00198409720290568
25.73,-0.0021094702013448,-0.00198071872673193
25.74,-0.00210587826911726,-0.00197734628780961
25.75,-0.00210229253609002,-0.00197397921941592
25.76,-0.00209871262524408,-0.0019706179995068
25.77,-0.00209513888019778,-0.00196726241995786
25.78,-0.00209157202153194,-0.00196391257983232
25.79,-0.00208801032655642,-0.0019605684608999
25.8,-0.00208445486020172,-0.0019572301261719
25.81,-0.00208090555509269,-0.00195389737701521
25.82,-0.00207736211301551,-0.00195057035632035
25.83,-0.00207382475613574,-0.00194724891836294
25.84,-0.00207029386986985,-0.00194393320018554
25.85,-0.00206676862072564,-0.00194062320848564
25.86,-0.00206324937906987,-0.00193731871034874
25.87,-0.00205973605062067,-0.00193401997972361
25.88,-0.00205622865416543,-0.00193072672450755
25.89,-0.00205272654085286,-0.00192743917982239
25.9,-0.0020492315950122,-0.00192415718201799
25.91,-0.00204574263988752,-0.00192088077914738
25.92,-0.00204225923870699,-0.00191760992112507
25.93,-0.00203878151668431,-0.00191434480275319
25.94,-0.00203531020767722,-0.00191108500856912
25.95,-0.00203184471836522,-0.00190783092009594
25.96,-0.00202838490643423,-0.00190458239461502
25.97,-0.0020249309214821,-0.00190133933889763
25.98,-0.00202148302138431,-0.00189810180328096
25.99,-0.00201804096166596,-0.00189486974110272
26,-0.00201460458107305,-0.00189164338465209
26.01,-0.00201117337106457,-0.00188842231087867
26.02,-0.00200774917968392,-0.00188520666092651
26.03,-0.00200433069461357,-0.00188199656122649
26.04,-0.0020009177867801,-0.0018787919011482
26.05,-0.00199751101248265,-0.00187559275650266
26.06,-0.00199410976523709,-0.00187239917233713
26.07,-0.00199071421103381,-0.00186921083609989
26.08,-0.00198732453456348,-0.00186602795594549
26.09,-0.00198394045315382,-0.00186285047629289
26.1,-0.00198056233913226,-0.00185967846995956
26.11,-0.00197718994922616,-0.00185651186844853
26.12,-0.00197382312575898,-0.00185335066131289
26.13,-0.00197046255409577,-0.00185019491267239
26.14,-0.00196710693365181,-0.00184704443781399
26.15,-0.00196375731774822,-0.00184389937386462
26.16,-0.00196041351653121,-0.00184075962132673
26.17,-0.00195707540246843,-0.00183762529725943
26.18,-0.00195374304632382,-0.00183449628939254
26.19,-0.00195041633324774,-0.00183137259555334
26.2,-0.00194709510791847,-0.00182825424878943
26.21,-0.00194377981384403,-0.00182514104498807
26.22,-0.00194047003131605,-0.00182203329158501
26.23,-0.00193716579762755,-0.00181893085358562
26.24,-0.00193386728954798,-0.00181583356746853
26.25,-0.00193057446210226,-0.00181274165276445
26.26,-0.00192728697315373,-0.0018096549941493
26.27,-0.00192400514099285,-0.00180657354850284
26.28,-0.00192072909042844,-0.0018034976466389
26.29,-0.00191745859004897,-0.00180042659563797
26.3,-0.00191419371462728,-0.00179736081233121
26.31,-0.0019109343580247,-0.00179430027508998
26.32,-0.00190768037142058,-0.00179124493060136
26.33,-0.00190443211528766,-0.00178819481397762
26.34,-0.0019011892076764,-0.0017851499777736
26.35,-0.00189795193283172,-0.00178211027578033
26.36,-0.00189471993847078,-0.00177907575269216
26.37,-0.00189149375420034,-0.00177604643427232
26.38,-0.00188827295887599,-0.00177302190735536
26.39,-0.00188505780685771,-0.00177000293449759
26.4,-0.00188184808039445,-0.00176698915205512
26.41,-0.00187864371125064,-0.00176398046007733
26.42,-0.00187544487877284,-0.00176097686436685
26.43,-0.00187225131959041,-0.00175797832988376
26.44,-0.00186906323668423,-0.00175498493702496
26.45,-0.00186588045853382,-0.00175199666408429
26.46,-0.00186270332029845,-0.00174901338856457
26.47,-0.00185953180928081,-0.001746035204203
26.48,-0.00185636531631624,-0.0017430621335141
26.49,-0.00185320426568056,-0.0017400940837245
26.5,-0.00185004877964604,-0.00173713126830631
26.51,-0.00184689848782272,-0.00173417330135413
26.52,-0.00184375374066143,-0.00173122031338185
26.53,-0.00184061402185876,-0.00172827245572252
26.54,-0.00183747988179934,-0.00172532954545884
26.55,-0.00183435115673689,-0.00172239166921222
26.56,-0.00183122766069592,-0.00171945884527037
26.57,-0.00182810978672473,-0.00171653104746972
26.58,-0.00182499697688403,-0.00171360818684006
26.59,-0.00182188945415502,-0.00171069027198434
26.6,-0.00181878706819779,-0.00170777740850523
26.61,-0.00181569008426047,-0.00170486983150138
26.62,-0.00181259852400879,-0.00170196669720768
26.63,-0.00180951188892131,-0.00169906858648518
26.64,-0.00180643065377229,-0.00169617553120963
26.65,-0.00180335490392469,-0.00169328734402815
26.66,-0.0018002842557249,-0.00169040403699695
26.67,-0.00179721867560433,-0.00168752554779998
26.68,-0.00179415835633471,-0.00168465207057079
26.69,-0.00179110341895954,-0.00168178349071933
26.7,-0.00178805365081038,-0.00167891979842868
26.71,-0.00178500898065914,-0.0016760609172242
26.72,-0.0017819695771773,-0.00167320692960624
26.73,-0.00177893518809678,-0.00167035785223547
26.74,-0.00177590614724895,-0.00166751355872708
26.75,-0.00177288216795232,-0.00166467423207174
26.76,-0.00176986327563646,-0.00166183968655323
26.77,-0.00176684962600776,-0.00165900996600912
26.78,-0.00176384103273417,-0.00165618506273113
26.79,-0.00176083765537741,-0.00165336503510825
26.8,-0.00175783938161906,-0.00165054975187769
26.81,-0.00175484620619917,-0.00164773919199062
26.82,-0.0017518597372772,-0.00164493350535947
26.83,-0.00174887657740282,-0.0016421325853078
26.84,-0.00174589811571502,-0.00163933659231561
26.85,-0.00174292490293045,-0.00163654500165214
26.86,-0.00173995694142829,-0.00163375793370941
26.87,-0.00173699394904192,-0.00163097618518085
26.88,-0.00173403615819976,-0.00162819944598742
26.89,-0.00173108343684735,-0.00162542689070948
26.9,-0.00172813590391306,-0.00162265899710071
26.91,-0.00172519328570628,-0.00161989597464377
26.92,-0.00172225581754873,-0.0016171377272826
26.93,-0.00171932309577788,-0.00161438412453889
26.94,-0.0017163954096447,-0.00161163517671162
26.95,-0.00171347273673049,-0.00160889104922961
26.96,-0.00171055505921213,-0.00160615155496514
26.97,-0.00170764229472533,-0.0016034166026982
26.98,-0.00170473472685785,-0.00160068635661063
26.99,-0.0017018321953755,-0.001597960823445
27,-0.00169893479450021,-0.00159523981223526
27.01,-0.00169604156129093,-0.00159252342148353
27.02,-0.00169315343895622,-0.00158981171226887
27.03,-0.00169027028883793,-0.0015871046252467
27.04,-0.00168739221972615,-0.00158440215095771
27.05,-0.00168451895946372,-0.0015817042804816
27.06,-0.00168165039760219,-0.00157901103690037
27.07,-0.00167878686574596,-0.00157632230565887
27.08,-0.00167592823788877,-0.00157363819998258
27.09,-0.00167307463040469,-0.00157095869535442
27.1,-0.00167022564530208,-0.00156828374138731
27.11,-0.00166738169327235,-0.00156561330290184
27.12,-0.00166454263460881,-0.00156294738620593
27.13,-0.00166170844202901,-0.00156028602421856
27.14,-0.00165887989226189,-0.00155762923604891
27.15,-0.00165605475412731,-0.00155497712211822
27.16,-0.00165323438111425,-0.00155232930958933
27.17,-0.00165041924939434,-0.00154968574279791
27.18,-0.00164760880047943,-0.00154704706811976
27.19,-0.0016448030012088,-0.00154441258221888
27.2,-0.00164200248763963,-0.00154178306683117
27.21,-0.00163920660888243,-0.00153915784714114
27.22,-0.00163641533848022,-0.00153653704037965
27.23,-0.00163362905030624,-0.00153392068963242
27.24,-0.0016308474577312,-0.00153130875880474
27.25,-0.00162807043837143,-0.00152870131419015
27.26,-0.00162529810758799,-0.00152609830379851
27.27,-0.00162253086271253,-0.00152349978298397
27.28,-0.00161976810969093,-0.0015209056318345
27.29,-0.00161700998253225,-0.00151831586207147
27.3,-0.00161425650133915,-0.00151573053979411
27.31,-0.00161150780605531,-0.00151314961369993
27.32,-0.00160876378980477,-0.00151057301777961
27.33,-0.00160602438068094,-0.00150800119089685
27.34,-0.00160328972290325,-0.00150543329364088
27.35,-0.00160055971423381,-0.00150286965916177
27.36,-0.00159783434764371,-0.00150031062185136
27.37,-0.00159511355419062,-0.00149775597313492
27.38,-0.00159239741419644,-0.0014952055730508
27.39,-0.00158968584918143,-0.00149265960093946
27.4,-0.00158697893340757,-0.00149011798932416
27.41,-0.00158427658478111,-0.00148758069166194
27.42,-0.00158157900145941,-0.00148504773492995
27.43,-0.00157888599051826,-0.00148251904462613
27.44,-0.00157619761416929,-0.00147999465950122
27.45,-0.00157351378319514,-0.00147747445403239
27.46,-0.00157083450048447,-0.00147495881872037
27.47,-0.00156815976615369,-0.00147244732164172
27.48,-0.00156548951278921,-0.00146994006551325
27.49,-0.00156282363451217,-0.00146743705582406
27.5,-0.00156016262412319,-0.00146493838189144
27.51,-0.00155750604470892,-0.00146244389292869
27.52,-0.00155485411063866,-0.00145995369446624
27.53,-0.00155220658317084,-0.00145746770568143
27.54,-0.00154956361697612,-0.00145498595958625
27.55,-0.00154692499880021,-0.00145250844577422
27.56,-0.00154429089927514,-0.00145003515490405
27.57,-0.00154166124041942,-0.0014475660783534
27.58,-0.00153903627800364,-0.00144510126589182
27.59,-0.00153641567958876,-0.00144264063084591
27.6,-0.00153379965900019,-0.00144018411488196
27.61,-0.00153118792095555,-0.00143773179383854
27.62,-0.00152858058086522,-0.00143528365659477
27.63,-0.00152597783145351,-0.00143283966465124
27.64,-0.00152337942874403,-0.00143039967625989
27.65,-0.00152078539543597,-0.00142796408619768
27.66,-0.00151819592672446,-0.00142553268536981
27.67,-0.00151561071929527,-0.00142310536606121
27.68,-0.00151303000053134,-0.00142068225541797
27.69,-0.00151045355064855,-0.00141826314811945
27.7,-0.00150788164934668,-0.00141584805222421
27.71,-0.00150531411101448,-0.00141343750982674
27.72,-0.00150275087340454,-0.00141103064808009
27.73,-0.00150019207483901,-0.00140862792116798
27.74,-0.00149763768123152,-0.00140622928182282
27.75,-0.00149508754752769,-0.00140383461269446
27.76,-0.00149254187742633,-0.0014014442860778
27.77,-0.00149000044035753,-0.00139905806057663
27.78,-0.00148746326464777,-0.00139667586128659
27.79,-0.00148493036681785,-0.00139429769341892
27.8,-0.00148240187427687,-0.00139192350265713
27.81,-0.00147987774781028,-0.00138955341929333
27.82,-0.00147735783828323,-0.00138718730201272
27.83,-0.00147484216790678,-0.0013848251966021
27.84,-0.00147233080740901,-0.00138246696426595
27.85,-0.00146982385854096,-0.00138011298470257
27.86,-0.00146732120651752,-0.00137776297372098
27.87,-0.0014648227155083,-0.00137541699362347
27.88,-0.00146232853070994,-0.00137307519198243
27.89,-0.00145983845035892,-0.00137073708289378
27.9,-0.00145735257673685,-0.00136840303898634
27.91,-0.0014548709738521,-0.00136607299589987
27.92,-0.00145239362190817,-0.00136374685553508
27.93,-0.00144992056336524,-0.00136142466186991
27.94,-0.00144745176424733,-0.00135910663115325
27.95,-0.00144498696786631,-0.00135679235548189
27.96,-0.00144252647055082,-0.00135448205886267
27.97,-0.00144007034477909,-0.00135217563948629
27.98,-0.00143761828707656,-0.0013498731925673
27.99,-0.00143517033008504,-0.00134757466856139
28,-0.00143272660812768,-0.00134528008695481
28.01,-0.00143028691820453,-0.00134298935002919
28.02,-0.00142785147138754,-0.0013407025810299
28.03,-0.00142542022926118,-0.00133841969561433
28.04,-0.0014229929927399,-0.0013361407173356
28.05,-0.00142056997374956,-0.00133386555195522
28.06,-0.00141815107854129,-0.00133159424373443
28.07,-0.00141573624403924,-0.0013293266593795
28.08,-0.00141332559758181,-0.00132706321728066
28.09,-0.00141091887891797,-0.00132480357182043
28.1,-0.00140851654026021,-0.00132254784233818
28.11,-0.00140611824840989,-0.00132029583835004
28.12,-0.00140372401095295,-0.00131804767342676
28.13,-0.00140133377454442,-0.00131580333957234
28.14,-0.00139894767138894,-0.00131356296117811
28.15,-0.00139656555973892,-0.00131132616722489
28.16,-0.00139418751462692,-0.00130909324404829
28.17,-0.00139181358060242,-0.00130686413692193
28.18,-0.00138944367311359,-0.0013046387305044
28.19,-0.00138707773504305,-0.00130241723581175
28.2,-0.00138471583870948,-0.00130019955111103
28.21,-0.00138235797291623,-0.00129798568603062
28.22,-0.00138000407273785,-0.00129577554016155
28.23,-0.00137765420476401,-0.00129356896916609
28.24,-0.00137530851887032,-0.00129136642305149
28.25,-0.00137296650319723,-0.00128916756746236
28.26,-0.00137062870679018,-0.00128697241699906
28.27,-0.00136829504041396,-0.00128478097845555
28.28,-0.00136596511443075,-0.00128259335795506
28.29,-0.00136363938692587,-0.00128040938967493
28.3,-0.00136131738583094,-0.00127822922141527
28.31,-0.0013589994595918,-0.00127605266342831
28.32,-0.00135668555789758,-0.00127387977155691
28.33,-0.00135437515647009,-0.00127171070727579
28.34,-0.00135206884023532,-0.00126954529175418
28.35,-0.00134976655084251,-0.00126738353374227
28.36,-0.0013474680842969,-0.00126522561537264
28.37,-0.00134517357773849,-0.00126307121980994
28.38,-0.00134288306290322,-0.00126092047019799
28.39,-0.00134059650323332,-0.00125877359556389
28.4,-0.00133831376483027,-0.00125663010982914
28.41,-0.00133603497378046,-0.00125449030289109
28.42,-0.00133376004822964,-0.00125235423423224
28.43,-0.00133148903979737,-0.00125022171355645
28.44,-0.00132922176596779,-0.001248092867046
28.45,-0.00132695842732613,-0.00124596762324694
28.46,-0.00132469888404337,-0.00124384600880842
28.47,-0.00132244315099651,-0.00124172801436789
28.48,-0.00132019150014373,-0.00123961363132709
28.49,-0.00131794352122876,-0.00123750285190385
28.5,-0.00131569931763954,-0.00123539564440303
28.51,-0.00131345900720445,-0.00123329205970734
28.52,-0.00131122240025949,-0.00123119232634889
28.53,-0.00130898968791688,-0.00122909582304549
28.54,-0.00130676083335862,-0.00122700288753465
28.55,-0.0013045357052713,-0.00122491349070038
28.56,-0.00130231442602623,-0.00122282783237972
28.57,-0.00130009696757164,-0.00122074549941843
28.58,-0.00129788320501851,-0.00121866686005455
28.59,-0.00129567316013574,-0.0012165917341473
28.6,-0.00129346715634592,-0.00121452005205957
28.61,-0.00129126472454926,-0.00121245208351525
28.62,-0.00128906587126959,-0.0012103875620776
28.63,-0.00128687080681086,-0.00120832655631649
28.64,-0.00128467945848583,-0.00120626910846341
28.65,-0.00128249203426046,-0.00120421512250457
28.66,-0.00128030815103787,-0.00120216467926009
28.67,-0.001278128175637,-0.00120011766031771
28.68,-0.00127595177835584,-0.00119807415500487
28.69,-0.00127377910265441,-0.00119603412364428
28.7,-0.00127161018794188,-0.00119399751435808
28.71,-0.00126944500617267,-0.00119196445958392
28.72,-0.00126728353592134,-0.00118993480260508
28.73,-0.00126512545665609,-0.0011879085606012
28.74,-0.00126297127147464,-0.00118588588538636
28.75,-0.00126082074484853,-0.00118386656331501
28.76,-0.00125867382324923,-0.00118185069204316
28.77,-0.00125653072229759,-0.00117983833278786
28.78,-0.00125439112487423,-0.00117782933251299
28.79,-0.00125225517671586,-0.00117582378056911
28.8,-0.00125012276944018,-0.00117382149635836
28.81,-0.00124799413227545,-0.00117182287960148
28.82,-0.00124586915912429,-0.00116982750367142
28.83,-0.00124374728150772,-0.00116783577166807
28.84,-0.00124162957790122,-0.00116584714508792
28.85,-0.00123951549511874,-0.00116386195251458
28.86,-0.00123740507031717,-0.00116188010202539
28.87,-0.00123529807687461,-0.00115990164853531
28.88,-0.00123319481276536,-0.0011579265788677
28.89,-0.00123109507217688,-0.00115595490546195
28.9,-0.00122899867159654,-0.00115398658770515
28.91,-0.0012269056396766,-0.00115202168966327
28.92,-0.00122481653596164,-0.00115006004255848
28.93,-0.0012227310298473,-0.00114810169739723
28.94,-0.00122064924644219,-0.00114614675451535
28.95,-0.00121857072618269,-0.00114419511551475
28.96,-0.00121649585529352,-0.00114224682949299
28.97,-0.00121442395550399,-0.00114030183472937
28.98,-0.00121235614740129,-0.0011383601572634
28.99,-0.00121029169212562,-0.00113642167606679
29,-0.00120823074032543,-0.00113448667562921
29.01,-0.00120617358163187,-0.00113255497298561
29.02,-0.00120411996357026,-0.00113062651496744
29.03,-0.00120206981579703,-0.0011287013343845
29.04,-0.00120002299570197,-0.00112677938257189
29.05,-0.00119797965066992,-0.001124860784446
29.06,-0.00119593968263577,-0.00112294532536915
29.07,-0.00119390326569817,-0.00112103327040373
29.08,-0.00119187036698586,-0.00111912440611565
29.09,-0.00118984077184021,-0.00111721877238105
29.1,-0.0011878148164078,-0.00111531652735058
29.11,-0.00118579223945907,-0.00111341739038711
29.12,-0.00118377310774474,-0.00111152153595349
29.13,-0.0011817575097045,-0.0011096288742603
29.14,-0.00117974469595094,-0.00110773945670127
29.15,-0.00117773621608277,-0.001105853203541
29.16,-0.00117573084577465,-0.00110397012827893
29.17,-0.00117372878235005,-0.00110209030437958
29.18,-0.00117173019962044,-0.00110021371073781
29.19,-0.00116973501959273,-0.00109834030944818
29.2,-0.00116774318979449,-0.00109647005214272
29.21,-0.00116575490838415,-0.00109460308162893
29.22,-0.00116376997315329,-0.00109273918061086
29.23,-0.0011617883448828,-0.00109087853581925
29.24,-0.00115981009000866,-0.00108902100354166
29.25,-0.0011578352030865,-0.00108716668488746
29.26,-0.00115586367858126,-0.00108531549128138
29.27,-0.00115389551090177,-0.00108346742906193
29.28,-0.00115193078673718,-0.0010816225216036
29.29,-0.0011499693747063,-0.00107978078279506
29.3,-0.00114801118823829,-0.00107794211117053
29.31,-0.00114605603295565,-0.0010761066556648
29.32,-0.00114410474756369,-0.00107427438054578
29.33,-0.00114215658446102,-0.00107244508827234
29.34,-0.0011402117459345,-0.00107061895118023
29.35,-0.00113827031511179,-0.00106879590705602
29.36,-0.00113633216047076,-0.00106697599950954
29.37,-0.00113439724078442,-0.00106515923315122
29.38,-0.00113246561895566,-0.00106334554467939
29.39,-0.0011305371524456,-0.00106153491300467
29.4,-0.00112861215573629,-0.00105972734375421
29.41,-0.00112669046681224,-0.00105792281777185
29.42,-0.00112477197856984,-0.00105612144869276
29.43,-0.00112285675563252,-0.00105432315903486
29.44,-0.00112094501749258,-0.00105252789670425
29.45,-0.00111903622885428,-0.00105073568974897
29.46,-0.00111713076175461,-0.00104894653347673
29.47,-0.00111522849569794,-0.00104716042303473
29.48,-0.00111332944134283,-0.00104537735346628
29.49,-0.00111143373732112,-0.00104359721520435
29.5,-0.00110954120318065,-0.00104182016644304
29.51,-0.00110765189852525,-0.00104004622361685
29.52,-0.00110576581557584,-0.00103827529056346
29.53,-0.00110388299155017,-0.00103650740724708
29.54,-0.00110200335970319,-0.0010347425560665
29.55,-0.00110012749226912,-0.00103298061936499
29.56,-0.00109825394625911,-0.00103122166569184
29.57,-0.00109638377408323,-0.0010294657375443
29.58,-0.00109451673118958,-0.00102771279847121
29.59,-0.0010926529649274,-0.00102596282335663
29.6,-0.00109079243562104,-0.00102421587578586
29.61,-0.00108893502843956,-0.00102247189304129
29.62,-0.00108708075464359,-0.00102073085239719
29.63,-0.00108522975043252,-0.00101899279966651
29.64,-0.00108338201381577,-0.00101725772141757
29.65,-0.00108153723685048,-0.0010155255663151
29.66,-0.00107969565339347,-0.00101379632007808
29.67,-0.00107785710983129,-0.00101207007357771
29.68,-0.00107602180791747,-0.00101034674145042
29.69,-0.0010741896166492,-0.00100862638827975
29.7,-0.00107236036391616,-0.00100690887197156
29.71,-0.00107053436695539,-0.00100519424096989
29.72,-0.00106871152858565,-0.00100348266629428
29.73,-0.00106689178275594,-0.00100177399352341
29.74,-0.00106507504234671,-0.00100006824211377
29.75,-0.0010632614212032,-0.000998365362518762
29.76,-0.00106145120319959,-0.000996665321348411
29.77,-0.0010596436321319,-0.000994968235550358
29.78,-0.00105783936684841,-0.000993274058885612
29.79,-0.00105603806714195,-0.000991582779581136
29.8,-0.00105423985039787,-0.000989894327950906
29.81,-0.00105244470615638,-0.000988208757516963
29.82,-0.00105065258359177,-0.000986526100863499
29.83,-0.00104886357451123,-0.000984846416276554
29.84,-0.00104707760983971,-0.000983169403572271
29.85,-0.00104529468498699,-0.000981495282130715
29.86,-0.00104351483699038,-0.000979823995371651
29.87,-0.00104173800399933,-0.000978155857943587
29.88,-0.00103996414438545,-0.00097649018756582
29.89,-0.00103819343828905,-0.000974827366106948
29.9,-0.00103642562429076,-0.000973167404923193
29.91,-0.00103466082394579,-0.000971510269708359
29.92,-0.00103289894822032,-0.000969855995562745
29.93,-0.00103114014529792,-0.000968204544601233
29.94,-0.00102938434334326,-0.000966555832461606
29.95,-0.00102763153520804,-0.000964910055106839
29.96,-0.00102588187885768,-0.000963267104677073
29.97,-0.00102413498018681,-0.000961626908769262
29.98,-0.00102239107682693,-0.000959989439304722
29.99,-0.00102065019772625,-0.00095835484983651
30,-0.00101891227750739,-0.000956722968532116


==> csv/control_inputs_quad.csv <==
time,u1,u2,u3,u4
0,9.81,0,0,0
0.04,9.82054565105193,-1.66633466537999e-07,1.66633466537999e-07,0
0.08,9.8205496346362,-1.65536437753072e-07,1.65536437753072e-07,-1.5596143302077e-21
0.12,9.82052061207325,-1.64627862571085e-07,1.64627862571085e-07,-2.16793863925112e-22
0.16,9.82049162887984,-1.63720522511696e-07,1.63720522511696e-07,-7.44052860930966e-22
0.2,9.82046268550218,-1.62814431973724e-07,1.62814431973724e-07,-2.16760429066341e-21
0.24,9.82043378194184,-1.61909594354377e-07,1.61909594354377e-07,1.84762200854772e-21
0.28,9.82040491820032,-1.61006013046472e-07,1.61006013046472e-07,-2.69996085531358e-21
0.32,9.8203760942789,-1.60103691437951e-07,1.60103691437951e-07,1.06637186204574e-21
0.36,9.82034731017876,-1.5920263291183e-07,1.5920263291183e-07,1.87818329071205e-21
0.4,9.82031856590093,-1.58302840846204e-07,1.58302840846204e-07,-1.99781312250898e-21
0.44,9.82028986144629,-1.57404318614128e-07,1.57404318614128e-07,-2.3989704365679e-22
0.48,9.82026119681557,-1.56507069583591e-07,1.56507069583591e-07,6.77887473661127e-22
0.52,9.82023257200937,-1.55611097117521e-07,1.55611097117521e-07,5.18887069366584e-22
0.56,9.82020398702813,-1.54716404573648e-07,1.54716404573648e-07,1.35028194565141e-21
0.6,9.82017544187214,-1.53822995304479e-07,1.53822995304479e-07,1.21670339982704e-21
0.64,9.82014693654159,-1.52930872657315e-07,1.52930872657315e-07,3.15543335228966e-22
0.68,9.82011847103648,-1.52040039974096e-07,1.52040039974096e-07,-2.1475220663507e-21
0.72,9.82009004535667,-1.51150500591439e-07,1.51150500591439e-07,3.67423343665638e-22
0.76,9.8200616595019,-1.50262257840539e-07,1.50262257840539e-07,8.77459290764925e-22
0.8,9.82003331347176,-1.49375315047147e-07,1.49375315047147e-07,-1.06006691719551e-21
0.84,9.82000500726569,-1.48489675531478e-07,1.48489675531478e-07,-9.33274796014986e-22
0.88,9.81997674088299,-1.47605342608221e-07,1.47605342608221e-07,-2.63091720857349e-21
0.92,9.81994851432284,-1.46722319586484e-07,1.46722319586484e-07,-2.16389382019976e-21
0.96,9.81992032758423,-1.4584060976964e-07,1.4584060976964e-07,8.37438997897635e-22
1,9.81989218066606,-1.44960216455455e-07,1.44960216455455e-07,1.07549961049143e-21
1.04,9.81986407356707,-1.44081142935875e-07,1.44081142935875e-07,-1.40966910200254e-21
1.08,9.81983600628585,-1.4320339249709e-07,1.4320339249709e-07,-5.41898308416391e-22
1.12,9.81980797882087,-1.42326968419393e-07,1.42326968419393e-07,-1.0727070304027e-21
1.16,9.81977999117041,-1.41451873977221e-07,1.41451873977221e-07,-6.82981569508532e-22
1.2,9.81975204333271,-1.40578112439063e-07,1.40578112439063e-07,1.15344657642052e-21
1.24,9.81972413530575,-1.39705687067398e-07,1.39705687067398e-07,-2.28199547147411e-22
1.28,9.81969626708747,-1.38834601118675e-07,1.38834601118675e-07,-9.67574940131302e-20
1.32,9.81966843867561,-1.37964857843201e-07,1.37964857843201e-07,1.05559262490295e-19
1.36,9.81964065006781,-1.37096460485245e-07,1.37096460485245e-07,4.00170225017945e-21
1.4,9.81961290126154,-1.36229412282802e-07,1.36229412282802e-07,-2.49120686918792e-19
1.44,9.81958519225416,-1.3536371646765e-07,1.35363716467651e-07,5.29855456116652e-19
1.48,9.81955752304288,-1.34499376265297e-07,1.34499376265298e-07,-9.19049529377526e-19
1.52,9.81952989362476,-1.33636394894935e-07,1.3363639489494e-07,-3.59410201156737e-19
1.56,9.81950230399676,-1.32774775569343e-07,1.32774775569337e-07,1.31570278995573e-18
1.6,9.81947475415565,-1.31914521494874e-07,1.31914521494875e-07,1.36719038905525e-18
1.64,9.8194472440981,-1.31055635871436e-07,1.31055635871438e-07,2.54335201500376e-19
1.68,9.81941977382067,-1.301981218924e-07,1.301981218924e-07,1.22788145039789e-18
1.72,9.81939234331971,-1.29341982744547e-07,1.29341982744544e-07,1.28088081630094e-19
1.76,9.8193649525915,-1.28487221608068e-07,1.28487221608068e-07,-5.66873961705129e-19
1.8,9.81933760163215,-1.27633841656498e-07,1.27633841656498e-07,-9.72918745523755e-20
1.84,9.81931029043765,-1.267818460566e-07,1.267818460566e-07,2.31254493875568e-19
1.88,9.81928301900385,-1.25931237968482e-07,1.25931237968481e-07,2.19467893731726e-19
1.92,9.81925578732647,-1.25082020545331e-07,1.2508202054533e-07,-5.78316753726121e-20
1.96,9.81922859540109,-1.24234196933582e-07,1.24234196933581e-07,4.54168947739241e-19
2,9.81920144322316,-1.23387770272698e-07,1.23387770272697e-07,-9.20459186951738e-20
2.04,9.81917433078801,-1.22542743695243e-07,1.22542743695247e-07,9.90029048771515e-19
2.08,9.81914725809081,-1.21699120326764e-07,1.2169912032677e-07,-4.82002366487808e-20
2.12,9.8191202251266,-1.20856903285779e-07,1.20856903285785e-07,-6.06178988998095e-19
2.16,9.81909323189032,-1.20016095683734e-07,1.20016095683722e-07,1.34046111526428e-20
2.2,9.81906627837674,-1.1917670062491e-07,1.19176700624908e-07,-1.6223236580089e-18
2.24,9.81903936458052,-1.18338721206435e-07,1.18338721206442e-07,-1.02782571380956e-18
2.28,9.81901249049618,-1.17502160518226e-07,1.17502160518214e-07,-1.07031772166159e-18
2.32,9.8189856561181,-1.16667021642893e-07,1.16667021642884e-07,-7.22498768632967e-19
2.36,9.81895886144056,-1.15833307655757e-07,1.15833307655766e-07,1.33514276648382e-18
2.4,9.81893210645767,-1.15001021624796e-07,1.15001021624795e-07,-7.07554986505249e-19
2.44,9.81890539116344,-1.14170166610531e-07,1.14170166610534e-07,-3.14406165052612e-19
2.48,9.81887871555173,-1.13340745666094e-07,1.13340745666088e-07,1.16765963763828e-18
2.52,9.81885207961628,-1.12512761837044e-07,1.12512761837045e-07,-2.08234779173031e-18
2.56,9.8188254833507,-1.11686218161487e-07,1.11686218161488e-07,-8.05655311904319e-19
2.6,9.81879892674846,-1.10861117669837e-07,1.10861117669841e-07,-1.05604105769745e-19
2.64,9.81877240980292,-1.10037463384995e-07,1.1003746338499e-07,2.49676369308318e-18
2.68,9.81874593250729,-1.09215258322091e-07,1.09215258322089e-07,1.63351799686695e-19
2.72,9.81871949485467,-1.0839450548856e-07,1.0839450548856e-07,-4.08325889155884e-20
2.76,9.81869309683802,-1.07575207884068e-07,1.07575207884068e-07,-1.29113971833835e-19
2.8,9.81866673845018,-1.06757368500504e-07,1.06757368500501e-07,1.04041579495652e-18
2.84,9.81864041968385,-1.05940990321853e-07,1.05940990321849e-07,2.42976814528669e-19
2.88,9.8186141405316,-1.0512607632421e-07,1.05126076324208e-07,-6.92738887348244e-19
2.92,9.81858790098591,-1.04312629475743e-07,1.04312629475736e-07,1.62689880353778e-18
2.96,9.81856170103909,-1.03500652736621e-07,1.03500652736623e-07,1.09710142380682e-18
3,9.81853554068333,-1.0269014905897e-07,1.02690149058969e-07,-1.11391122219968e-18
3.04,9.81850941991073,-1.01881121386863e-07,1.01881121386863e-07,-2.84825839347402e-19
3.08,9.8184833387132,-1.01073572656225e-07,1.01073572656226e-07,-2.03224352447581e-20
3.12,9.8184572970826,-1.00267505794833e-07,1.00267505794827e-07,4.11219870330525e-19
3.16,9.81843129501059,-9.94629237222452e-08,9.94629237222465e-08,1.6864538866741e-18
3.2,9.81840533248877,-9.86598293497758e-08,9.86598293497782e-08,-1.12169947792066e-20
3.24,9.81837940950856,-9.7858225580446e-08,9.78582255804522e-08,1.87931101768849e-20
3.28,9.8183535260613,-9.70581153089307e-08,9.70581153089322e-08,-8.3727314157871e-19
3.32,9.81832768213818,-9.62595014215331e-08,9.62595014215332e-08,2.76201097114594e-19
3.36,9.81830187773027,-9.54623867960996e-08,9.54623867961013e-08,3.80067838412338e-19
3.4,9.81827611282852,-9.46667743020832e-08,9.46667743020767e-08,1.66407998204304e-18
3.44,9.81825038742375,-9.38726668003186e-08,9.38726668003291e-08,7.43295866043442e-19
3.48,9.81822470150667,-9.3080067143199e-08,9.30800671431982e-08,1.98641087266423e-18
3.52,9.81819905506784,-9.22889781744363e-08,9.22889781744303e-08,-1.14164424422995e-18
3.56,9.81817344809774,-9.14994027291502e-08,9.14994027291478e-08,-1.74899791968512e-18
3.6,9.81814788058668,-9.07113436337585e-08,9.0711343633766e-08,-3.93464990805475e-18
3.64,9.81812235252489,-8.99248037059899e-08,8.99248037059922e-08,2.81218672432268e-19
3.68,9.81809686390245,-8.91397857547767e-08,8.9139785754779e-08,4.60987640573683e-19
3.72,9.81807141470932,-8.83562925802458e-08,8.83562925802443e-08,-6.05820277841243e-20
3.76,9.81804600493536,-8.757432697369e-08,8.7574326973689e-08,-1.08505431441323e-19
3.8,9.81802063457028,-8.67938917174959e-08,8.67938917174954e-08,8.33834524635785e-19
3.84,9.81799530360371,-8.60149895851471e-08,8.60149895851476e-08,-3.98972644536319e-19
3.88,9.8179700120251,-8.52376233411359e-08,8.52376233411361e-08,6.8686609389598e-20
3.92,9.81794475982384,-8.44617957409323e-08,8.44617957409305e-08,1.00417280320239e-19
3.96,9.81791954698915,-8.36875095309586e-08,8.36875095309574e-08,2.0157516256128e-20
4,9.81789437351017,-8.29147674485726e-08,8.29147674485707e-08,6.66817137431423e-19
4.04,9.8178692393759,-8.21435722219318e-08,8.21435722219312e-08,-4.4589866150204e-19
4.08,9.81784414457522,-8.13739265700642e-08,8.13739265700738e-08,2.79844457556234e-19
4.12,9.8178190890969,-8.06058332027728e-08,8.06058332027774e-08,-4.54502133676686e-19
4.16,9.81779407292959,-7.98392948206047e-08,7.98392948206076e-08,-1.41223394946263e-18
4.2,9.8177690960618,-7.90743141147626e-08,7.90743141147622e-08,4.46909959984362e-19
4.24,9.81774415848197,-7.83108937671795e-08,7.83108937671793e-08,1.80609969030587e-19
4.28,9.81771926017836,-7.75490364503689e-08,7.75490364503677e-08,-2.89054049367409e-19
4.32,9.81769440113917,-7.67887448274103e-08,7.67887448274086e-08,-1.47735944059012e-19
4.36,9.81766958135246,-7.60300215519801e-08,7.60300215519791e-08,1.1877953113512e-18
4.4,9.81764480080615,-7.52728692681989e-08,7.5272869268199e-08,-2.44212704281617e-19
4.44,9.81762005948808,-7.45172906106674e-08,7.45172906106674e-08,2.45772407338415e-20
4.48,9.81759535738595,-7.37632882044361e-08,7.3763288204436e-08,1.25330141706782e-19
4.52,9.81757069448736,-7.30108646648868e-08,7.30108646648862e-08,1.3630963179128e-19
4.56,9.81754607077978,-7.22600225977848e-08,7.22600225977844e-08,-5.88838966258582e-20
4.6,9.81752148625057,-7.15107645991933e-08,7.15107645991924e-08,-3.08787208944643e-19
4.64,9.81749694088697,-7.07630932554389e-08,7.07630932554381e-08,-3.60020935040832e-19
4.68,9.81747243467612,-7.00170111430469e-08,7.00170111430507e-08,4.86532127754474e-19
4.72,9.81744796760502,-6.92725208287782e-08,6.92725208287793e-08,-1.14156107872364e-18
4.76,9.81742353966059,-6.85296248695234e-08,6.85296248695244e-08,-5.4754946472894e-19
4.8,9.8173991508296,-6.77883258122615e-08,6.77883258122629e-08,-1.7172742853421e-19
4.84,9.81737480109872,-6.70486261941007e-08,6.70486261941025e-08,3.34251287307342e-19
4.88,9.81735049045451,-6.63105285421065e-08,6.63105285421083e-08,3.18253568217523e-19
4.92,9.81732621888343,-6.55740353734271e-08,6.55740353734284e-08,4.00332228772688e-19
4.96,9.8173019863718,-6.48391491951115e-08,6.48391491951109e-08,9.96996057817409e-19
5,9.81727779290583,-6.41058725041394e-08,6.41058725041394e-08,-1.24005370391112e-19
5.04,9.81725363847164,-6.3374207787401e-08,6.33742077874006e-08,-5.73809156699639e-20
5.08,9.81722952305523,-6.26441575216105e-08,6.26441575216104e-08,6.94589103449617e-20
5.12,9.81720544664245,-6.19157241732871e-08,6.1915724173287e-08,6.35147199280307e-20
5.16,9.81718140921909,-6.118891019875e-08,6.11889101987499e-08,4.43133534869814e-20
5.2,9.81715741077081,-6.04637180440371e-08,6.04637180440372e-08,-2.05887578702588e-19
5.24,9.81713345128315,-5.97401501448701e-08,5.974015014487e-08,1.07346969893986e-19
5.28,9.81710953074155,-5.90182089266699e-08,5.90182089266699e-08,-8.71030801650083e-20
5.32,9.81708564913133,-5.82978968044685e-08,5.82978968044691e-08,-1.02544632936295e-20
5.36,9.81706180643771,-5.75792161828716e-08,5.75792161828718e-08,1.26500029940255e-20
5.4,9.81703800264577,-5.68621694560305e-08,5.68621694560309e-08,-1.84129086538034e-19
5.44,9.81701423774054,-5.61467590076722e-08,5.61467590076724e-08,-2.9118170900147e-20
5.48,9.81699051170689,-5.5432987210949e-08,5.54329872109485e-08,1.21474818670154e-19
5.52,9.81696682452959,-5.47208564284894e-08,5.47208564284877e-08,8.17037271809152e-19
5.56,9.81694317619331,-5.40103690122989e-08,5.40103690122978e-08,-3.18280472542326e-20
5.6,9.8169195666826,-5.33015273037839e-08,5.33015273037834e-08,-9.44038068278976e-19
5.64,9.81689599598191,-5.25943336337025e-08,5.25943336337048e-08,-5.13483279907716e-19
5.68,9.81687246407559,-5.18887903221016e-08,5.18887903221031e-08,6.21976625589154e-19
5.72,9.81684897094786,-5.11848996782787e-08,5.11848996782812e-08,2.19609426160399e-19
5.76,9.81682551658285,-5.04826640007895e-08,5.04826640007949e-08,6.63176291245851e-19
5.8,9.81680210096457,-4.97820855773905e-08,4.97820855773965e-08,-1.37428884948485e-18
5.84,9.81677872407694,-4.90831666850023e-08,4.90831666850084e-08,-6.09174826000577e-19
5.88,9.81675538590375,-4.83859095896564e-08,4.8385909589661e-08,1.03802313518055e-18
5.92,9.81673208642871,-4.76903165465138e-08,4.76903165465076e-08,2.02627753647874e-18
5.96,9.81670882563539,-4.69963897997645e-08,4.69963897997607e-08,-1.76547038034829e-18
6,9.81668560350729,-4.63041315826549e-08,4.63041315826509e-08,-1.54533367641141e-18
6.04,9.81666242002778,-4.56135441174109e-08,4.56135441174085e-08,-1.18077822423731e-18
6.08,9.81663927518012,-4.492462961521e-08,4.49246296152082e-08,-3.820363804274e-19
6.12,9.8166161689475,-4.42373902761935e-08,4.42373902761914e-08,-4.0999961055028e-20
6.16,9.81659310131295,-4.35518282893525e-08,4.35518282893507e-08,-4.10551941803594e-19
6.2,9.81657007225945,-4.28679458325873e-08,4.28679458325848e-08,7.54703123196551e-19
6.24,9.81654708176985,-4.21857450725727e-08,4.2185745072586e-08,4.72459392921184e-19
6.28,9.81652412982688,-4.15052281648287e-08,4.1505228164831e-08,1.39665004689843e-18
6.32,9.8165012164132,-4.08263972536174e-08,4.08263972536218e-08,-2.05154841818974e-18
6.36,9.81647834151134,-4.01492544719087e-08,4.01492544718925e-08,-1.38368537465764e-19
6.4,9.81645550510374,-3.94738019414021e-08,3.9473801941393e-08,-1.28176404651694e-18
6.44,9.81643270717273,-3.88000417724515e-08,3.88000417724476e-08,-8.6936841106145e-19
6.48,9.81640994770054,-3.81279760640401e-08,3.81279760640503e-08,-1.41752485328881e-20
6.52,9.81638722666928,-3.74576069037665e-08,3.74576069037675e-08,-5.3945049609955e-19
6.56,9.81636454406101,-3.67889363677732e-08,3.67889363677737e-08,3.59492148174327e-19
6.6,9.81634189985762,-3.61219665207789e-08,3.61219665207785e-08,-6.3573257411833e-19
6.64,9.81631929404096,-3.54566994159779e-08,3.54566994159767e-08,8.42635950999744e-19
6.68,9.81629672659271,-3.47931370950356e-08,3.47931370950342e-08,1.15180796773966e-18
6.72,9.81627419749453,-3.41312815881011e-08,3.41312815881004e-08,3.07632510989053e-20
6.76,9.8162517067279,-3.34711349136695e-08,3.34711349136688e-08,-2.7031139734872e-21
6.8,9.81622925427426,-3.28126990787099e-08,3.28126990787095e-08,-6.30382521088759e-19
6.84,9.8162068401149,-3.21559760784459e-08,3.21559760784451e-08,1.33082252305814e-19
6.88,9.81618446423106,-3.15009678964794e-08,3.15009678964796e-08,3.49670710704785e-19
6.92,9.81616212660384,-3.08476765047243e-08,3.08476765047247e-08,1.60281684596092e-20
6.96,9.81613982721427,-3.01961038632971e-08,3.01961038632973e-08,6.29073370206252e-19
7,9.81611756604325,-2.95462519205664e-08,2.95462519205662e-08,-3.17200135472958e-19
7.04,9.81609534307159,-2.88981226131209e-08,2.88981226131212e-08,4.07417575547656e-19
7.08,9.81607315828003,-2.82517178656925e-08,2.82517178656931e-08,-1.81057731390484e-19
7.12,9.81605101164918,-2.76070395912039e-08,2.76070395912046e-08,2.93555717069021e-19
7.16,9.81602890315954,-2.69640896905875e-08,2.69640896905888e-08,1.01520941119662e-18
7.2,9.81600683279157,-2.63228700529987e-08,2.63228700530012e-08,-9.76958784771467e-19
7.24,9.81598480052555,-2.56833825555226e-08,2.56833825555243e-08,6.06583773863344e-19
7.28,9.81596280634175,-2.50456290633545e-08,2.50456290633566e-08,-3.21394663036896e-19
7.32,9.81594085022028,-2.4409611429644e-08,2.44096114296454e-08,3.88386315007001e-19
7.36,9.81591893214116,-2.37753314954973e-08,2.37753314954984e-08,1.13590549735449e-18
7.4,9.81589705208434,-2.31427910900075e-08,2.31427910900094e-08,-5.56633077733306e-19
7.44,9.81587521002966,-2.25119920301317e-08,2.25119920301332e-08,-4.30423965672986e-19
7.48,9.81585340595686,-2.1882936120752e-08,2.18829361207518e-08,1.51009287829828e-19
7.52,9.8158316398456,-2.12556251545828e-08,2.12556251545826e-08,1.16296182622999e-19
7.56,9.8158099116754,-2.06300609121443e-08,2.0630060912144e-08,6.62554379061793e-20
7.6,9.81578822142574,-2.00062451618069e-08,2.00062451618068e-08,-1.73608622092479e-19
7.64,9.81576656907598,-1.93841796596662e-08,1.93841796596658e-08,-2.14508827187867e-19
7.68,9.81574495460538,-1.87638661496102e-08,1.87638661496092e-08,1.7994376891224e-19
7.72,9.81572337799311,-1.81453063631996e-08,1.81453063631982e-08,1.00278361534963e-19
7.76,9.81570183921824,-1.75285020197205e-08,1.75285020197192e-08,-7.46621894759963e-20
7.8,9.81568033825978,-1.6913454826107e-08,1.69134548261051e-08,9.57834445220284e-19
7.84,9.81565887509659,-1.63001664769358e-08,1.63001664769342e-08,-1.05741521073667e-19
7.88,9.81563744970749,-1.56886386544044e-08,1.5688638654413e-08,1.34919662895283e-18
7.92,9.81561606207116,-1.507887302828e-08,1.50788730282941e-08,1.79243929417872e-19
7.96,9.81559471216622,-1.44708712558999e-08,1.44708712559022e-08,-1.23075040999032e-19
8,9.81557339997119,-1.38646349821336e-08,1.3864634982135e-08,3.82669363169666e-19
8.04,9.81555212546449,-1.32601658393645e-08,1.32601658393661e-08,1.26267647593323e-18
8.08,9.81553088862445,-1.26574654474336e-08,1.2657465447435e-08,6.63509667616612e-19
8.12,9.81550968942932,-1.20565354136837e-08,1.20565354136726e-08,5.88981730196026e-19
8.16,9.81548852785723,-1.14573773328543e-08,1.14573773328434e-08,-6.20763250380035e-19
8.2,9.81546740388626,-1.08599927871016e-08,1.0859992787088e-08,7.88969150427364e-19
8.24,9.81544631749436,-1.02643833459558e-08,1.02643833459601e-08,1.40354111949868e-19
8.28,9.81542526865942,-9.67055056634795e-09,9.67055056634924e-09,-1.38198592822391e-19
8.32,9.81540425735921,-9.07849599247671e-09,9.07849599247678e-09,3.72854689410769e-19
8.36,9.81538328357143,-8.48822115588985e-09,8.48822115588973e-09,2.91597864264006e-20
8.4,9.81536234727368,-7.89972757543036e-09,7.89972757543025e-09,1.00384658844307e-20
8.44,9.81534144844349,-7.31301675716654e-09,7.31301675716647e-09,-9.24435928814828e-20
8.48,9.81532058705828,-6.7280901944255e-09,6.72809019442537e-09,4.60871294447386e-20
8.52,9.81529976309537,-6.14494936774657e-09,6.14494936774635e-09,4.0768672463736e-21
8.56,9.81527897653203,-5.56359574486873e-09,5.56359574486837e-09,2.62586225027394e-19
8.6,9.8152582273454,-4.98403078066058e-09,4.98403078066033e-09,-6.74249066718477e-20
8.64,9.81523751551257,-4.40625591718237e-09,4.4062559171825e-09,-2.13675335961689e-19
8.68,9.81521684101051,-3.83027258357781e-09,3.83027258357706e-09,1.02155389227544e-19
8.72,9.81519620381611,-3.25608219610928e-09,3.25608219610826e-09,8.34541693106249e-21
8.76,9.81517560390619,-2.68368615810647e-09,2.68368615810581e-09,-8.94890820646712e-20
8.8,9.81515504125746,-2.11308585994003e-09,2.11308585994017e-09,-5.53080046223744e-19
8.84,9.81513451584656,-1.54428267906537e-09,1.54428267906617e-09,-4.78206814175809e-20
8.88,9.81511402765003,-9.77277979851568e-10,9.77277979852715e-10,-1.63533896471942e-19
8.92,9.81509357664433,-4.12073113754589e-10,4.12073113755154e-10,2.31330931023748e-19
8.96,9.81507316280584,1.51330580863208e-10,-1.51330580862165e-10,-2.46604218633648e-19
9,9.81505278611085,7.12931778696565e-10,-7.12931778694613e-10,4.96539329565429e-19
9.04,9.81503244653554,1.27272916748673e-09,-1.27272916750122e-09,-5.05223660256033e-19
9.08,9.81501214405606,1.83072144810748e-09,-1.83072144811045e-09,-6.41087856292915e-19
9.12,9.81499187864842,2.38690733452409e-09,-2.38690733452711e-09,3.97574104019126e-19
9.16,9.81497165028857,2.94128555384974e-09,-2.94128555385263e-09,2.2327386373469e-19
9.2,9.81495145895237,3.49385484639715e-09,-3.49385484640131e-09,7.57861414855398e-19
9.24,9.81493130461561,4.04461396558028e-09,-4.0446139655845e-09,-5.01256948410768e-19
9.28,9.81491118725397,4.59356167810604e-09,-4.59356167811034e-09,-1.06744175534575e-18
9.32,9.81489110684307,5.14069676383771e-09,-5.140696763829e-09,-6.85097507633101e-19
9.36,9.81487106335843,5.68601801590765e-09,-5.68601801589865e-09,5.36716624032011e-20
9.4,9.8148510567755,6.22952424071046e-09,-6.22952424071131e-09,-7.43278161185085e-19
9.44,9.81483108706963,6.77121425792728e-09,-6.77121425792081e-09,-4.87887511376805e-19
9.48,9.81481115421611,7.31108690050576e-09,-7.31108690051319e-09,1.27721113199353e-18
9.52,9.81479125819014,7.84914101477562e-09,-7.84914101476354e-09,1.02858096627532e-18
9.56,9.81477139896682,8.38537546034722e-09,-8.38537546034157e-09,7.0108604633638e-19
9.6,9.8147515765212,8.9197891102085e-09,-8.91978911020973e-09,7.70803888622347e-19
9.64,9.8147317908282,9.45238085075141e-09,-9.45238085075238e-09,4.71932563597745e-20
9.68,9.81471204186272,9.98314958172922e-09,-9.98314958173001e-09,-4.91629975829617e-19
9.72,9.81469232959954,1.0512094216303e-08,-1.05120942163041e-08,3.2187516210393e-19
9.76,9.81467265401336,1.10392136811133e-08,-1.10392136811119e-08,-7.05216165981795e-20
9.8,9.81465301507882,1.15645069161999e-08,-1.15645069161987e-08,3.80513800806904e-19
9.84,9.81463341277045,1.2087972875105e-08,-1.20879728751036e-08,3.81930207691726e-19
9.88,9.81461384706273,1.26096105248166e-08,-1.2609610524817e-08,1.99027528879671e-19
9.92,9.81459431793005,1.31294188458771e-08,-1.31294188458771e-08,-6.77397745405064e-21
9.96,9.81457482534671,1.36473968323227e-08,-1.3647396832323e-08,-5.35967344418689e-20
10,9.81455536928695,1.41635434917051e-08,-1.41635434917049e-08,-2.84305419365154e-19
10.04,9.8145359497249,1.46778578451786e-08,-1.46778578451783e-08,3.21009845465668e-19
10.08,9.81451656663466,1.51903389274198e-08,-1.51903389274186e-08,-7.87909143540176e-20
10.12,9.8144972199902,1.57009857867189e-08,-1.57009857867179e-08,2.01706756404556e-19
10.16,9.81447790976546,1.62097974849647e-08,-1.62097974849634e-08,-6.87605004218297e-19
10.2,9.81445863593425,1.67167730976824e-08,-1.67167730976807e-08,3.28608036543435e-19
10.24,9.81443939847035,1.72219117139969e-08,-1.72219117139942e-08,-2.30375742639945e-19
10.28,9.81442019734745,1.77252124367101e-08,-1.77252124367089e-08,2.24728093196243e-19
10.32,9.81440103253913,1.82266743823028e-08,-1.8226674382302e-08,3.40054754857506e-19
10.36,9.81438190401895,1.87262966808947e-08,-1.8726296680893e-08,-7.78375078656393e-20
10.4,9.81436281176036,1.92240784763377e-08,-1.92240784763433e-08,-3.9149989283469e-19
10.44,9.81434375573673,1.97200189262014e-08,-1.97200189262028e-08,-8.27900213505059e-19
10.48,9.81432473592136,2.02141172017676e-08,-2.02141172017697e-08,-3.84259873236735e-20
10.52,9.81430575228747,2.07063724880615e-08,-2.07063724880646e-08,2.56621383487297e-19
10.56,9.81428680480824,2.11967839838665e-08,-2.11967839838642e-08,-6.0291337220588e-19
10.6,9.81426789345672,2.16853509017424e-08,-2.16853509017445e-08,-7.76658458628053e-20
10.64,9.81424901820593,2.21720724680375e-08,-2.21720724680383e-08,-2.83411077750746e-19
10.68,9.81423017902879,2.26569479228793e-08,-2.26569479228802e-08,-5.1159807723003e-20
10.72,9.81421137589816,2.31399765202552e-08,-2.31399765202563e-08,-2.71342802670538e-19
10.76,9.81419260878681,2.36211575279123e-08,-2.36211575279107e-08,-1.32460534796045e-19
10.8,9.81417387766746,2.41004902274982e-08,-2.4100490227497e-08,-3.91442719322168e-19
10.84,9.81415518251274,2.45779739144873e-08,-2.45779739144833e-08,-1.13624197764054e-19
10.88,9.8141365232952,2.50536078982149e-08,-2.50536078982237e-08,3.5914322069238e-19
10.92,9.81411789998735,2.55273915019223e-08,-2.5527391501921e-08,-1.2457931279286e-19
10.96,9.81409931256159,2.59993240627208e-08,-2.59993240627207e-08,1.83678736790059e-19
11,9.81408076099026,2.64694049316263e-08,-2.64694049316257e-08,-1.14059247326572e-19
11.04,9.81406224524564,2.69376334735991e-08,-2.69376334735986e-08,-6.41580705539801e-20
11.08,9.81404376529994,2.74040090674984e-08,-2.74040090674976e-08,4.05036696935216e-19
11.12,9.81402532112527,2.78685311061243e-08,-2.78685311061233e-08,-2.87454030655574e-19
11.16,9.8140069126937,2.83311989962576e-08,-2.8331198996265e-08,3.35600231370805e-19
11.2,9.81398853997721,2.87920121586363e-08,-2.87920121586352e-08,-1.73098377558796e-19
11.24,9.81397020294772,2.92509700279572e-08,-2.92509700279563e-08,-8.72792224020263e-20
11.28,9.8139519015771,2.97080720529013e-08,-2.97080720529012e-08,-5.3092966478843e-19
11.32,9.81393363583708,3.01633176961879e-08,-3.01633176961883e-08,-6.70609860346286e-20
11.36,9.81391540569941,3.06167064345193e-08,-3.06167064345199e-08,-1.10704068120043e-21
11.4,9.8138972111357,3.10682377586028e-08,-3.10682377586048e-08,-2.31011869322821e-19
11.44,9.81387905211754,3.15179111732129e-08,-3.15179111732116e-08,-3.53476681546754e-19
11.48,9.81386092861642,3.19657261971336e-08,-3.19657261971308e-08,4.86889964765279e-20
11.52,9.81384284060377,3.24116823632213e-08,-3.24116823632183e-08,1.27297757550848e-18
11.56,9.81382478805095,3.28557792183714e-08,-3.28557792183753e-08,-2.62270454705608e-19
11.6,9.81380677092928,3.32980163235851e-08,-3.32980163235877e-08,-4.26958705185417e-19
11.64,9.81378878920996,3.37383932539167e-08,-3.37383932539186e-08,6.44258863188977e-19
11.68,9.81377084286416,3.41769095985159e-08,-3.41769095985139e-08,-5.95655231183415e-19
11.72,9.81375293186298,3.46135649606335e-08,-3.46135649606365e-08,-4.19627455890422e-19
11.76,9.81373505617744,3.50483589576366e-08,-3.50483589576344e-08,-1.29940033363004e-18
11.8,9.81371721577851,3.5481291220987e-08,-3.54812912209862e-08,1.52555205400475e-19
11.84,9.81369941063707,3.59123613963069e-08,-3.59123613963057e-08,-3.64106632915023e-19
11.88,9.81368164072397,3.63415691433202e-08,-3.63415691433206e-08,3.0107979991399e-19
11.92,9.81366390600994,3.6768914135923e-08,-3.67689141359239e-08,5.23983788540186e-20
11.96,9.81364620646571,3.71943960621309e-08,-3.71943960621327e-08,3.9662170197036e-19
12,9.81362854206189,3.76180146241499e-08,-3.76180146241513e-08,-2.04867517374229e-19
12.04,9.81361091276906,3.80397695383247e-08,-3.8039769538327e-08,-5.5662037310028e-19
12.08,9.81359331855772,3.84596605351889e-08,-3.84596605351905e-08,2.22745378626626e-19
12.12,9.81357575939829,3.88776873594682e-08,-3.88776873594702e-08,-4.78409656885427e-19
12.16,9.81355823526119,3.92938497700511e-08,-3.92938497700467e-08,-1.43266873104037e-19
12.2,9.81354074611668,3.9708147540041e-08,-3.97081475400389e-08,-2.9324740238347e-19
12.24,9.81352329193503,4.01205804567362e-08,-4.01205804567353e-08,-1.02750100133157e-19
12.28,9.81350587268643,4.0531148321655e-08,-4.05311483216538e-08,-1.60229586588471e-19
12.32,9.813488488341,4.09398509505117e-08,-4.09398509505106e-08,4.99022498824751e-20
12.36,9.81347113886878,4.13466881732691e-08,-4.13466881732707e-08,-3.24674099750181e-19
12.4,9.8134538242398,4.17516598340888e-08,-4.17516598340879e-08,3.57227483182964e-19
12.44,9.81343654442396,4.21547657913825e-08,-4.21547657913831e-08,-3.45718041616502e-19
12.48,9.81341929939115,4.25560059178133e-08,-4.25560059178142e-08,8.90337133461948e-21
12.52,9.81340208911118,4.2955380100258e-08,-4.29553801002612e-08,-2.45052528297667e-19
12.56,9.8133849135538,4.33528882398856e-08,-4.33528882398907e-08,-2.25126689857657e-19
12.6,9.81336777268869,4.37485302520883e-08,-4.37485302520856e-08,-6.10386161551184e-19
12.64,9.8133506664855,4.41423060665147e-08,-4.41423060665155e-08,-5.7802180499929e-19
12.68,9.81333359491378,4.453421562711e-08,-4.45342156271108e-08,3.31549003079979e-19
12.72,9.81331655794305,4.49242588920638e-08,-4.49242588920658e-08,-1.38267248674005e-19
12.76,9.81329955554273,4.53124358338745e-08,-4.53124358338755e-08,-9.48709914804084e-19
12.8,9.81328258768225,4.56987464392625e-08,-4.56987464392629e-08,2.37607402181416e-20
12.84,9.81326565433091,4.60831907092863e-08,-4.60831907092862e-08,-2.38357423615818e-19
12.88,9.81324875545799,4.64657686592571e-08,-4.64657686592574e-08,-5.42746698033598e-20
12.92,9.81323189103271,4.68464803187982e-08,-4.6846480318798e-08,-1.68317837773357e-19
12.96,9.81321506102422,4.72253257318024e-08,-4.72253257318018e-08,-2.25045181993158e-19
13,9.81319826540161,4.76023049564881e-08,-4.76023049564869e-08,-3.5082154645847e-20
13.04,9.81318150413391,4.79774180653667e-08,-4.79774180653653e-08,-3.69888981046624e-19
13.08,9.81316477719012,4.8350665145229e-08,-4.83506651452387e-08,1.31301518299224e-19
13.12,9.81314808453915,4.87220462972158e-08,-4.87220462972144e-08,5.29670257230625e-19
13.16,9.81313142614987,4.90915616367355e-08,-4.90915616367356e-08,1.49637223497949e-19
13.2,9.81311480199109,4.9459211293536e-08,-4.94592112935359e-08,1.64837978283144e-20
13.24,9.81309821203157,4.98249954116491e-08,-4.98249954116498e-08,-2.39536162936182e-19
13.28,9.81308165624,5.01889141494554e-08,-5.0188914149458e-08,9.83532723819522e-20
13.32,9.813065134585,5.05509676796575e-08,-5.05509676796602e-08,-4.75488595369048e-20
13.36,9.81304864703519,5.09111561892332e-08,-5.09111561892369e-08,4.84600229208516e-19
13.4,9.81303219355909,5.12694798795037e-08,-5.12694798795088e-08,1.0326887412467e-19
13.44,9.81301577412517,5.16259389661402e-08,-5.16259389661379e-08,-7.92111068453681e-19
13.48,9.81299938870185,5.19805336790919e-08,-5.19805336790932e-08,9.26460047480054e-19
13.52,9.8129830372575,5.23332642626679e-08,-5.23332642626631e-08,-3.7139299429203e-19
13.56,9.81296671976043,5.26841309754731e-08,-5.26841309754698e-08,7.32543984131124e-19
13.6,9.8129504361789,5.30331340904594e-08,-5.30331340904542e-08,1.41284068735012e-19
13.64,9.81293418648111,5.33802738949013e-08,-5.33802738949015e-08,2.02579106431374e-19
13.68,9.81291797063522,5.37255506903864e-08,-5.37255506903879e-08,-1.51302396661798e-19
13.72,9.81290178860932,5.40689647928473e-08,-5.40689647928379e-08,-3.84229268227831e-19
13.76,9.81288564037146,5.44105165325286e-08,-5.44105165325379e-08,-7.87393589176928e-19
13.8,9.81286952588963,5.47502062540134e-08,-5.47502062540142e-08,4.84732398945656e-20
13.84,9.81285344513178,5.50880343161905e-08,-5.50880343161905e-08,2.68381542925368e-19
13.88,9.81283739806578,5.54240010922975e-08,-5.54240010922977e-08,-1.00352301103311e-19
13.92,9.81282138465948,5.57581069698754e-08,-5.57581069698758e-08,8.95008246515166e-20
13.96,9.81280540488067,5.6090352350792e-08,-5.60903523507926e-08,1.14398713427578e-19
14,9.81278945869709,5.64207376512443e-08,-5.64207376512459e-08,-1.21226011741782e-20
14.04,9.8127735460764,5.67492633017594e-08,-5.67492633017559e-08,-3.88170263433726e-19
14.08,9.81275766698625,5.70759297471491e-08,-5.70759297471413e-08,-2.36747926429942e-19
14.12,9.81274182139422,5.74007374465705e-08,-5.7400737446568e-08,7.54642997895714e-19
14.16,9.81272600926786,5.77236868734778e-08,-5.77236868734772e-08,-5.21006266041203e-19
14.2,9.81271023057463,5.80447785156569e-08,-5.80447785156567e-08,-2.06376431409081e-19
14.24,9.81269448528197,5.83640128751921e-08,-5.83640128751928e-08,2.23591450017252e-19
14.28,9.81267877335728,5.86813904684669e-08,-5.86813904684701e-08,-1.62558145118337e-19
14.32,9.81266309476788,5.89969118261979e-08,-5.89969118261968e-08,-6.26785204638034e-19
14.36,9.81264744948107,5.93105774933716e-08,-5.93105774933728e-08,-3.22686264934184e-19
14.4,9.81263183746408,5.96223880292868e-08,-5.96223880292872e-08,-1.19241937058078e-19
14.44,9.81261625868411,5.99323440075474e-08,-5.99323440075479e-08,-8.73605152649843e-20
14.48,9.8126007131083,6.02404460160267e-08,-6.02404460160272e-08,-1.22487806770052e-19
14.52,9.81258520070375,6.054669465692e-08,-6.05466946569177e-08,2.52352241484452e-20
14.56,9.81256972143751,6.08510905466748e-08,-6.08510905466753e-08,-7.60195906014146e-19
14.6,9.81255427527658,6.11536343160411e-08,-6.11536343160418e-08,2.35964767344193e-19
14.64,9.81253886218792,6.14543266100287e-08,-6.14543266100302e-08,-1.73705010913418e-19
14.68,9.81252348213843,6.17531680879523e-08,-6.17531680879533e-08,9.08233366086139e-20
14.72,9.81250813509499,6.20501594233466e-08,-6.20501594233502e-08,3.27603151359726e-19
14.76,9.81249282102442,6.23453013040439e-08,-6.23453013040476e-08,6.18312346754241e-19
14.8,9.81247753989347,6.26385944321485e-08,-6.26385944321412e-08,9.76167498089582e-19
14.84,9.81246229166889,6.29300395239537e-08,-6.29300395239519e-08,-9.10332410690366e-19
14.88,9.81244707631735,6.32196373100842e-08,-6.32196373100845e-08,1.25375718533275e-19
14.92,9.8124318938055,6.35073885353487e-08,-6.35073885353487e-08,8.84343856820705e-20
14.96,9.81241674409992,6.3793293958819e-08,-6.37932939588197e-08,-9.86801121236742e-21
15,9.81240162716718,6.40773543537801e-08,-6.40773543537796e-08,9.76386758992644e-20
15.04,9.81238654297376,6.43595705077793e-08,-6.43595705077762e-08,7.01208745401013e-20
15.08,9.81237149148614,6.46399432225351e-08,-6.46399432225312e-08,4.38560806787495e-20
15.12,9.81235647267075,6.49184733140079e-08,-6.49184733140056e-08,-5.1433550166041e-19
15.16,9.81234148649395,6.51951616123764e-08,-6.51951616123762e-08,-1.3151753401515e-19
15.2,9.81232653292207,6.54700089619892e-08,-6.54700089619892e-08,4.91795660331132e-20
15.24,9.81231161192142,6.57430162214087e-08,-6.5743016221408e-08,5.76408401020992e-20
15.28,9.81229672345824,6.60141842633771e-08,-6.60141842633771e-08,-1.00915173697833e-19
15.32,9.81228186749873,6.62835139748134e-08,-6.62835139748133e-08,-2.11315574074305e-20
15.36,9.81226704400907,6.6551006256816e-08,-6.65510062568169e-08,9.15846120198921e-20
15.4,9.81225225295538,6.68166620246442e-08,-6.68166620246447e-08,-3.05266259601685e-19
15.44,9.81223749430374,6.70804822077186e-08,-6.70804822077188e-08,-2.44814681341322e-19
15.48,9.81222276802021,6.73424677495918e-08,-6.73424677495923e-08,-3.61752505141658e-20
15.52,9.81220807407077,6.76026196079856e-08,-6.76026196079863e-08,-1.08942561958907e-19
15.56,9.8121934124214,6.78609387547241e-08,-6.78609387547239e-08,1.0178573038319e-19
15.6,9.81217878303801,6.81174261757846e-08,-6.81174261757846e-08,-5.88730810500525e-20
15.64,9.81216418588649,6.83720828712293e-08,-6.83720828712293e-08,-8.37326285591209e-21
15.68,9.8121496209327,6.86249098552529e-08,-6.86249098552531e-08,9.5938153963873e-20
15.72,9.81213508814241,6.88759081561403e-08,-6.88759081561408e-08,-1.39890235760486e-20
15.76,9.81212058748142,6.91250788162579e-08,-6.91250788162595e-08,8.32519138537969e-21
15.8,9.81210611891544,6.93724228920597e-08,-6.93724228920607e-08,-4.35837186482502e-19
15.84,9.81209168241017,6.96179414540731e-08,-6.96179414540747e-08,-2.05508760374095e-19
15.88,9.81207727793125,6.98616355868738e-08,-6.98616355868759e-08,4.61765713634024e-19
15.92,9.81206290544431,7.01035063890938e-08,-7.01035063890959e-08,2.73310863562114e-19
15.96,9.81204856491492,7.03435549734101e-08,-7.03435549734105e-08,-4.34815236825451e-20
16,9.81203425630861,7.05817824665288e-08,-7.05817824665309e-08,-7.31391917075546e-20
16.04,9.8120199795909,7.0818190009175e-08,-7.08181900091773e-08,2.16971779103449e-19
16.08,9.81200573472724,7.10527787560808e-08,-7.10527787560818e-08,1.35233844890504e-20
16.12,9.81199152168308,7.12855498759824e-08,-7.12855498759836e-08,3.51204218694081e-23
16.16,9.81197734042379,7.15165045516043e-08,-7.15165045516058e-08,-4.83865198102321e-20
16.2,9.81196319091475,7.17456439796321e-08,-7.17456439796347e-08,-4.49462355136462e-19
16.24,9.81194907312128,7.19729693707502e-08,-7.19729693707466e-08,-2.96098180597602e-20
16.28,9.81193498700866,7.21984819495679e-08,-7.21984819495618e-08,-3.2713498538878e-19
16.32,9.81192093254215,7.24221829546359e-08,-7.24221829546402e-08,-2.34595453414838e-19
16.36,9.81190690968696,7.26440736384831e-08,-7.26440736384802e-08,-4.16018022969878e-20
16.4,9.81189291840828,7.286415526749e-08,-7.28641552674871e-08,-2.59664227434722e-20
16.44,9.81187895867126,7.3082429121998e-08,-7.30824291219921e-08,1.29454787614859e-19
16.48,9.81186503044102,7.32988964962181e-08,-7.32988964962187e-08,3.72134855275299e-19
16.52,9.81185113368264,7.35135586982467e-08,-7.35135586982443e-08,-1.09627988099761e-20
16.56,9.81183726836117,7.37264170500538e-08,-7.37264170500527e-08,3.37667669319405e-20
16.6,9.81182343444163,7.3937472887471e-08,-7.39374728874757e-08,-8.54210054305548e-20
16.64,9.81180963188899,7.4146727560187e-08,-7.4146727560182e-08,2.88510164166581e-19
16.68,9.81179586066823,7.43541824316772e-08,-7.43541824316758e-08,5.92210298905028e-19
16.72,9.81178212074424,7.4559838879286e-08,-7.45598388792833e-08,-8.26313179483147e-20
16.76,9.81176841208192,7.47636982941235e-08,-7.47636982941236e-08,3.18505347074193e-19
16.8,9.81175473464613,7.49657620811267e-08,-7.49657620811269e-08,8.82924665334767e-21
16.84,9.8117410884017,7.51660316589808e-08,-7.5166031658981e-08,-1.03471932906774e-19
16.88,9.81172747331341,7.53645084601592e-08,-7.53645084601597e-08,-1.46736660706289e-19
16.92,9.81171388934602,7.55611939308581e-08,-7.55611939308578e-08,2.15091441240633e-20
16.96,9.81170033646428,7.57560895310304e-08,-7.57560895310301e-08,2.19350831838219e-20
17,9.81168681463288,7.5949196734348e-08,-7.59491967343467e-08,-8.71918299651171e-21
17.04,9.8116733238165,7.61405170281768e-08,-7.61405170281794e-08,-1.373656142641e-20
17.08,9.81165986397978,7.63300519135915e-08,-7.63300519135871e-08,4.60420002245809e-20
17.12,9.81164643508732,7.6517802905323e-08,-7.65178029053243e-08,-1.52460610773057e-19
17.16,9.81163303710373,7.67037715317799e-08,-7.67037715317822e-08,-7.24006310967478e-20
17.2,9.81161966999355,7.68879593350089e-08,-7.68879593350122e-08,5.02723958790476e-20
17.24,9.8116063337213,7.70703678707068e-08,-7.70703678707059e-08,-3.1836432233885e-19
17.28,9.81159302825149,7.72509987081484e-08,-7.72509987081514e-08,4.60051044637913e-20
17.32,9.81157975354859,7.74298534302474e-08,-7.74298534302453e-08,-2.42093039120616e-19
17.36,9.81156650957703,7.76069336334831e-08,-7.76069336334822e-08,-1.6655945218986e-20
17.4,9.81155329630124,7.77822409278933e-08,-7.7782240927892e-08,-3.86541384637588e-20
17.44,9.81154011368561,7.79557769370824e-08,-7.7955776937082e-08,-1.59700510332168e-19
17.48,9.81152696169448,7.81275432981827e-08,-7.81275432981841e-08,1.5081415384432e-19
17.52,9.81151384029221,7.82975416618569e-08,-7.82975416618588e-08,1.56594471765298e-19
17.56,9.81150074944308,7.84657736922519e-08,-7.84657736922511e-08,-5.11701563397296e-19
17.6,9.81148768911139,7.8632241067015e-08,-7.86322410670128e-08,1.05671716449167e-19
17.64,9.81147465926139,7.8796945477246e-08,-7.87969454772421e-08,1.37115077500002e-20
17.68,9.81146165985732,7.89598886274926e-08,-7.8959888627489e-08,-3.76059753195931e-19
17.72,9.81144869086337,7.91210722357677e-08,-7.91210722357675e-08,2.64413138798947e-20
17.76,9.81143575224372,7.92804980334694e-08,-7.92804980334707e-08,2.33215785890272e-20
17.8,9.81142284396253,7.94381677654014e-08,-7.94381677654005e-08,-1.30323365229482e-19
17.84,9.81140996598392,7.95940831897512e-08,-7.95940831897519e-08,-9.79032998177651e-20
17.88,9.81139711827201,7.97482460780693e-08,-7.97482460780688e-08,5.19003297600159e-20
17.92,9.81138430079088,7.99006582152319e-08,-7.99006582152314e-08,-1.88469982896484e-19
17.96,9.81137151350458,8.00513213994646e-08,-8.0051321399464e-08,-7.96547582451014e-20
18,9.81135875637714,8.02002374422989e-08,-8.02002374423021e-08,-1.82358268422163e-20
18.04,9.81134602937258,8.03474081685421e-08,-8.03474081685425e-08,-1.7160124093179e-19
18.08,9.81133333245489,8.04928354162652e-08,-8.04928354162654e-08,2.34785742124759e-20
18.12,9.81132066558802,8.06365210368032e-08,-8.06365210368035e-08,1.05046349611046e-19
18.16,9.81130802873593,8.07784668947231e-08,-8.07784668947235e-08,2.82402948379925e-20
18.2,9.81129542186253,8.0918674867796e-08,-8.09186748677953e-08,9.45144506957159e-20
18.24,9.81128284493172,8.1057146847e-08,-8.10571468470024e-08,5.58156223441987e-20
18.28,9.81127029790738,8.11938847364591e-08,-8.11938847364575e-08,8.35121104576103e-20
18.32,9.81125778075336,8.1328890453482e-08,-8.1328890453482e-08,2.00545671842797e-20
18.36,9.8112452934335,8.14621659284768e-08,-8.14621659284767e-08,3.23634268675538e-20
18.4,9.8112328359116,8.15937131050017e-08,-8.15937131050016e-08,6.21159952729142e-20
18.44,9.81122040815147,8.17235339396776e-08,-8.17235339396784e-08,5.71614602171893e-20
18.48,9.81120801011687,8.18516304022039e-08,-8.1851630402205e-08,-1.38851070738766e-20
18.52,9.81119564177155,8.19780044753589e-08,-8.19780044753581e-08,3.60783955437403e-20
18.56,9.81118330307926,8.21026581549072e-08,-8.21026581549071e-08,-1.11270104811358e-19
18.6,9.81117099400369,8.22255934496559e-08,-8.22255934496559e-08,-9.10800187843208e-21
18.64,9.81115871450855,8.2346812381386e-08,-8.23468123813865e-08,-6.69687327419978e-21
18.68,9.8111464645575,8.24663169848632e-08,-8.24663169848641e-08,-2.14254266377875e-21
18.72,9.81113424411421,8.25841093077774e-08,-8.2584109307777e-08,-5.51310927986401e-21
18.76,9.8111220531423,8.27001914107663e-08,-8.27001914107666e-08,-7.4468277575922e-20
18.8,9.8111098916054,8.28145653673471e-08,-8.2814565367347e-08,-3.55374594791782e-20
18.84,9.81109775946711,8.29272332639381e-08,-8.29272332639374e-08,7.56834394854493e-20
18.88,9.81108565669101,8.30381971998158e-08,-8.30381971998152e-08,9.12174803795617e-20
18.92,9.81107358324065,8.31474592870904e-08,-8.31474592870896e-08,6.50378861384655e-20
18.96,9.8110615390796,8.32550216506687e-08,-8.32550216506655e-08,-4.2336547729632e-20
19,9.81104952417138,8.33608864282839e-08,-8.33608864282847e-08,-1.3330808418132e-19
19.04,9.8110375384795,8.34650557704196e-08,-8.3465055770419e-08,6.11875396593088e-20
19.08,9.81102558196747,8.35675318403091e-08,-8.35675318403085e-08,5.6430666148599e-20
19.12,9.81101365459875,8.36683168139106e-08,-8.36683168139093e-08,3.77042785360875e-20
19.16,9.81100175633682,8.37674128798917e-08,-8.37674128798933e-08,1.39472121277612e-19
19.2,9.81098988714513,8.38648222395926e-08,-8.38648222395898e-08,5.22564456957903e-20
19.24,9.81097804698711,8.39605471069971e-08,-8.39605471070046e-08,7.58685778054312e-20
19.28,9.81096623582617,8.40545897087489e-08,-8.40545897087509e-08,-3.16948047798524e-19
19.32,9.81095445362572,8.41469522840774e-08,-8.41469522840762e-08,-2.34104976058934e-20
19.36,9.81094270034915,8.42376370847937e-08,-8.42376370847932e-08,9.19814870378291e-20
19.4,9.81093097595983,8.43266463752842e-08,-8.43266463752838e-08,6.34560593680258e-20
19.44,9.81091928042112,8.44139824324799e-08,-8.44139824324792e-08,4.29365603013196e-20
19.48,9.81090761369636,8.44996475457843e-08,-8.4499647545786e-08,-1.4268503028375e-20
19.52,9.81089597574889,8.45836440171356e-08,-8.45836440171372e-08,-1.30895303145438e-20
19.56,9.81088436654203,8.46659741608985e-08,-8.46659741608975e-08,-6.96585979834729e-20
19.6,9.81087278603908,8.47466403039057e-08,-8.47466403039056e-08,-1.42880637084704e-19
19.64,9.81086123420332,8.48256447853786e-08,-8.48256447853787e-08,1.03945468388076e-20
19.68,9.81084971099805,8.49029899569518e-08,-8.49029899569519e-08,7.63470733921325e-21
19.72,9.81083821638653,8.49786781825985e-08,-8.49786781825986e-08,2.56269459244609e-20
19.76,9.810826750332,8.5052711838648e-08,-8.5052711838648e-08,1.40906188035633e-20
19.8,9.81081531279772,8.51250933137416e-08,-8.51250933137416e-08,-3.78786915114221e-21
19.84,9.81080390374691,8.51958250088019e-08,-8.5195825008802e-08,1.89978189974844e-20
19.88,9.81079252314279,8.52649093370182e-08,-8.52649093370179e-08,-1.01969971903867e-21
19.92,9.81078117094857,8.53323487238171e-08,-8.53323487238174e-08,6.49470960382839e-20
19.96,9.81076984712744,8.53981456068228e-08,-8.53981456068229e-08,3.42071575422569e-20
20,9.81075855164259,8.54623024358718e-08,-8.54623024358718e-08,3.57372523590633e-20
20.04,9.8107472844572,8.55248216729236e-08,-8.55248216729233e-08,1.19088601424831e-20
20.08,9.81073604553442,8.55857057920989e-08,-8.55857057921003e-08,-2.78825270520929e-20
20.12,9.81072483483743,8.56449572796012e-08,-8.56449572796016e-08,-7.67492763214407e-20
20.16,9.81071365232934,8.57025786337307e-08,-8.57025786337298e-08,7.13604240070189e-20
20.2,9.81070249797331,8.57585723648384e-08,-8.57585723648376e-08,3.42802039324859e-20
20.24,9.81069137173246,8.58129409952756e-08,-8.58129409952754e-08,-3.34116884001598e-20
20.28,9.8106802735699,8.5865687059427e-08,-8.58656870594272e-08,4.70243033670969e-20
20.32,9.81066920344874,8.59168131036088e-08,-8.59168131036088e-08,3.43831124570225e-20
20.36,9.81065816133208,8.59663216861217e-08,-8.5966321686121e-08,8.06090718398112e-21
20.4,9.81064714718302,8.60142153771573e-08,-8.60142153771584e-08,-1.99751077364395e-20
20.44,9.81063616096462,8.60604967587929e-08,-8.60604967587926e-08,2.06519416759632e-20
20.48,9.81062520263997,8.61051684249824e-08,-8.61051684249811e-08,1.73730342867507e-20
20.52,9.81061427217213,8.61482329814978e-08,-8.61482329814976e-08,-4.27993689676913e-20
20.56,9.81060336952417,8.6189693045916e-08,-8.61896930459166e-08,-1.45195870660947e-20
20.6,9.81059249465913,8.62295512476012e-08,-8.62295512476022e-08,-2.27795857512233e-20
20.64,9.81058164754006,8.62678102276609e-08,-8.62678102276602e-08,4.7251508854728e-20
20.68,9.81057082812999,8.63044726389203e-08,-8.63044726389209e-08,-1.0580130908791e-20
20.72,9.81056003639196,8.63395411458879e-08,-8.63395411458889e-08,3.06082100567501e-21
20.76,9.81054927228899,8.63730184247442e-08,-8.6373018424743e-08,3.64229997155307e-20
20.8,9.81053853578411,8.64049071633086e-08,-8.64049071633081e-08,4.00667577759267e-20
20.84,9.81052782684031,8.64352100609884e-08,-8.64352100609883e-08,4.47348782181582e-20
20.88,9.81051714542062,8.64639298287786e-08,-8.64639298287789e-08,5.65519691084658e-21
20.92,9.81050649148804,8.64910691892211e-08,-8.64910691892213e-08,1.60359547389636e-20
20.96,9.81049586500555,8.65166308763576e-08,-8.6516630876358e-08,1.9348867313924e-20
21,9.81048526593616,8.65406176357427e-08,-8.65406176357433e-08,2.1034288763689e-20
21.04,9.81047469424285,8.65630322243702e-08,-8.65630322243708e-08,3.09604278392284e-20
21.08,9.8104641498886,8.65838774106596e-08,-8.65838774106595e-08,2.73693817560103e-20
21.12,9.8104536328364,8.66031559744404e-08,-8.66031559744404e-08,1.0467145802405e-20
21.16,9.81044314304921,8.66208707069144e-08,-8.66208707069144e-08,1.72305798224133e-20
21.2,9.81043268049001,8.6637024410592e-08,-8.66370244105922e-08,1.00159957829115e-20
21.24,9.81042224512176,8.66516198993208e-08,-8.665161989932e-08,1.06042490415407e-20
21.28,9.81041183690743,8.66646599982172e-08,-8.66646599982201e-08,1.99678205900491e-20
21.32,9.81040145580998,8.6676147543644e-08,-8.66761475436402e-08,7.24068549877916e-20
21.36,9.81039110179237,8.66860853831652e-08,-8.66860853831706e-08,-5.40229252458167e-21
21.4,9.81038077481756,8.66944763755585e-08,-8.66944763755587e-08,4.7208257283875e-20
21.44,9.81037047484848,8.67013233907197e-08,-8.67013233907179e-08,7.4356158012573e-21
21.48,9.81036020184811,8.67066293097029e-08,-8.67066293097018e-08,3.02589505782123e-20
21.52,9.81034995577938,8.67103970246279e-08,-8.67103970246277e-08,7.79846438825201e-21
21.56,9.81033973660525,8.67126294386937e-08,-8.6712629438694e-08,1.10205583266261e-20
21.6,9.81032954428865,8.67133294661091e-08,-8.67133294661095e-08,1.43402935908304e-20
21.64,9.81031937879254,8.67125000321016e-08,-8.67125000321022e-08,8.50409022570324e-21
21.68,9.81030924007985,8.67101440728495e-08,-8.67101440728491e-08,1.17258873444624e-20
21.72,9.81029912811353,8.67062645354699e-08,-8.67062645354699e-08,9.23038244148227e-21
21.76,9.81028904285652,8.6700864377991e-08,-8.67008643779913e-08,9.67034964249197e-21
21.8,9.81027898427175,8.66939465692852e-08,-8.66939465692852e-08,1.15850297256265e-20
21.84,9.81026895232218,8.6685514089094e-08,-8.66855140890943e-08,9.46250617213981e-21
21.88,9.81025894697074,8.66755699279438e-08,-8.66755699279441e-08,9.39383071991618e-21
21.92,9.81024896818038,8.66641170871368e-08,-8.6664117087137e-08,9.65213865871717e-21
21.96,9.81023901591403,8.66511585787221e-08,-8.66511585787223e-08,1.35186821196769e-20
22,9.81022909013464,8.66366974254628e-08,-8.66366974254628e-08,1.6512822806435e-20
22.04,9.81021919080514,8.66207366607787e-08,-8.66207366607787e-08,1.08954953740618e-20
22.08,9.81020931788849,8.66032793287539e-08,-8.66032793287538e-08,1.01915607071605e-20
22.12,9.81019947134763,8.65843284840516e-08,-8.65843284840517e-08,5.24869734985932e-22
22.16,9.8101896511455,8.65638871919489e-08,-8.65638871919491e-08,8.70153821982604e-21
22.2,9.81017985724507,8.65419585282369e-08,-8.65419585282374e-08,1.07525121017242e-20
22.24,9.81017008960926,8.65185455792267e-08,-8.65185455792278e-08,4.75028775949488e-21
22.28,9.81016034820104,8.64936514417106e-08,-8.64936514417115e-08,2.42566696713184e-21
22.32,9.81015063298337,8.64672792229128e-08,-8.64672792229074e-08,-5.80171088257785e-22
22.36,9.81014094391919,8.6439432040477e-08,-8.64394320404739e-08,-3.24435238262709e-20
22.4,9.81013128097148,8.64101130224104e-08,-8.64101130224103e-08,-1.87272798933393e-20
22.44,9.81012164410319,8.63793253070719e-08,-8.63793253070711e-08,1.1632512338769e-20
22.48,9.81011203327729,8.63470720431291e-08,-8.63470720431299e-08,8.29622544059966e-20
22.52,9.81010244845674,8.63133563894944e-08,-8.63133563894955e-08,6.26523593827046e-21
22.56,9.81009288960453,8.62781815153722e-08,-8.62781815153731e-08,-2.03019888516741e-20
22.6,9.81008335668363,8.62415506001194e-08,-8.62415506001203e-08,4.93659911778373e-20
22.64,9.81007384965703,8.62034668332931e-08,-8.62034668332944e-08,3.39839398961827e-20
22.68,9.8100643684877,8.61639334145658e-08,-8.61639334145667e-08,3.78204968559713e-20
22.72,9.81005491313863,8.61229535537237e-08,-8.61229535537224e-08,-1.74170464197381e-21
22.76,9.81004548357283,8.60805304706172e-08,-8.60805304706158e-08,8.33148470294734e-21
22.8,9.81003607975329,8.60366673951312e-08,-8.60366673951349e-08,6.95965317010086e-20
22.84,9.81002670164301,8.59913675671327e-08,-8.59913675671294e-08,-1.05496830020862e-19
22.88,9.810017349205,8.59446342364519e-08,-8.59446342364575e-08,5.63279773825906e-21
22.92,9.81000802240228,8.58964706628604e-08,-8.58964706628623e-08,2.2240906541807e-19
22.96,9.80999872119787,8.58468801160009e-08,-8.58468801160014e-08,5.54469829667341e-20
23,9.80998944555479,8.57958658753867e-08,-8.57958658753872e-08,4.41364921772327e-20
23.04,9.80998019543608,8.57434312303199e-08,-8.574343123032e-08,-1.39697480094333e-20
23.08,9.80997097080478,8.56895794799227e-08,-8.56895794799227e-08,1.36714280081716e-20
23.12,9.80996177162393,8.56343139330421e-08,-8.56343139330419e-08,3.81848622548571e-20
23.16,9.80995259785657,8.55776379082488e-08,-8.55776379082484e-08,-1.77143648169e-20
23.2,9.80994344946578,8.55195547337632e-08,-8.55195547337624e-08,2.213213102966e-20
23.24,9.80993432641461,8.54600677474835e-08,-8.54600677474836e-08,-6.91103690091723e-21
23.28,9.80992522866614,8.53991802968759e-08,-8.53991802968757e-08,1.28282060899787e-20
23.32,9.80991615618344,8.53368957390007e-08,-8.53368957389998e-08,1.72264238805656e-20
23.36,9.80990710892961,8.52732174404192e-08,-8.52732174404179e-08,2.7382247184483e-20
23.4,9.80989808686774,8.52081487772045e-08,-8.52081487772077e-08,-5.41791229478949e-20
23.44,9.80988908996093,8.51416931348912e-08,-8.51416931348931e-08,-1.55348251851443e-19
23.48,9.80988011817229,8.50738539084229e-08,-8.50738539084255e-08,-5.42933258473595e-20
23.52,9.80987117146494,8.5004634502133e-08,-8.50046345021262e-08,6.53735842043539e-20
23.56,9.80986224980201,8.49340383296847e-08,-8.49340383296867e-08,1.43337015575589e-19
23.6,9.80985335314664,8.48620688140817e-08,-8.48620688140849e-08,6.69781687046747e-20
23.64,9.80984448146197,8.4788729387571e-08,-8.47887293875714e-08,1.62889994536192e-20
23.68,9.80983563471116,8.47140234916522e-08,-8.47140234916531e-08,1.42815155895125e-20
23.72,9.80982681285737,8.4637954577006e-08,-8.4637954577007e-08,-4.8110598859455e-20
23.76,9.80981801586377,8.45605261034749e-08,-8.45605261034758e-08,9.92651277033187e-20
23.8,9.80980924369355,8.44817415400505e-08,-8.44817415400519e-08,-1.40522183438497e-19
23.84,9.8098004963099,8.44016043647767e-08,-8.44016043647765e-08,3.30905053264033e-20
23.88,9.80979177367601,8.43201180647606e-08,-8.43201180647598e-08,1.47081319985534e-20
23.92,9.80978307575512,8.42372861361186e-08,-8.42372861361178e-08,1.28849508370417e-19
23.96,9.80977440251043,8.41531120839295e-08,-8.41531120839331e-08,4.9156216363853e-20
24,9.80976575390519,8.40675994222044e-08,-8.40675994222081e-08,-1.89471329942157e-19
24.04,9.80975712990263,8.39807516738791e-08,-8.39807516738761e-08,9.72454815224058e-20
24.08,9.80974853046601,8.38925723706969e-08,-8.3892572370698e-08,4.06659429285816e-20
24.12,9.8097399555586,8.3803065053258e-08,-8.38030650532583e-08,5.56291095034794e-20
24.16,9.80973140514367,8.37122332709307e-08,-8.37122332709311e-08,-2.78448876981819e-20
24.2,9.80972287918453,8.36200805818277e-08,-8.36200805818284e-08,2.40506164732259e-20
24.24,9.80971437764445,8.35266105527377e-08,-8.35266105527383e-08,8.683985038579e-20
24.28,9.80970590048677,8.34318267591764e-08,-8.34318267591772e-08,-3.40896627640034e-20
24.32,9.80969744767479,8.33357327852212e-08,-8.3335732785222e-08,3.6666377357638e-20
24.36,9.80968901917187,8.3238332223563e-08,-8.32383322235638e-08,1.63497194023326e-19
24.4,9.80968061494134,8.31396286754436e-08,-8.31396286754447e-08,-4.39752321346044e-20
24.44,9.80967223494657,8.30396257506144e-08,-8.30396257506156e-08,3.02939930243989e-20
24.48,9.80966387915094,8.29383270672798e-08,-8.29383270672802e-08,-1.11304110250509e-19
24.52,9.80965554751783,8.28357362520944e-08,-8.28357362520946e-08,1.58484436398913e-20
24.56,9.80964724001064,8.27318569400883e-08,-8.27318569400877e-08,-6.23025895098164e-21
24.6,9.80963895659278,8.26266927746619e-08,-8.26266927746611e-08,-1.11356370489181e-20
24.64,9.80963069722768,8.25202474075088e-08,-8.25202474075079e-08,-2.31975096548119e-20
24.68,9.80962246187878,8.24125244985945e-08,-8.24125244985933e-08,-6.06670718140461e-21
24.72,9.80961425050953,8.2303527716138e-08,-8.23035277161426e-08,-1.64354321676475e-19
24.76,9.8096060630834,8.21932607365394e-08,-8.21932607365378e-08,1.30372324369266e-19
24.8,9.80959789956388,8.20817272443508e-08,-8.20817272443487e-08,1.53157185799132e-19
24.84,9.80958975991445,8.19689309322262e-08,-8.1968930932226e-08,1.18937918802339e-19
24.88,9.80958164409862,8.18548755009252e-08,-8.18548755009248e-08,2.04141167443726e-20
24.92,9.80957355207993,8.17395646592066e-08,-8.17395646592066e-08,2.75678016864331e-20
24.96,9.80956548382191,8.16230021238543e-08,-8.16230021238543e-08,-4.11478282658822e-20
25,9.80955743928811,8.15051916195793e-08,-8.15051916195794e-08,-5.09985266596231e-21
25.04,9.80954941844211,8.13861368790222e-08,-8.13861368790224e-08,3.86141809154898e-20
25.08,9.80954142124748,8.12658416426743e-08,-8.12658416426745e-08,-2.96046220819827e-20
25.12,9.80953344766782,8.11443096588814e-08,-8.11443096588816e-08,2.48465681264585e-20
25.16,9.80952549766675,8.10215446837761e-08,-8.10215446837757e-08,-7.99691713194253e-21
25.2,9.80951757120791,8.08975504812384e-08,-8.08975504812383e-08,-8.88595374576776e-20
25.24,9.80950966825493,8.0772330822851e-08,-8.07723308228505e-08,6.98519599018064e-20
25.28,9.80950178877148,8.06458894878849e-08,-8.06458894878874e-08,1.3905645194978e-19
25.32,9.80949393272123,8.0518230263214e-08,-8.05182302632109e-08,-1.27382257901792e-19
25.36,9.80948610006789,8.03893569433256e-08,-8.03893569433223e-08,5.92597793769164e-20
25.4,9.80947829077515,8.02592733302395e-08,-8.02592733302395e-08,-2.08094198784531e-19
25.44,9.80947050480675,8.01279832334658e-08,-8.01279832334654e-08,3.2186761835003e-21
25.48,9.80946274212643,7.9995490470018e-08,-7.99954904700175e-08,-2.04554551090352e-20
25.52,9.80945500269796,7.98617988642926e-08,-7.98617988642921e-08,5.88170667779531e-20
25.56,9.8094472864851,7.97269122480976e-08,-7.97269122480976e-08,1.26125394827355e-20
25.6,9.80943959345166,7.95908344605609e-08,-7.95908344605612e-08,2.01360298185956e-20
25.64,9.80943192356145,7.94535693481266e-08,-7.94535693481267e-08,-3.52528484825322e-20
25.68,9.80942427677829,7.93151207644807e-08,-7.93151207644742e-08,-1.69843242870035e-20
25.72,9.80941665306603,7.91754925705182e-08,-7.91754925705184e-08,8.67589654168389e-20
25.76,9.80940905238854,7.90346886343353e-08,-7.90346886343357e-08,-9.61563020298991e-20
25.8,9.8094014747097,7.88927128311272e-08,-7.88927128311277e-08,1.15492485123044e-20
25.84,9.80939391999341,7.87495690432239e-08,-7.87495690432243e-08,1.14053803678543e-19
25.88,9.80938638820359,7.86052611599583e-08,-7.86052611599586e-08,1.30297106915126e-19
25.92,9.80937887930418,7.84597930776948e-08,-7.8459793077695e-08,5.76890868827939e-20
25.96,9.80937139325914,7.83131686997541e-08,-7.83131686997545e-08,4.00562786540883e-21
26,9.80936393003242,7.8165391936378e-08,-7.81653919363783e-08,3.41711692870827e-20
26.04,9.80935648958804,7.80164667046942e-08,-7.80164667046945e-08,-2.63370359801402e-20
26.08,9.80934907189001,7.78663969286659e-08,-7.7866396928666e-08,-3.06775881857965e-20
26.12,9.80934167690234,7.7715186539038e-08,-7.77151865390379e-08,-3.83460210106971e-20
26.16,9.8093343045891,7.75628394733513e-08,-7.75628394733518e-08,-3.70940141303326e-20
26.2,9.80932695491435,7.74093596757988e-08,-7.7409359675799e-08,1.06121584340707e-19
26.24,9.80931962784218,7.7254751097292e-08,-7.72547510972924e-08,-3.06213929875899e-20
26.28,9.8093123233367,7.70990176953271e-08,-7.70990176953277e-08,2.16780713926516e-20
26.32,9.80930504136204,7.69421634340342e-08,-7.69421634340349e-08,8.76904362458334e-20
26.36,9.80929778188234,7.67841922840197e-08,-7.67841922840206e-08,-6.99380559797921e-20
26.4,9.80929054486178,7.66251082224392e-08,-7.66251082224402e-08,2.81586206051626e-19
26.44,9.80928333026454,7.64649152328792e-08,-7.64649152328802e-08,2.3710805717112e-19
26.48,9.80927613805483,7.6303617305349e-08,-7.63036173053501e-08,-4.85402070372282e-20
26.52,9.80926896819687,7.61412184362247e-08,-7.61412184362227e-08,-4.18328370176683e-20
26.56,9.80926182065493,7.59777226281872e-08,-7.59777226281859e-08,-1.16233387689506e-19
26.6,9.80925469539326,7.58131338902385e-08,-7.58131338902387e-08,2.32655621730222e-19
26.64,9.80924759237616,7.56474562376082e-08,-7.56474562376075e-08,-1.51160180664639e-20
26.68,9.80924051156794,7.54806936916835e-08,-7.5480693691683e-08,-1.11678145659859e-19
26.72,9.80923345293293,7.53128502800673e-08,-7.53128502800666e-08,-1.57757524494499e-19
26.76,9.80922641643549,7.51439300364295e-08,-7.5143930036429e-08,-9.11177323769889e-20
26.8,9.80921940203999,7.49739370005181e-08,-7.49739370005237e-08,-1.67142222183426e-19
26.84,9.80921240971083,7.48028752181195e-08,-7.48028752181231e-08,-3.36124009915838e-19
26.88,9.80920543941242,7.46307487409672e-08,-7.46307487409696e-08,2.37831161164967e-19
26.92,9.80919849110921,7.44575616267694e-08,-7.44575616267716e-08,3.55459790877054e-19
26.96,9.80919156476565,7.42833179390995e-08,-7.42833179391022e-08,-1.18447904159163e-19
27,9.80918466034623,7.41080217473946e-08,-7.41080217473971e-08,-2.32139786624017e-19
27.04,9.80917777781545,7.39316771268905e-08,-7.39316771268859e-08,-1.7282857021475e-19
27.08,9.80917091713785,7.37542881585736e-08,-7.3754288158575e-08,1.4847736552973e-20
27.12,9.80916407827796,7.35758589291891e-08,-7.35758589291906e-08,2.27807465822524e-19
27.16,9.80915726120037,7.33963935311113e-08,-7.33963935311091e-08,-1.94463840037062e-19
27.2,9.80915046586967,7.32158960623717e-08,-7.32158960623694e-08,-4.56306583227977e-21
27.24,9.80914369225047,7.303437062656e-08,-7.30343706265696e-08,-3.07588972543767e-19
27.28,9.80913694030742,7.28518213328673e-08,-7.28518213328591e-08,-3.18406282000448e-19
27.32,9.80913021000517,7.26682522959013e-08,-7.26682522959033e-08,2.02337646095419e-19
27.36,9.80912350130842,7.24836676357931e-08,-7.24836676357903e-08,3.63369055197272e-20
27.4,9.80911681418187,7.22980714780461e-08,-7.22980714780501e-08,9.82139151364959e-20
27.44,9.80911014859025,7.21114679535513e-08,-7.21114679535527e-08,-1.45191493158719e-19
27.48,9.80910350449832,7.19238611985055e-08,-7.19238611985062e-08,1.56826893279646e-19
27.52,9.80909688187085,7.17352553543952e-08,-7.17352553543959e-08,1.07452284318609e-19
27.56,9.80909028067266,7.15456545679316e-08,-7.15456545679324e-08,-8.0522486473404e-20
27.6,9.80908370086856,7.13550629910174e-08,-7.13550629910179e-08,-3.44703891115356e-21
27.64,9.80907714242341,7.11634847807022e-08,-7.11634847807024e-08,7.00684508253069e-20
27.68,9.80907060530207,7.09709240991273e-08,-7.0970924099128e-08,1.91556569398601e-20
27.72,9.80906408946945,7.0777385113513e-08,-7.07773851135137e-08,2.63119884506866e-22
27.76,9.80905759489047,7.05828719960685e-08,-7.05828719960694e-08,2.80283715062968e-19
27.8,9.80905112153007,7.03873889239616e-08,-7.03873889239603e-08,5.59370228497212e-20
27.84,9.80904466935322,7.01909400793159e-08,-7.01909400793143e-08,-7.20313346095906e-20
27.88,9.80903823832491,6.99935296491016e-08,-6.99935296491001e-08,1.86365885753071e-19
27.92,9.80903182841018,6.97951618251353e-08,-6.97951618251341e-08,1.28494815739436e-19
27.96,9.80902543957405,6.95958408040143e-08,-6.95958408040122e-08,1.11335815602839e-19
28,9.8090190717816,6.9395570787087e-08,-6.93955707870904e-08,-3.83977449346359e-19
28.04,9.80901272499792,6.91943559803942e-08,-6.91943559803969e-08,3.67005386627934e-19
28.08,9.80900639918812,6.89922005946407e-08,-6.89922005946435e-08,-1.93083931581323e-20
28.12,9.80900009431736,6.87891088451245e-08,-6.87891088451196e-08,2.72492602030583e-20
28.16,9.8089938103508,6.85850849517149e-08,-6.85850849517095e-08,2.02625201672927e-19
28.2,9.80898754725362,6.8380133138785e-08,-6.83801331387919e-08,3.67703814886645e-19
28.24,9.80898130499106,6.81742576352259e-08,-6.81742576352214e-08,4.34415313186184e-19
28.28,9.80897508352835,6.79674626742962e-08,-6.79674626743023e-08,7.15534000183332e-21
28.32,9.80896888283076,6.77597524936903e-08,-6.77597524936905e-08,4.55328470035507e-19
28.36,9.80896270286359,6.7551131335415e-08,-6.75511313354153e-08,6.08148509170133e-20
28.4,9.80895654359216,6.73416034457646e-08,-6.73416034457634e-08,1.01625160113241e-19
28.44,9.8089504049818,6.71311730752929e-08,-6.71311730752973e-08,-2.88767310945503e-20
28.48,9.80894428699791,6.69198444787726e-08,-6.69198444787639e-08,-2.32129785127169e-19
28.52,9.80893818960587,6.67076219150955e-08,-6.67076219150962e-08,-4.48838058419954e-20
28.56,9.8089321127711,6.64945096473007e-08,-6.6494509647301e-08,9.24271991343583e-20
28.6,9.80892605645907,6.62805119424737e-08,-6.62805119424736e-08,1.84602262782763e-19
28.64,9.80892002063525,6.60656330717244e-08,-6.60656330717241e-08,2.24028809877937e-20
28.68,9.80891400526513,6.58498773101601e-08,-6.584987731016e-08,-3.60181682885186e-20
28.72,9.80890801031424,6.56332489367859e-08,-6.56332489367857e-08,1.34243182526192e-20
28.76,9.80890203574815,6.54157522345105e-08,-6.54157522345106e-08,-3.83031632402197e-20
28.8,9.80889608153244,6.51973914900945e-08,-6.5197391490095e-08,8.26337361480545e-20
28.84,9.80889014763271,6.49781709940661e-08,-6.49781709940665e-08,-1.36837982795244e-19
28.88,9.8088842340146,6.47580950407152e-08,-6.47580950407154e-08,6.33910404219867e-20
28.92,9.80887834064377,6.45371679280451e-08,-6.45371679280445e-08,1.25788453301453e-19
28.96,9.80887246748592,6.43153939577005e-08,-6.43153939576997e-08,1.85047275730016e-20
29,9.80886661450676,6.40927774349497e-08,-6.40927774349491e-08,1.30816381323296e-19
29.04,9.80886078167202,6.38693226686252e-08,-6.38693226686252e-08,-2.14564557441735e-19
29.08,9.80885496894749,6.36450339710718e-08,-6.36450339710717e-08,1.18465696154309e-19
29.12,9.80884917629896,6.34199156581232e-08,-6.34199156581238e-08,-2.81347152376389e-20
29.16,9.80884340369225,6.31939720490418e-08,-6.3193972049042e-08,-9.48491166717989e-20
29.2,9.80883765109323,6.29672074664733e-08,-6.2967207466474e-08,3.6297627616718e-20
29.24,9.80883191846777,6.27396262363828e-08,-6.27396262363824e-08,-1.72879565930722e-19
29.28,9.80882620578177,6.25112326880526e-08,-6.25112326880537e-08,-4.91180985540251e-20
29.32,9.80882051300117,6.228203115401e-08,-6.22820311539967e-08,-1.52034258429591e-20
29.36,9.80881484009194,6.20520259699545e-08,-6.20520259699556e-08,-1.79532570321231e-19
29.4,9.80880918702007,6.18212214747771e-08,-6.18212214747778e-08,2.63329892473788e-19
29.44,9.80880355375157,6.15896220104737e-08,-6.15896220104745e-08,-5.54391127134354e-20
29.48,9.80879794025249,6.13572319220767e-08,-6.13572319220773e-08,3.27779147089536e-19
29.52,9.80879234648891,6.11240555576592e-08,-6.11240555576593e-08,-1.07411295701035e-20
29.56,9.80878677242693,6.08900972682687e-08,-6.08900972682686e-08,-4.64159035988268e-20
29.6,9.80878121803268,6.0655361407864e-08,-6.06553614078629e-08,5.20582148529513e-21
29.64,9.80877568327232,6.04198523332884e-08,-6.04198523332871e-08,-3.43077298941579e-19
29.68,9.80877016811204,6.01835744042239e-08,-6.01835744042222e-08,1.70568539389326e-19
29.72,9.80876467251805,5.99465319831371e-08,-5.99465319831433e-08,1.89409892779939e-19
29.76,9.8087591964566,5.97087294352524e-08,-5.97087294352488e-08,6.93568663659329e-19
29.8,9.80875373989396,5.9470171128457e-08,-5.94701711284537e-08,-3.81865397217884e-19
29.84,9.80874830279643,5.92308614333222e-08,-5.92308614333185e-08,5.03638803800755e-19
29.88,9.80874288513034,5.89908047229981e-08,-5.89908047229951e-08,-5.02764291609142e-19
29.92,9.80873748686205,5.87500053732135e-08,-5.87500053732096e-08,5.04937908279418e-19
29.96,9.80873210795795,5.85084677621945e-08,-5.85084677621907e-08,-1.35615002131398e-19
30,9.80872674838445,5.82661962706439e-08,-5.82661962706404e-08,-7.12245344367767e-19
30.04,9.80872140810802,5.80231952816869e-08,-5.80231952816833e-08,-2.2932897147708e-19
30.08,9.8087160870951,5.77794691807937e-08,-5.77794691808e-08,-2.52297235373488e-19
30.12,9.8087107853122,5.75350223558047e-08,-5.753502235581e-08,2.78912036419391e-19
30.16,9.80870550272586,5.72898591968287e-08,-5.72898591968278e-08,-1.35907985667172e-19
30.2,9.80870023930265,5.70439840961887e-08,-5.70439840961944e-08,1.0876066947166e-19
30.24,9.80869499500915,5.67974014484251e-08,-5.67974014484262e-08,-1.67940679435719e-19
30.28,9.80868976981198,5.65501156502073e-08,-5.65501156502073e-08,3.19641771767435e-19
30.32,9.8086845636778,5.63021311003077e-08,-5.63021311003079e-08,4.41032627980347e-20
30.36,9.80867937657326,5.60534521995387e-08,-5.60534521995389e-08,-2.24229330979458e-19
30.4,9.8086742084651,5.58040833507398e-08,-5.58040833507397e-08,-3.84204429082006e-20
30.44,9.80866905932004,5.55540289586996e-08,-5.55540289586993e-08,8.93574496217659e-20
30.48,9.80866392910485,5.53032934301067e-08,-5.53032934301068e-08,-6.93955056449793e-20
30.52,9.80865881778633,5.50518811735323e-08,-5.50518811735327e-08,4.48350596372772e-20
30.56,9.80865372533131,5.47997965993784e-08,-5.47997965993783e-08,1.55406075149655e-19
30.6,9.80864865170664,5.45470441198069e-08,-5.45470441198064e-08,1.12565298834844e-19
30.64,9.8086435968792,5.42936281486878e-08,-5.42936281486875e-08,-2.74460624888802e-20
30.68,9.80863856081592,5.40395531016281e-08,-5.4039553101628e-08,1.1653303343276e-20
30.72,9.80863354348373,5.37848233958196e-08,-5.37848233958192e-08,-1.30330900515848e-19
30.76,9.80862854484963,5.3529443450071e-08,-5.352944345007e-08,1.54626936257195e-19
30.8,9.80862356488059,5.32734176847264e-08,-5.32734176847257e-08,1.30677825941787e-19
30.84,9.80861860354367,5.30167505216274e-08,-5.30167505216265e-08,1.1841536186649e-19
30.88,9.80861366080594,5.27594463840809e-08,-5.27594463840797e-08,2.45394146139497e-19
30.92,9.80860873663446,5.25015096967808e-08,-5.25015096967797e-08,-8.98746132335583e-20
30.96,9.8086038309964,5.22429448857867e-08,-5.22429448857855e-08,-1.99926789236225e-19
31,9.80859894385889,5.19837563784987e-08,-5.19837563784971e-08,2.02585573543653e-19
31.04,9.80859407518913,5.17239486035373e-08,-5.17239486035357e-08,-2.42656799517599e-19
31.08,9.80858922495432,5.14635259907649e-08,-5.14635259907628e-08,3.18536620616336e-19
31.12,9.80858439312172,5.12024929712475e-08,-5.12024929712457e-08,9.92496442042779e-20
31.16,9.8085795796586,5.09408539771215e-08,-5.09408539771198e-08,1.10255834541722e-19
31.2,9.80857478453227,5.06786134416633e-08,-5.06786134416614e-08,-7.55862388328889e-20
31.24,9.80857000771007,5.04157757991599e-08,-5.04157757991578e-08,2.22250595603457e-19
31.28,9.80856524915936,5.01523454848899e-08,-5.01523454848881e-08,-2.08993583793207e-19
31.32,9.80856050884756,4.98883269350699e-08,-4.98883269350678e-08,3.70168139331509e-19
31.36,9.80855578674207,4.96237245868343e-08,-4.96237245868327e-08,-2.83127677145465e-19
31.4,9.80855108281038,4.93585428781709e-08,-4.93585428781696e-08,-1.17604034576915e-19
31.44,9.80854639701997,4.90927862478451e-08,-4.90927862478439e-08,-1.61098999052727e-19
31.48,9.80854172933835,4.8826459135406e-08,-4.88264591354046e-08,9.39742652463432e-21
31.52,9.80853707973308,4.85595659811161e-08,-4.85595659811196e-08,-5.20638474960225e-20
31.56,9.80853244817174,4.82921112259094e-08,-4.82921112259049e-08,5.42399353226796e-19
31.6,9.80852783462196,4.80240993113263e-08,-4.80240993113217e-08,6.2000437662452e-19
31.64,9.80852323905137,4.77555346794973e-08,-4.77555346795027e-08,2.73561716569897e-19
31.68,9.80851866142765,4.74864217730904e-08,-4.74864217730875e-08,6.88265702172827e-19
31.72,9.8085141017185,4.7216765035227e-08,-4.72167650352259e-08,-3.97596323754202e-19
31.76,9.80850955989167,4.69465689095135e-08,-4.69465689095121e-08,-1.78882465450026e-19
31.8,9.80850503591492,4.66758378399136e-08,-4.66758378399118e-08,3.68210927395938e-20
31.84,9.80850052975605,4.64045762707382e-08,-4.64045762707368e-08,1.45610473368598e-19
31.88,9.80849604138289,4.61327886466214e-08,-4.613278864662e-08,2.65454001469036e-20
31.92,9.80849157076331,4.58604794124327e-08,-4.58604794124377e-08,3.21983381755019e-19
31.96,9.80848711786519,4.5587653013268e-08,-4.55876530132732e-08,3.02737071274536e-20
32,9.80848268265647,4.53143138943763e-08,-4.53143138943719e-08,-3.05848259514923e-19
32.04,9.80847826510509,4.50404665011132e-08,-4.5040466501115e-08,-5.3652338278064e-19
32.08,9.80847386517905,4.47661152789326e-08,-4.47661152789343e-08,-4.71444424234105e-19
32.12,9.80846948284636,4.44912646732852e-08,-4.44912646732865e-08,-6.7877762062535e-21
32.16,9.80846511807507,4.42159191296247e-08,-4.42159191296257e-08,-1.48084823219027e-19
32.2,9.80846077083326,4.39400830933294e-08,-4.39400830933297e-08,3.32842718376874e-19
32.24,9.80845644108903,4.36637610096608e-08,-4.36637610096614e-08,1.40953412622582e-19
32.28,9.80845212881055,4.3386957323738e-08,-4.33869573237391e-08,-1.66426711989495e-19
32.32,9.80844783396597,4.31096764804577e-08,-4.31096764804585e-08,-4.47940400777932e-20
32.36,9.8084435565235,4.28319229244846e-08,-4.28319229244856e-08,2.47088150236478e-20
32.4,9.80843929645138,4.25537011001959e-08,-4.25537011001968e-08,-1.77689646952316e-19
32.44,9.80843505371789,4.22750154515955e-08,-4.2275015451596e-08,3.24713094992997e-20
32.48,9.80843082829132,4.19958704223409e-08,-4.19958704223414e-08,1.06939385039591e-19
32.52,9.80842662013999,4.17162704556298e-08,-4.171627045563e-08,-1.1972653209345e-19
32.56,9.80842242923228,4.14362199941846e-08,-4.14362199941843e-08,1.38183774766788e-19
32.6,9.80841825553658,4.11557234802354e-08,-4.11557234802347e-08,5.82221722658554e-20
32.64,9.80841409902131,4.08747853554148e-08,-4.08747853554184e-08,-1.48168190407934e-19
32.68,9.80840995965493,4.05934100607505e-08,-4.05934100607542e-08,2.16210352126697e-20
32.72,9.80840583740594,4.0311602036622e-08,-4.03116020366164e-08,-4.34500196816512e-19
32.76,9.80840173224284,4.00293657226814e-08,-4.00293657226817e-08,-7.1228629067501e-19
32.8,9.8083976441342,3.97467055578532e-08,-3.97467055578532e-08,-3.42658869546443e-20
32.84,9.80839357304859,3.94636259802549e-08,-3.94636259802546e-08,9.89084103354753e-20
32.88,9.80838951895464,3.91801314271775e-08,-3.91801314271775e-08,-6.95401215897698e-20
32.92,9.80838548182099,3.88962263349993e-08,-3.88962263349987e-08,-4.62125620118725e-20
32.96,9.80838146161632,3.86119151392071e-08,-3.86119151392067e-08,-1.45832615804413e-19
33,9.80837745830934,3.83272022742794e-08,-3.83272022742792e-08,-2.84854195325258e-19
33.04,9.80837347186879,3.80420921736722e-08,-3.80420921736715e-08,-1.44563292335733e-19
33.08,9.80836950226345,3.77565892698164e-08,-3.77565892698146e-08,1.82223846944486e-19
33.12,9.80836554946212,3.74706979939787e-08,-3.74706979939764e-08,4.28009167632135e-19
33.16,9.80836161343364,3.71844227762963e-08,-3.71844227762941e-08,2.71825872092861e-19
33.2,9.80835769414687,3.68977680457032e-08,-3.68977680457012e-08,-1.3763327119662e-19
33.24,9.80835379157073,3.66107382298849e-08,-3.66107382298827e-08,-1.35238174572139e-19
33.28,9.80834990567414,3.63233377552305e-08,-3.63233377552328e-08,3.14388316600744e-19
33.32,9.80834603642606,3.60355710467958e-08,-3.60355710467979e-08,4.4016541025656e-20
33.36,9.80834218379551,3.57474425282659e-08,-3.57474425282623e-08,4.62262825952867e-20
33.4,9.80833834775149,3.54589566218703e-08,-3.54589566218667e-08,-8.95996054914871e-21
33.44,9.80833452826308,3.51701177483818e-08,-3.51701177483897e-08,4.90428002887563e-20
33.48,9.80833072529936,3.48809303270773e-08,-3.48809303270798e-08,5.16931053387801e-19
33.52,9.80832693882946,3.45913987756472e-08,-3.45913987756499e-08,-3.07161433813025e-19
33.56,9.80832316882253,3.43015275101725e-08,-3.43015275101747e-08,-1.92674739712071e-19
33.6,9.80831941524776,3.40113209451022e-08,-3.40113209451046e-08,-5.29073541095554e-19
33.64,9.80831567807437,3.37207834931849e-08,-3.3720783493175e-08,-6.20341497921234e-20
33.68,9.80831195727162,3.34299195654063e-08,-3.34299195654104e-08,-7.23567858761118e-19
33.72,9.80830825280878,3.31387335710003e-08,-3.3138733571004e-08,-3.19316961536767e-20
33.76,9.80830456465516,3.28472299173613e-08,-3.28472299173514e-08,9.29725716371027e-19
33.8,9.80830089278013,3.25554130099918e-08,-3.25554130099876e-08,-6.3325949853668e-19
33.84,9.80829723715304,3.22632872524902e-08,-3.22632872524859e-08,-3.10035608573585e-19
33.88,9.80829359774333,3.19708570464978e-08,-3.1970857046497e-08,1.05632954774547e-18
33.92,9.80828997452041,3.16781267916346e-08,-3.16781267916344e-08,-2.28964875516821e-20
33.96,9.80828636745379,3.13851008854934e-08,-3.13851008854931e-08,-1.08661100237181e-19
34,9.80828277651296,3.10917837235305e-08,-3.10917837235339e-08,4.82849149277158e-20
34.04,9.80827920166745,3.07981796991064e-08,-3.07981796990967e-08,-1.22553123565199e-19
34.08,9.80827564288683,3.0504293203347e-08,-3.05042932033482e-08,-6.21960549595452e-19
34.12,9.80827210014071,3.02101286252013e-08,-3.02101286252022e-08,-1.57985653650045e-19
34.16,9.80826857339873,2.99156903513084e-08,-2.99156903513089e-08,2.72607682987988e-19
34.2,9.80826506263054,2.96209827660175e-08,-2.96209827660184e-08,-5.19632217959315e-20
34.24,9.80826156780585,2.93260102512983e-08,-2.9326010251299e-08,1.15681099862104e-19
34.28,9.80825808889439,2.90307771867159e-08,-2.90307771867162e-08,4.5811534106856e-19
34.32,9.80825462586591,2.87352879493953e-08,-2.87352879493957e-08,-1.56582122092783e-19
34.36,9.80825117869022,2.84395469139652e-08,-2.84395469139658e-08,-9.1369884552743e-20
34.4,9.80824774733713,2.81435584525044e-08,-2.81435584525049e-08,1.35290315470075e-19
34.44,9.80824433177649,2.78473269345416e-08,-2.78473269345418e-08,2.14209091965019e-19
34.48,9.80824093197821,2.75508567269409e-08,-2.75508567269411e-08,1.6239039260835e-21
34.52,9.8082375479122,2.72541521939517e-08,-2.72541521939518e-08,-1.81511799088653e-20
34.56,9.80823417954842,2.69572176970492e-08,-2.69572176970493e-08,9.62513018120306e-20
34.6,9.80823082685685,2.66600575950021e-08,-2.66600575950022e-08,6.77501465397828e-20
34.64,9.80822748980749,2.6362676243757e-08,-2.63626762437573e-08,-4.41599714596818e-20
34.68,9.80822416837043,2.60650779964168e-08,-2.60650779964171e-08,3.80806247301582e-20
34.72,9.8082208625157,2.5767267203219e-08,-2.57672672032192e-08,2.18267880259062e-20
34.76,9.80821757221344,2.54692482114474e-08,-2.54692482114477e-08,1.8475507358409e-20
34.8,9.80821429743379,2.51710253654385e-08,-2.5171025365439e-08,-1.70335970512968e-19
34.84,9.80821103814694,2.48726030064836e-08,-2.48726030064839e-08,-9.45388628583424e-20
34.88,9.80820779432307,2.4573985472831e-08,-2.45739854728312e-08,5.04973808792727e-20
34.92,9.80820456593243,2.42751770996303e-08,-2.42751770996308e-08,4.18515802883849e-20
34.96,9.8082013529453,2.39761822188776e-08,-2.39761822188781e-08,7.79665206269145e-20
35,9.80819815533197,2.367700515938e-08,-2.36770051593806e-08,-1.87348302503442e-19
35.04,9.80819497306278,2.33776502467293e-08,-2.33776502467297e-08,-1.28843774007531e-19
35.08,9.8081918061081,2.30781218032292e-08,-2.30781218032293e-08,1.04687021484899e-19
35.12,9.80818865443831,2.27784241478504e-08,-2.27784241478502e-08,1.88090552922243e-19
35.16,9.80818551802387,2.24785615962324e-08,-2.24785615962325e-08,5.51355653351106e-20
35.2,9.80818239683522,2.21785384606041e-08,-2.21785384606041e-08,1.37458234931567e-20
35.24,9.80817929084285,2.18783590497284e-08,-2.18783590497285e-08,-8.44390451670629e-21
35.28,9.80817620001731,2.15780276689168e-08,-2.15780276689169e-08,-3.03455599721118e-20
35.32,9.80817312432913,2.12775486199054e-08,-2.12775486199055e-08,-2.80778552656661e-20
35.36,9.80817006374891,2.0976926200906e-08,-2.09769262009061e-08,1.58513591627051e-19
35.4,9.80816701824728,2.06761647064631e-08,-2.06761647064634e-08,-1.25109509156083e-19
35.44,9.80816398779486,2.03752684275034e-08,-2.03752684275037e-08,-2.74778172069161e-19
35.48,9.80816097236237,2.00742416512336e-08,-2.00742416512338e-08,-9.61149877054739e-20
35.52,9.8081579719205,1.97730886611224e-08,-1.97730886611227e-08,-3.83097809255602e-20
35.56,9.80815498644001,1.94718137368426e-08,-1.94718137368429e-08,9.39126825125486e-20
35.6,9.80815201589167,1.91704211542594e-08,-1.91704211542598e-08,6.93820031724359e-20
35.64,9.80814906024629,1.88689151853601e-08,-1.88689151853608e-08,-2.75162578168805e-19
35.68,9.80814611947473,1.8567300098214e-08,-1.85673000982018e-08,9.78018155440162e-20
35.72,9.80814319354783,1.82655801569315e-08,-1.82655801569314e-08,-2.10016907848399e-19
35.76,9.80814028243651,1.79637596216469e-08,-1.79637596216467e-08,1.51811909834181e-19
35.8,9.80813738611172,1.76618427484439e-08,-1.7661842748444e-08,1.14347398276602e-19
35.84,9.80813450454442,1.73598337893398e-08,-1.73598337893398e-08,4.44377926404709e-20
35.88,9.80813163770559,1.70577369922215e-08,-1.7057736992222e-08,3.18795767676937e-20
35.92,9.80812878556628,1.67555566007863e-08,-1.67555566007867e-08,7.08938192577322e-20
35.96,9.80812594809754,1.64532968545902e-08,-1.64532968545907e-08,8.0947017355648e-20
36,9.80812312527046,1.61509619888794e-08,-1.615096198888e-08,-4.15501242912989e-20
36.04,9.8081203170562,1.58485562346707e-08,-1.58485562346713e-08,1.45930141431668e-19
36.08,9.80811752342587,1.55460838185932e-08,-1.55460838185945e-08,-6.16392806126461e-19
36.12,9.80811474435067,1.52435489629548e-08,-1.52435489629556e-08,7.13845875927622e-20
36.16,9.80811197980184,1.49409558856247e-08,-1.49409558856257e-08,-1.8894520164513e-19
36.2,9.80810922975061,1.46383088000399e-08,-1.46383088000407e-08,-4.200804496922e-20
36.24,9.80810649416827,1.43356119151303e-08,-1.43356119151312e-08,-1.29901809411681e-19
36.28,9.80810377302612,1.40328694352842e-08,-1.40328694352852e-08,-4.61591274942703e-19
36.32,9.80810106629552,1.37300855603401e-08,-1.37300855603408e-08,2.59632669545349e-20
36.36,9.80809837394784,1.34272644855021e-08,-1.3427264485503e-08,-1.72083163681056e-19
36.4,9.80809569595448,1.31244104013178e-08,-1.31244104013187e-08,-3.39080111781709e-19
36.44,9.80809303228688,1.28215274936326e-08,-1.2821527493633e-08,5.01127217096364e-19
36.48,9.80809038291651,1.25186199435812e-08,-1.25186199435818e-08,9.61553717600775e-20
36.52,9.80808774781487,1.2215691927482e-08,-1.22156919274828e-08,7.05224921347608e-20
36.56,9.8080851269535,1.19127476168624e-08,-1.19127476168632e-08,4.28081931135652e-20
36.6,9.80808252030394,1.1609791178368e-08,-1.16097911783686e-08,2.10345803213746e-19
36.64,9.80807992783781,1.13068267737746e-08,-1.13068267737753e-08,1.46529919218756e-19
36.68,9.80807734952671,1.10038585598818e-08,-1.10038585598827e-08,-1.71274905043862e-19
36.72,9.80807478534231,1.07008906885218e-08,-1.07008906885227e-08,2.66946527241635e-19
36.76,9.80807223525628,1.03979273065213e-08,-1.03979273065225e-08,6.80960252378699e-20
36.8,9.80806969924036,1.00949725556382e-08,-1.00949725556394e-08,1.14509536088059e-19
36.84,9.80806717726629,9.79203057251643e-09,-9.7920305725179e-09,-1.80658392180128e-19
36.88,9.80806466930583,9.48910548866344e-09,-9.48910548866475e-09,4.00746744392306e-20
36.92,9.80806217533082,9.18620143043456e-09,-9.1862014304356e-09,4.07313661359668e-19
36.96,9.80805969531308,8.88332251890932e-09,-8.88332251891041e-09,1.05036412052942e-19
37,9.80805722922449,8.58047286996059e-09,-8.58047286996212e-09,-6.62559558723183e-19
37.04,9.80805477703695,8.27765659413625e-09,-8.27765659413726e-09,-4.40186840128082e-20
37.08,9.80805233872239,7.97487779664479e-09,-7.97487779664567e-09,1.30776382875826e-19
37.12,9.80804991425279,7.6721405773222e-09,-7.67214057732317e-09,3.47027818249367e-20
37.16,9.80804750360012,7.369449030577e-09,-7.36944903057811e-09,-2.21502278795659e-19
37.2,9.80804510673642,7.0668072453963e-09,-7.0668072453966e-09,7.70605421943531e-19
37.24,9.80804272363375,6.76421930521598e-09,-6.76421930521662e-09,-6.38674016857072e-20
37.28,9.80804035426419,6.46168928797051e-09,-6.46168928797109e-09,2.33498305450651e-19
37.32,9.80803799859986,6.15922126601885e-09,-6.15922126601951e-09,1.02210213103941e-19
37.36,9.8080356566129,5.85681930610139e-09,-5.85681930610212e-09,-7.5566642222788e-20
37.4,9.8080333282755,5.55448746929862e-09,-5.5544874692851e-09,-9.81127698560632e-22
37.44,9.80803101355986,5.25222981100448e-09,-5.25222981100472e-09,1.27470839586806e-19
37.48,9.80802871243822,4.95005038089001e-09,-4.95005038089022e-09,-1.26833438637613e-19
37.52,9.80802642488287,4.64795322287161e-09,-4.64795322287168e-09,5.24817557078128e-20
37.56,9.80802415086608,4.34594237501496e-09,-4.34594237501501e-09,-2.16568628128175e-20
37.6,9.80802189036021,4.04402186959303e-09,-4.0440218695929e-09,6.05309542851785e-20
37.64,9.80801964333761,3.74219573295508e-09,-3.74219573295504e-09,5.55700969194932e-20
37.68,9.80801740977066,3.44046798553402e-09,-3.44046798553391e-09,8.21513592454826e-20
37.72,9.8080151896318,3.13884264182028e-09,-3.13884264182011e-09,2.89917285706068e-20
37.76,9.80801298289346,2.83732371030836e-09,-2.83732371030821e-09,-1.14021053178993e-19
37.8,9.80801078952815,2.53591519343423e-09,-2.53591519343401e-09,-4.03668059570822e-20
37.84,9.80800860950837,2.2346210875651e-09,-2.23462108756466e-09,-5.22278986674066e-20
37.88,9.80800644280666,1.9334453829848e-09,-1.93344538298472e-09,-5.0264004446086e-19
37.92,9.80800428939559,1.63239206378243e-09,-1.63239206378217e-09,-2.82815599654356e-20
37.96,9.80800214924779,1.3314651079095e-09,-1.33146510790929e-09,-1.66980067965832e-19
38,9.80800002233585,1.03066848703831e-09,-1.03066848703796e-09,-1.13995520721303e-19
38.04,9.80799790863247,7.3000616663067e-10,-7.30006166630193e-10,2.70177546419024e-19
38.08,9.80799580811034,4.29482105818949e-10,-4.29482105818746e-10,-8.05031713085066e-23
38.12,9.80799372074217,1.29100257398423e-10,-1.29100257398168e-10,3.16319532797959e-20
38.16,9.80799164650072,-1.71135432191763e-10,1.71135432192222e-10,-3.94970584865189e-20
38.2,9.80798958535878,-4.71221022951735e-10,4.71221022952279e-10,5.60466206564992e-20
38.24,9.80798753728915,-7.71152581286912e-10,7.71152581287422e-10,-7.67240715823818e-20
38.28,9.80798550226469,-1.070926180124e-09,1.07092618012448e-09,9.63246113795913e-20
38.32,9.80798348025826,-1.37053789890707e-09,1.37053789890739e-09,-1.45431563960716e-19
38.36,9.80798147124278,-1.66998382361599e-09,1.66998382361632e-09,-7.03328428492777e-20
38.4,9.80797947519115,-1.96926004686185e-09,1.96926004686232e-09,2.43356517658763e-20
38.44,9.80797749207637,-2.26836266785567e-09,2.26836266785615e-09,8.76656353382007e-20
38.48,9.80797552187142,-2.56728779248634e-09,2.56728779248696e-09,2.28003315284614e-19
38.52,9.80797356454931,-2.86603153335299e-09,2.86603153335359e-09,2.57171389383335e-19
38.56,9.80797162008312,-3.16459000978383e-09,3.16459000978412e-09,-2.35708166388939e-19
38.6,9.80796968844589,-3.46295934790631e-09,3.46295934790671e-09,-6.04377142099269e-20
38.64,9.80796776961077,-3.76113568063927e-09,3.76113568063993e-09,2.48513903655892e-19
38.68,9.80796586355088,-4.05911514775692e-09,4.05911514775752e-09,1.89317493186439e-19
38.72,9.80796397023941,-4.35689389590805e-09,4.35689389590846e-09,-1.844335389296e-21
38.76,9.80796208964953,-4.65446807870431e-09,4.65446807869026e-09,2.35190034276623e-20
38.8,9.8079602217545,-4.95183385664527e-09,4.95183385664647e-09,3.03312075733245e-19
38.84,9.80795836652756,-5.2489873972775e-09,5.2489873972787e-09,1.91413653064354e-19
38.88,9.80795652394201,-5.54592487514704e-09,5.54592487514835e-09,-2.15011242324046e-19
38.92,9.80795469397115,-5.8426424718967e-09,5.84264247188335e-09,-2.59874540087172e-19
38.96,9.80795287658835,-6.13913637620867e-09,6.13913637620835e-09,-4.98364758737129e-19
39,9.80795107176695,-6.43540278395712e-09,6.43540278395746e-09,-2.96577424360617e-20
39.04,9.8079492794804,-6.73143789814356e-09,6.73143789814397e-09,-7.46535155957187e-20
39.08,9.80794749970211,-7.02723792901707e-09,7.02723792900323e-09,7.07806722665788e-20
39.12,9.80794573240555,-7.32279909399159e-09,7.3227990939927e-09,1.00224770478416e-18
39.16,9.80794397756421,-7.61811761784689e-09,7.61811761784748e-09,-7.01980189630868e-20
39.2,9.80794223515162,-7.91318973259188e-09,7.91318973259248e-09,-1.5994046062083e-19
39.24,9.80794050514132,-8.2080116776158e-09,8.20801167761673e-09,-2.66534851703708e-20
39.28,9.8079387875069,-8.50257969967302e-09,8.50257969967441e-09,3.52326826416579e-19
39.32,9.80793708222196,-8.7968900529403e-09,8.79689005294209e-09,1.59343410493585e-19
39.36,9.80793538926014,-9.09093899903389e-09,9.09093899903556e-09,-5.01090471536362e-19
39.4,9.80793370859512,-9.38472280704414e-09,9.38472280704619e-09,9.68080919535455e-20
39.44,9.80793204020058,-9.67823775359049e-09,9.67823775359223e-09,-5.91884803833323e-19
39.48,9.80793038405025,-9.97148012280934e-09,9.97148012281144e-09,-9.41964038205852e-20
39.52,9.80792874011789,-1.02644462064525e-08,1.02644462064546e-08,-3.29052249335032e-19
39.56,9.80792710837726,-1.0557132303864e-08,1.05571323038665e-08,9.54398471976287e-19
39.6,9.80792548880222,-1.08495347220412e-08,1.08495347220432e-08,-4.20451280783115e-19
39.64,9.80792388136656,-1.11416497756862e-08,1.11416497756882e-08,-2.74147379389601e-19
39.68,9.80792228604418,-1.14334737871772e-08,1.14334737871792e-08,-1.01816714009892e-19
39.72,9.80792070280895,-1.172500308668e-08,1.17250030866824e-08,2.73445764412543e-19
39.76,9.80791913163483,-1.20162340121083e-08,1.20162340121107e-08,2.09806225388437e-19
39.8,9.80791757249574,-1.23071629092233e-08,1.23071629092255e-08,-2.53775712674794e-19
39.84,9.8079160253657,-1.25977861316146e-08,1.25977861316169e-08,-1.98860220002367e-19
39.88,9.80791449021869,-1.28881000407673e-08,1.28881000407698e-08,-2.2536592768707e-19
39.92,9.80791296702876,-1.3178101006057e-08,1.31781010060595e-08,-2.57020004713248e-19
39.96,9.80791145576998,-1.34677854048375e-08,1.34677854048403e-08,3.5887695305573e-19
40,9.80790995641645,-1.37571496224124e-08,1.37571496224151e-08,3.20557648989509e-20
40.04,9.8079084689423,-1.40461900521288e-08,1.40461900521188e-08,-1.0255639282017e-19
40.08,9.80790699332167,-1.43349030953379e-08,1.43349030953414e-08,9.66322363321735e-20
40.12,9.80790552952876,-1.46232851614988e-08,1.46232851615024e-08,-2.92365280317911e-19
40.16,9.80790407753776,-1.49113326681923e-08,1.49113326681958e-08,-2.60499501863394e-19
40.2,9.80790263732292,-1.5199042041097e-08,1.51990420410876e-08,5.06805642822481e-19
40.24,9.80790120885851,-1.5486409714084e-08,1.54864097140875e-08,-7.20042075643726e-19
40.28,9.80789979211882,-1.57734321292539e-08,1.57734321292441e-08,5.14132248640536e-19
40.32,9.80789838707816,-1.60601057368981e-08,1.60601057368972e-08,4.22525849103441e-19
40.36,9.80789699371091,-1.63464269956198e-08,1.63464269956186e-08,-2.77715084023578e-19
40.4,9.80789561199143,-1.66323923722872e-08,1.66323923722865e-08,-1.0867781382278e-19
40.44,9.80789424189413,-1.69179983421262e-08,1.69179983421256e-08,5.43456175939368e-20
40.48,9.80789288339345,-1.72032413886883e-08,1.72032413886878e-08,-1.09380024050515e-19
40.52,9.80789153646385,-1.74881180039733e-08,1.74881180039855e-08,-3.42194616723075e-20
40.56,9.80789020107981,-1.77726246883627e-08,1.77726246883748e-08,6.77919746671756e-19
40.6,9.80788887721587,-1.80567579507167e-08,1.80567579507161e-08,4.93363627069068e-20
40.64,9.80788756484656,-1.83405143083486e-08,1.8340514308348e-08,2.99638765335182e-20
40.68,9.80788626394646,-1.86238902871265e-08,1.8623890287126e-08,-1.1240115302137e-19
40.72,9.80788497449018,-1.89068824214397e-08,1.89068824214397e-08,3.49287404998156e-19
40.76,9.80788369645233,-1.91894872542833e-08,1.91894872542831e-08,-2.47724243261888e-20
40.8,9.80788242980759,-1.94717013372278e-08,1.94717013372276e-08,-9.79256431139577e-20
40.84,9.80788117453064,-1.97535212305116e-08,1.97535212305114e-08,-3.01635624811802e-20
40.88,9.80787993059618,-2.00349435030229e-08,2.00349435030227e-08,2.31084692869679e-20
40.92,9.80787869797896,-2.03159647323467e-08,2.03159647323465e-08,-2.62408680718558e-20
40.96,9.80787747665374,-2.05965815048255e-08,2.05965815048253e-08,-3.75216932336594e-20
41,9.80787626659535,-2.08767904155156e-08,2.08767904155157e-08,1.12786880827773e-19
41.04,9.80787506777856,-2.11565880683007e-08,2.11565880683007e-08,-4.89773350378487e-20
41.08,9.80787388017825,-2.14359710758718e-08,2.14359710758717e-08,-4.50854500758799e-20
41.12,9.8078727037693,-2.17149360597495e-08,2.17149360597493e-08,2.10342581765712e-21
41.16,9.80787153852661,-2.19934796503468e-08,2.19934796503467e-08,5.74445528740392e-20
41.2,9.80787038442511,-2.22715984869947e-08,2.22715984869946e-08,1.08623947329844e-19
41.24,9.80786924143976,-2.25492892179321e-08,2.25492892179319e-08,-8.03294684143835e-20
41.28,9.80786810954555,-2.28265485003768e-08,2.28265485003766e-08,2.10935414325085e-19
41.32,9.8078669887175,-2.31033730005383e-08,2.3103373000538e-08,2.56976625061458e-20
41.36,9.80786587893064,-2.33797593936375e-08,2.33797593936371e-08,-1.11076834195564e-19
41.4,9.80786478016004,-2.36557043639802e-08,2.365570436398e-08,2.77401142779057e-19
41.44,9.8078636923808,-2.3931204604893e-08,2.39312046048928e-08,2.10707406367886e-19
41.48,9.80786261556805,-2.42062568188678e-08,2.42062568188675e-08,-6.73339005698162e-20
41.52,9.80786154969691,-2.4480857717488e-08,2.44808577174878e-08,3.87157886415537e-20
41.56,9.8078604947426,-2.47550040215303e-08,2.47550040215301e-08,8.66729996278237e-20
41.6,9.8078594506803,-2.5028692460954e-08,2.50286924609537e-08,-1.39201261461838e-19
41.64,9.80785841748524,-2.53019197749237e-08,2.53019197749235e-08,-6.88892630217449e-20
41.68,9.80785739513269,-2.55746827118678e-08,2.55746827118676e-08,-4.53385126735552e-20
41.72,9.80785638359792,-2.584697802948e-08,2.58469780294798e-08,-1.25157500243453e-19
41.76,9.80785538285625,-2.61188024947823e-08,2.61188024947822e-08,-4.10358086548067e-20
41.8,9.80785439288301,-2.63901528840781e-08,2.6390152884078e-08,-6.30236551345399e-21
41.84,9.80785341365358,-2.66610259830679e-08,2.66610259830678e-08,-1.26386731537705e-19
41.88,9.80785244514334,-2.69314185868289e-08,2.69314185868288e-08,1.84840925797065e-20
41.92,9.8078514873277,-2.7201327499843e-08,2.72013274998428e-08,-1.24713935683917e-19
41.96,9.80785054018213,-2.74707495360372e-08,2.74707495360371e-08,1.49129528263819e-19
42,9.80784960368209,-2.77396815187892e-08,2.7739681518789e-08,-5.46321635074067e-20
42.04,9.80784867780307,-2.80081202809894e-08,2.80081202809901e-08,-1.76840120078363e-19
42.08,9.80784776252061,-2.82760626650315e-08,2.82760626650322e-08,9.04756104944285e-20
42.12,9.80784685781024,-2.85435055228592e-08,2.854350552286e-08,1.99765629625559e-19
42.16,9.80784596364756,-2.88104457159902e-08,2.8810445715991e-08,-1.0402412909521e-19
42.2,9.80784508000817,-2.90768801155495e-08,2.90768801155405e-08,-1.93214637647997e-20
42.24,9.80784420686769,-2.93428056022496e-08,2.93428056022557e-08,6.74768926412267e-19
42.28,9.80784334420179,-2.96082190665036e-08,2.96082190664978e-08,-1.15450836906362e-20
42.32,9.80784249198615,-2.98731174083587e-08,2.98731174083544e-08,1.77124571804592e-19
42.36,9.80784165019647,-3.01374975375812e-08,3.01374975375784e-08,4.87403475050812e-20
42.4,9.80784081880849,-3.04013563736619e-08,3.04013563736591e-08,-2.04889453126726e-19
42.44,9.80783999779799,-3.06646908458449e-08,3.06646908458439e-08,-2.09768688180848e-19
42.48,9.80783918714074,-3.09274978931494e-08,3.09274978931484e-08,-2.43002687576922e-19
42.52,9.80783838681256,-3.11897744644105e-08,3.11897744644109e-08,-1.43722018338016e-19
42.56,9.8078375967893,-3.14515175182593e-08,3.145151751826e-08,1.43276412124821e-19
42.6,9.80783681704681,-3.17127240232272e-08,3.17127240232184e-08,4.01880320433838e-20
42.64,9.80783604756099,-3.19733909576657e-08,3.19733909576692e-08,-2.93820458455109e-19
42.68,9.80783528830778,-3.22335153098877e-08,3.22335153098912e-08,-1.79305677115621e-19
42.72,9.80783453926309,-3.24930940780942e-08,3.24930940780966e-08,2.40423256413287e-19
42.76,9.80783380040292,-3.27521242704509e-08,3.27521242704534e-08,6.33285542015313e-19
42.8,9.80783307170325,-3.30106029050966e-08,3.30106029050899e-08,4.64650310418567e-20
42.84,9.80783235314013,-3.32685270101634e-08,3.32685270101688e-08,-2.93932156889783e-19
42.88,9.80783164468957,-3.35258936238366e-08,3.35258936238321e-08,-9.3190591870358e-20
42.92,9.80783094632767,-3.37826997943149e-08,3.37826997943119e-08,-6.96491834822446e-19
42.96,9.80783025803054,-3.40389425798786e-08,3.4038942579876e-08,-1.55740172113781e-19
43,9.80782957977429,-3.42946190489191e-08,3.42946190489188e-08,5.01990037299436e-19
43.04,9.80782891153507,-3.45497262799363e-08,3.45497262799358e-08,-5.43368154982906e-20
43.08,9.80782825328907,-3.48042613615614e-08,3.48042613615611e-08,-2.05831796766703e-19
43.12,9.80782760501249,-3.50582213926169e-08,3.5058221392617e-08,-9.56321365365044e-20
43.16,9.80782696668156,-3.53116034820966e-08,3.5311603482097e-08,5.50190655446034e-20
43.2,9.80782633827254,-3.55644047492071e-08,3.55644047492077e-08,3.53316894637825e-20
43.24,9.8078257197617,-3.58166223233903e-08,3.58166223233912e-08,-1.95912119516712e-19
43.28,9.80782511112537,-3.60682533443678e-08,3.60682533443689e-08,-1.85606283524057e-19
43.32,9.80782451233986,-3.63192949621062e-08,3.63192949621072e-08,5.92615375243755e-20
43.36,9.80782392338152,-3.65697443369025e-08,3.65697443369037e-08,-7.36568928257942e-20
43.4,9.80782334422678,-3.68195986393663e-08,3.68195986393678e-08,1.2859646686496e-19
43.44,9.807822774852,-3.70688550504632e-08,3.70688550504647e-08,-4.3273377480455e-20
43.48,9.80782221523363,-3.73175107615217e-08,3.73175107615234e-08,8.0792538368046e-20
43.52,9.80782166534815,-3.75655629742612e-08,3.75655629742626e-08,3.63872398100683e-19
43.56,9.80782112517202,-3.78130089008368e-08,3.78130089008379e-08,-7.4881924439737e-20
43.6,9.80782059468176,-3.8059845763804e-08,3.8059845763805e-08,-4.16566073264424e-19
43.64,9.80782007385391,-3.83060707962081e-08,3.83060707962093e-08,3.74394983388739e-20
43.68,9.80781956266503,-3.85516812415537e-08,3.85516812415527e-08,-2.68824416701036e-19
43.72,9.8078190610917,-3.87966743538444e-08,3.87966743538438e-08,2.23548967348775e-19
43.76,9.80781856911054,-3.90410473976248e-08,3.90410473976243e-08,5.27912966980745e-21
43.8,9.8078180866982,-3.92847976479677e-08,3.92847976479674e-08,9.0682714177566e-20
43.84,9.80781761383131,-3.9527922390505e-08,3.95279223905049e-08,9.9853613173421e-20
43.88,9.80781715048658,-3.97704189214684e-08,3.97704189214686e-08,2.99124113993325e-20
43.92,9.80781669664072,-4.0012284547679e-08,4.00122845476793e-08,-2.06579331637183e-20
43.96,9.80781625227048,-4.02535165865932e-08,4.02535165865936e-08,-9.16693697690936e-20
44,9.8078158173526,-4.0494112366317e-08,4.04941123663175e-08,5.39972079366461e-20
44.04,9.80781539186388,-4.0734069225614e-08,4.07340692256147e-08,1.26544278180904e-19
44.08,9.80781497578114,-4.09733845139384e-08,4.09733845139393e-08,1.35996317064566e-19
44.12,9.8078145690812,-4.12120555914537e-08,4.12120555914545e-08,-1.89989675863116e-19
44.16,9.80781417174095,-4.14500798290445e-08,4.14500798290454e-08,-2.04532896517537e-19
44.2,9.80781378373725,-4.16874546083416e-08,4.16874546083426e-08,4.18352546697623e-20
44.24,9.80781340504704,-4.19241773217521e-08,4.19241773217531e-08,5.23590906939082e-20
44.28,9.80781303564724,-4.2160245372463e-08,4.21602453724619e-08,-7.63332389578183e-20
44.32,9.80781267551482,-4.23956561744631e-08,4.23956561744623e-08,7.3723202384137e-21
44.36,9.80781232462678,-4.26304071525628e-08,4.26304071525621e-08,-3.99524512209075e-19
44.4,9.80781198296011,-4.28644957424254e-08,4.2864495742425e-08,9.13789151459431e-20
44.44,9.80781165049187,-4.30979193905694e-08,4.30979193905689e-08,-1.93107357628309e-19
44.48,9.8078113271991,-4.33306755544034e-08,4.33306755544031e-08,1.84171811693688e-20
44.52,9.80781101305891,-4.35627617022317e-08,4.35627617022315e-08,2.12982680106924e-19
44.56,9.80781070804839,-4.37941753132672e-08,4.37941753132697e-08,1.32835730161223e-19
44.6,9.80781041214471,-4.40249138776715e-08,4.40249138776739e-08,1.61762732382176e-19
44.64,9.807810125325,-4.42549748965601e-08,4.4254974896562e-08,4.88901058940424e-19
44.68,9.80780984756646,-4.44843558820188e-08,4.44843558820178e-08,2.74217377646326e-19
44.72,9.80780957884631,-4.4713054357123e-08,4.47130543571223e-08,2.38593617118113e-19
44.76,9.80780931914177,-4.49410678559676e-08,4.49410678559669e-08,-1.39464776176151e-19
44.8,9.8078090684301,-4.51683939236663e-08,4.51683939236656e-08,-5.93394129344195e-20
44.84,9.80780882668861,-4.53950301163785e-08,4.5395030116378e-08,8.81061951148298e-21
44.88,9.80780859389458,-4.5620974001321e-08,4.56209740013208e-08,2.17136488958115e-19
44.92,9.80780837002536,-4.58462231568046e-08,4.58462231568045e-08,1.46182752296664e-19
44.96,9.8078081550583,-4.60707751722275e-08,4.60707751722274e-08,-1.36952780566547e-19
45,9.80780794897079,-4.62946276480995e-08,4.62946276480994e-08,-1.11211508379577e-20
45.04,9.80780775174024,-4.65177781960677e-08,4.65177781960677e-08,-8.1962793826194e-20
45.08,9.80780756334408,-4.67402244389214e-08,4.67402244389215e-08,-1.1822520938855e-20
45.12,9.80780738375977,-4.69619640106254e-08,4.69619640106256e-08,2.0435069837564e-20
45.16,9.80780721296478,-4.71829945563079e-08,4.71829945563081e-08,1.50720452631197e-19
45.2,9.80780705093663,-4.74033137323043e-08,4.74033137323046e-08,7.67375710213934e-20
45.24,9.80780689765285,-4.76229192061759e-08,4.76229192061763e-08,-1.93712865150971e-20
45.28,9.80780675309098,-4.78418086566906e-08,4.7841808656691e-08,-1.35433890911104e-19
45.32,9.80780661722862,-4.80599797738751e-08,4.80599797738754e-08,-8.12744616923594e-20
45.36,9.80780649004335,-4.82774302590161e-08,4.82774302590166e-08,-5.10040219646671e-20
45.4,9.80780637151282,-4.84941578246802e-08,4.84941578246779e-08,-1.56035611894304e-19
45.44,9.80780626161466,-4.8710160194723e-08,4.87101601947242e-08,2.43065837142265e-19
45.48,9.80780616032656,-4.89254351043108e-08,4.89254351043113e-08,-4.95161560157497e-21
45.52,9.80780606762622,-4.91399802999388e-08,4.91399802999392e-08,6.36604531374655e-20
45.56,9.80780598349137,-4.93537935394247e-08,4.93537935394251e-08,-1.43848348275902e-19
45.6,9.80780590789974,-4.95668725919568e-08,4.95668725919568e-08,-1.94079355573007e-19
45.64,9.80780584082913,-4.97792152380897e-08,4.97792152380898e-08,9.19404830091362e-22
45.68,9.80780578225732,-4.99908192697545e-08,4.99908192697547e-08,-6.16612463702244e-20
45.72,9.80780573216213,-5.02016824902868e-08,5.02016824902871e-08,3.93935740341648e-20
45.76,9.80780569052141,-5.04118027144351e-08,5.04118027144354e-08,7.04677678397308e-20
45.8,9.80780565731303,-5.06211777683732e-08,5.06211777683733e-08,-1.25081023113418e-20
45.84,9.80780563251489,-5.08298054897128e-08,5.08298054897104e-08,7.27037235341894e-20
45.88,9.8078056161049,-5.10376837275281e-08,5.10376837275306e-08,-2.02984926252425e-19
45.92,9.80780560806102,-5.12448103423585e-08,5.12448103423605e-08,7.2624446736728e-20
45.96,9.80780560836118,-5.14511832062303e-08,5.14511832062319e-08,5.05195447587051e-19
46,9.8078056169834,-5.16568002026615e-08,5.16568002026593e-08,-1.24343752675144e-19
46.04,9.8078056339057,-5.18616592266813e-08,5.186165922668e-08,3.56900871618418e-20
46.08,9.8078056591061,-5.20657581848507e-08,5.20657581848495e-08,-3.67511282153418e-21
46.12,9.80780569256267,-5.22690949952542e-08,5.22690949952533e-08,3.20729730171335e-19
46.16,9.80780573425349,-5.24716675875413e-08,5.24716675875405e-08,1.83376111462652e-20
46.2,9.80780578415669,-5.26734739029095e-08,5.2673473902912e-08,-1.16006888795163e-19
46.24,9.80780584225038,-5.2874511894147e-08,5.28745118941487e-08,2.42836312283163e-19
46.28,9.80780590851273,-5.30747795256232e-08,5.30747795256244e-08,1.29225845674537e-19
46.32,9.80780598292193,-5.32742747733087e-08,5.32742747733097e-08,-3.14673938087427e-19
46.36,9.80780606545617,-5.34729956247857e-08,5.34729956247862e-08,-1.05134517373073e-19
46.4,9.8078061560937,-5.36709400792698e-08,5.367094007927e-08,-1.37400924878625e-19
46.44,9.80780625481277,-5.38681061476024e-08,5.38681061476026e-08,8.57612399745447e-21
46.48,9.80780636159164,-5.40644918522914e-08,5.40644918522915e-08,-8.42532127760852e-20
46.52,9.80780647640863,-5.42600952274945e-08,5.4260095227492e-08,-5.93553725039182e-20
46.56,9.80780659924207,-5.44549143190408e-08,5.44549143190427e-08,-2.48199236660998e-19
46.6,9.80780673007029,-5.46489471844586e-08,5.46489471844598e-08,2.61886444110539e-19
46.64,9.80780686887168,-5.48421918929599e-08,5.48421918929607e-08,-2.26035291839833e-19
46.68,9.80780701562464,-5.50346465254694e-08,5.503464652547e-08,1.27968072691791e-20
46.72,9.80780717030758,-5.52263091746347e-08,5.5226309174635e-08,5.00229039669769e-20
46.76,9.80780733289895,-5.54171779448255e-08,5.54171779448258e-08,7.07088292779026e-20
46.8,9.80780750337722,-5.56072509521546e-08,5.56072509521546e-08,1.83554739629576e-19
46.84,9.80780768172088,-5.57965263244909e-08,5.57965263244908e-08,1.33125194214867e-19
46.88,9.80780786790846,-5.5985002201466e-08,5.59850022014659e-08,-4.86188547156852e-20
46.92,9.80780806191848,-5.61726767344815e-08,5.61726767344813e-08,-1.00437663279218e-19
46.96,9.80780826372952,-5.63595480867158e-08,5.63595480867157e-08,-3.93516967060738e-20
47,9.80780847332016,-5.65456144331566e-08,5.65456144331565e-08,3.46316458943232e-20
47.04,9.80780869066902,-5.67308739605791e-08,5.67308739605789e-08,1.17892750940688e-19
47.08,9.80780891575473,-5.69153248675823e-08,5.6915324867582e-08,2.54337451969809e-20
47.12,9.80780914855595,-5.70989653645797e-08,5.70989653645794e-08,-1.05084628940853e-19
47.16,9.80780938905137,-5.72817936738261e-08,5.72817936738258e-08,-3.60785209693059e-20
47.2,9.80780963721968,-5.74638080294139e-08,5.74638080294135e-08,7.18707883480299e-20
47.24,9.80780989303963,-5.76450066772863e-08,5.76450066772859e-08,9.94768166512501e-20
47.28,9.80781015648996,-5.78253878752505e-08,5.78253878752503e-08,1.01033167768994e-20
47.32,9.80781042754945,-5.80049498929778e-08,5.80049498929775e-08,6.14246807004609e-20
47.36,9.80781070619692,-5.81836910120285e-08,5.81836910120281e-08,-1.35125639364102e-19
47.4,9.80781099241117,-5.83616095258399e-08,5.83616095258396e-08,3.28118023124255e-20
47.44,9.80781128617106,-5.85387037397459e-08,5.85387037397487e-08,-1.09942401557376e-19
47.48,9.80781158745547,-5.87149719709982e-08,5.87149719709964e-08,3.44813948763536e-19
47.52,9.80781189624328,-5.88904125487438e-08,5.88904125487432e-08,-1.4947305477764e-19
47.56,9.80781221251343,-5.90650238140617e-08,5.90650238140617e-08,-2.53596512466371e-20
47.6,9.80781253624485,-5.92388041199617e-08,5.92388041199618e-08,1.80482062191151e-20
47.64,9.80781286741651,-5.94117518313797e-08,5.94117518313797e-08,5.81984724332166e-20
47.68,9.8078132060074,-5.95838653252068e-08,5.95838653252069e-08,9.81545042966408e-21
47.72,9.80781355199654,-5.97551429902875e-08,5.97551429902874e-08,-1.1076392457013e-20
47.76,9.80781390536296,-5.99255832274211e-08,5.99255832274211e-08,4.79529475742757e-20
47.8,9.80781426608573,-6.00951844493752e-08,6.00951844493754e-08,3.55717010241301e-20
47.84,9.80781463414394,-6.02639450808985e-08,6.02639450808988e-08,-1.39243634818109e-21
47.88,9.80781500951668,-6.04318635587068e-08,6.04318635587071e-08,-7.79228170025472e-20
47.92,9.8078153921831,-6.05989383315239e-08,6.05989383315241e-08,-9.31484164424756e-20
47.96,9.80781578212235,-6.07651678600572e-08,6.07651678600573e-08,7.5085309249602e-21
48,9.80781617931362,-6.09305506170225e-08,6.09305506170226e-08,-6.21407903163326e-20
48.04,9.8078165837361,-6.1095085087142e-08,6.10950850871418e-08,3.98087088480962e-21
48.08,9.80781699536902,-6.12587697671503e-08,6.12587697671501e-08,5.18081758169746e-20
48.12,9.80781741419164,-6.14216031658098e-08,6.14216031658096e-08,2.17138247228773e-21
48.16,9.80781784018322,-6.15835838039066e-08,6.15835838039065e-08,-1.37364010008301e-20
48.2,9.80781827332307,-6.17447102142626e-08,6.17447102142623e-08,2.91831621787709e-20
48.24,9.80781871359051,-6.19049809417376e-08,6.19049809417374e-08,-1.43588199146743e-20
48.28,9.80781916096489,-6.20643945432395e-08,6.20643945432393e-08,-1.44546424609636e-19
48.32,9.80781961542556,-6.22229495877253e-08,6.22229495877254e-08,-3.69653974631293e-21
48.36,9.80782007695193,-6.23806446562079e-08,6.2380644656208e-08,1.02179586562217e-21
48.4,9.80782054552341,-6.25374783417632e-08,6.25374783417633e-08,2.38512852369857e-20
48.44,9.80782102111944,-6.26934492495361e-08,6.26934492495363e-08,6.42080034427592e-20
48.48,9.80782150371948,-6.28485559967368e-08,6.2848555996737e-08,-1.87156075533778e-20
48.52,9.80782199330304,-6.3002797212655e-08,6.30027972126551e-08,-1.46166043505329e-20
48.56,9.80782248984959,-6.3156171538666e-08,6.31561715386661e-08,3.31389315215725e-20
48.6,9.8078229933387,-6.33086776282254e-08,6.33086776282253e-08,4.98568326627594e-20
48.64,9.80782350374991,-6.34603141468852e-08,6.34603141468851e-08,-1.80707365042681e-20
48.68,9.8078240210628,-6.36110797722882e-08,6.3611079772288e-08,-3.07555747133298e-20
48.72,9.80782454525698,-6.37609731941693e-08,6.3760973194169e-08,2.69293803971309e-20
48.76,9.80782507631208,-6.39099931143842e-08,6.39099931143838e-08,5.85922924376387e-20
48.8,9.80782561420775,-6.4058138246879e-08,6.40581382468788e-08,8.29002469702322e-20
48.84,9.80782615892366,-6.42054073177184e-08,6.4205407317718e-08,1.94538035128978e-20
48.88,9.80782671043952,-6.43517990650771e-08,6.43517990650768e-08,1.64584337268252e-19
48.92,9.80782726873505,-6.44973122392542e-08,6.4497312239254e-08,5.08619428502152e-20
48.96,9.80782783378999,-6.46419456026591e-08,6.46419456026598e-08,-1.11417934944997e-19
49,9.80782840558411,-6.47856979298359e-08,6.47856979298363e-08,1.39052040232052e-20
49.04,9.80782898409722,-6.49285680074487e-08,6.49285680074482e-08,-1.90049411181848e-19
49.08,9.80782956930911,-6.50705546342963e-08,6.50705546342966e-08,-3.61543300837774e-21
49.12,9.80783016119965,-6.52116566213093e-08,6.52116566213093e-08,9.95310149575532e-20
49.16,9.80783075974868,-6.53518727915554e-08,6.53518727915554e-08,-5.00952481405492e-20
49.2,9.80783136493611,-6.54912019802296e-08,6.54912019802296e-08,3.25480397675513e-20
49.24,9.80783197674183,-6.56296430346876e-08,6.56296430346874e-08,-5.27890219486557e-22
49.28,9.80783259514579,-6.57671948144081e-08,6.5767194814408e-08,-8.97702883786268e-21
49.32,9.80783322012794,-6.59038561910268e-08,6.59038561910266e-08,-1.42745567179858e-20
49.36,9.80783385166827,-6.60396260483174e-08,6.60396260483172e-08,-2.22257444232853e-20
49.4,9.80783448974679,-6.61745032822119e-08,6.61745032822117e-08,1.14476622836826e-20
49.44,9.80783513434352,-6.63084868007819e-08,6.63084868007847e-08,-4.57826624715432e-20
49.48,9.80783578543851,-6.64415755242587e-08,6.64415755242608e-08,-1.41101869594861e-19
49.52,9.80783644301185,-6.65737683850292e-08,6.65737683850263e-08,3.32097807694338e-19
49.56,9.80783710704364,-6.67050643276198e-08,6.67050643276186e-08,8.28326477380113e-20
49.6,9.807837777514,-6.68354623087235e-08,6.68354623087224e-08,5.54795249093335e-20
49.64,9.80783845440307,-6.69649612971905e-08,6.69649612971901e-08,-1.97116764795585e-19
49.68,9.80783913769104,-6.7093560274027e-08,6.70935602740266e-08,-2.11942378250598e-19
49.72,9.80783982735809,-6.72212582323912e-08,6.72212582323908e-08,-1.19073554349901e-19
49.76,9.80784052338444,-6.7348054177609e-08,6.73480541776095e-08,-1.2366586611401e-20
49.8,9.80784122575035,-6.74739471271546e-08,6.74739471271528e-08,9.74846365796931e-20
49.84,9.80784193443607,-6.75989361106726e-08,6.75989361106718e-08,-2.89607774233574e-19
49.88,9.80784264942189,-6.77230201699581e-08,6.77230201699576e-08,6.14043852892775e-20
49.92,9.80784337068814,-6.78461983589684e-08,6.7846198358968e-08,-2.9357614540616e-20
49.96,9.80784409821514,-6.79684697438244e-08,6.79684697438242e-08,-9.91381515877946e-20
50,9.80784483198326,-6.80898334027942e-08,6.80898334027939e-08,-5.60974274745538e-20
50.04,9.80784557197288,-6.82102884263189e-08,6.8210288426319e-08,9.08236963186522e-20
50.08,9.80784631816442,-6.83298339169894e-08,6.83298339169885e-08,9.25466197487163e-21
50.12,9.80784707053831,-6.8448468989554e-08,6.84484689895542e-08,3.73108190021363e-20
50.16,9.807847829075,-6.85661927709163e-08,6.85661927709167e-08,1.56306389623409e-20
50.2,9.80784859375497,-6.86830044001404e-08,6.86830044001408e-08,-5.90580086490251e-21
50.24,9.80784936455873,-6.87989030284409e-08,6.87989030284409e-08,-2.73242753596667e-20
50.28,9.80785014146681,-6.89138878191895e-08,6.89138878191897e-08,-2.01407107572783e-21
50.32,9.80785092445976,-6.90279579479018e-08,6.90279579479017e-08,-1.24846382786761e-20
50.36,9.80785171351814,-6.91411126022503e-08,6.91411126022501e-08,-6.42005137369386e-21
50.4,9.80785250862258,-6.92533509820584e-08,6.92533509820582e-08,-1.43145599499792e-20
50.44,9.80785330975368,-6.93646722992852e-08,6.93646722992876e-08,3.53026514470901e-20
50.48,9.80785411689209,-6.94750757780498e-08,6.94750757780472e-08,7.62692073340457e-20
50.52,9.80785493001849,-6.95845606546001e-08,6.95845606545992e-08,1.19714613468093e-19
50.56,9.80785574911356,-6.96931261773321e-08,6.96931261773318e-08,-1.55087541557896e-19
50.6,9.80785657415804,-6.98007716067816e-08,6.98007716067814e-08,3.03949422509703e-20
50.64,9.80785740513266,-6.99074962156167e-08,6.99074962156166e-08,-7.36437592346856e-20
50.68,9.80785824201818,-7.001329928864e-08,7.00132992886398e-08,1.51093132668233e-20
50.72,9.80785908479541,-7.01181801227808e-08,7.01181801227807e-08,3.76880295635699e-21
50.76,9.80785993344514,-7.02221380271048e-08,7.02221380271047e-08,-7.08590554190334e-21
50.8,9.80786078794823,-7.03251723227972e-08,7.0325172322797e-08,-1.02913567764996e-20
50.84,9.80786164828553,-7.04272823431622e-08,7.04272823431622e-08,5.54503648483784e-20
50.88,9.80786251443793,-7.05284674336254e-08,7.05284674336255e-08,6.49901580399506e-20
50.92,9.80786338638634,-7.06287269517314e-08,7.06287269517313e-08,4.64392992519469e-20
50.96,9.8078642641117,-7.07280602671256e-08,7.07280602671256e-08,4.04142585852245e-21
51,9.80786514759496,-7.08264667615728e-08,7.08264667615727e-08,-2.27336794099934e-20
51.04,9.8078660368171,-7.09239458289316e-08,7.0923945828932e-08,3.32583189823487e-20
51.08,9.80786693175913,-7.10204968751676e-08,7.10204968751677e-08,-2.97388114106849e-20
51.12,9.80786783240208,-7.11161193183421e-08,7.11161193183412e-08,2.66202754961425e-20
51.16,9.80786873872702,-7.12108125886004e-08,7.12108125886007e-08,-1.85923030657043e-20
51.2,9.807869650715,-7.13045761281858e-08,7.13045761281862e-08,3.09449181121285e-20
51.24,9.80787056834714,-7.1397409391413e-08,7.1397409391413e-08,5.37743174799581e-20
51.28,9.80787149160457,-7.14893118446867e-08,7.14893118446866e-08,3.92112559537267e-21
51.32,9.80787242046843,-7.15802829664777e-08,7.15802829664776e-08,1.06318939420472e-20
51.36,9.80787335491989,-7.16703222473211e-08,7.16703222473212e-08,-2.23683690016713e-20
51.4,9.80787429494017,-7.17594291898305e-08,7.17594291898296e-08,-3.15804262420928e-20
51.44,9.80787524051047,-7.18476033086611e-08,7.18476033086616e-08,-1.73942413078489e-19
51.48,9.80787619161206,-7.19348441305336e-08,7.19348441305331e-08,-2.7848735587068e-20
51.52,9.80787714822619,-7.20211511942085e-08,7.20211511942081e-08,-6.81361390262426e-20
51.56,9.80787811033417,-7.21065240504912e-08,7.21065240504908e-08,-1.23671852100501e-19
51.6,9.80787907791732,-7.21909622622255e-08,7.2190962262227e-08,-2.99090963313643e-20
51.64,9.80788005095697,-7.22744654042837e-08,7.22744654042839e-08,8.73683037286722e-20
51.68,9.8078810294345,-7.23570330635624e-08,7.23570330635626e-08,6.62031680979851e-21
51.72,9.8078820133313,-7.24386648389786e-08,7.24386648389787e-08,-1.72377858464253e-20
51.76,9.80788300262879,-7.25193603414596e-08,7.25193603414596e-08,4.7678331904912e-20
51.8,9.8078839973084,-7.25991191939408e-08,7.25991191939408e-08,-1.77855680564046e-21
51.84,9.80788499735161,-7.26779410313514e-08,7.26779410313514e-08,2.4201520464518e-21
51.88,9.8078860027399,-7.27558255006225e-08,7.27558255006227e-08,-9.42967583098445e-22
51.92,9.80788701345479,-7.28327722606684e-08,7.28327722606686e-08,-6.23583300407861e-20
51.96,9.80788802947781,-7.29087809823761e-08,7.29087809823765e-08,3.04581396107943e-20
52,9.80788905079054,-7.29838513486164e-08,7.29838513486167e-08,-2.7886203781489e-20
52.04,9.80789007737454,-7.30579830542136e-08,7.30579830542128e-08,-3.98081299931272e-20
52.08,9.80789110921145,-7.31311758059569e-08,7.31311758059566e-08,3.47069070798781e-20
52.12,9.80789214628288,-7.32034293225848e-08,7.32034293225847e-08,-1.4082992404738e-20
52.16,9.80789318857051,-7.32747433347809e-08,7.3274743334781e-08,-2.84527921394486e-20
52.2,9.80789423605602,-7.33451175851559e-08,7.3345117585156e-08,2.18576706740349e-20
52.24,9.80789528872112,-7.34145518282611e-08,7.34145518282611e-08,-9.11807922025955e-21
52.28,9.80789634654754,-7.34830458305529e-08,7.34830458305529e-08,-4.9870231109224e-22
52.32,9.80789740951703,-7.35505993704107e-08,7.3550599370411e-08,8.12958872469871e-21
52.36,9.80789847761139,-7.36172122381134e-08,7.36172122381136e-08,-1.33653948069873e-21
52.4,9.80789955081242,-7.36828842358331e-08,7.36828842358317e-08,-2.54569387961425e-20
52.44,9.80790062910195,-7.37476151776308e-08,7.37476151776313e-08,-7.57256830750508e-20
52.48,9.80790171246184,-7.38114048894454e-08,7.38114048894455e-08,-2.27829984128258e-20
52.52,9.80790280087397,-7.3874253209085e-08,7.38742532090852e-08,1.14297792504299e-20
52.56,9.80790389432024,-7.39361599862148e-08,7.3936159986215e-08,-2.5984992054189e-20
52.6,9.80790499278259,-7.3997125082361e-08,7.39971250823612e-08,5.30751277522804e-20
52.64,9.80790609624297,-7.40571483708821e-08,7.40571483708823e-08,-5.14601964373976e-20
52.68,9.80790720468336,-7.41162297369732e-08,7.41162297369733e-08,1.38462056551746e-20
52.72,9.80790831808576,-7.41743690776571e-08,7.41743690776573e-08,2.24798702973637e-20
52.76,9.80790943643221,-7.42315663017702e-08,7.42315663017705e-08,-3.45568033587963e-20
52.8,9.80791055970475,-7.42878213299469e-08,7.42878213299469e-08,1.64585938489605e-20
52.84,9.80791168788547,-7.43431340946244e-08,7.43431340946244e-08,1.89006415491352e-20
52.88,9.80791282095647,-7.43975045400232e-08,7.43975045400235e-08,2.27039804973915e-20
52.92,9.80791395889987,-7.44509326221382e-08,7.44509326221383e-08,1.45334840742114e-20
52.96,9.80791510169784,-7.4503418308731e-08,7.45034183087308e-08,2.51098100835264e-21
53,9.80791624933254,-7.45549615793191e-08,7.455496157932e-08,1.84095724863758e-20
53.04,9.80791740178618,-7.46055624251607e-08,7.46055624251612e-08,-5.37167105564842e-20
53.08,9.80791855904099,-7.46552208492513e-08,7.46552208492514e-08,1.25882161430868e-20
53.12,9.80791972107922,-7.47039368663103e-08,7.47039368663105e-08,8.31324016645944e-21
53.16,9.80792088788315,-7.4751710502768e-08,7.47517105027681e-08,5.20144543313934e-21
53.2,9.80792205943507,-7.47985417967627e-08,7.47985417967628e-08,-7.69180516455639e-21
53.24,9.80792323571732,-7.48444307981136e-08,7.48444307981137e-08,-4.48325069640115e-21
53.28,9.80792441671225,-7.48893775683283e-08,7.48893775683285e-08,-8.76283481493784e-21
53.32,9.80792560240223,-7.4933382180579e-08,7.4933382180579e-08,2.4569565017321e-20
53.36,9.80792679276967,-7.49764447196976e-08,7.49764447196976e-08,-1.2490512062203e-20
53.4,9.80792798779699,-7.5018565282161e-08,7.50185652821609e-08,1.29575767618598e-20
53.44,9.80792918746664,-7.50597439760802e-08,7.50597439760802e-08,1.37428541531305e-20
53.48,9.80793039176111,-7.50999809211901e-08,7.50999809211902e-08,5.96276262666368e-21
53.52,9.8079316006629,-7.51392762488343e-08,7.51392762488344e-08,9.35318780256194e-21
53.56,9.80793281415452,-7.51776301019562e-08,7.51776301019564e-08,-2.11110309393546e-20
53.6,9.80793403221854,-7.5215042635084e-08,7.52150426350842e-08,-2.12548203652438e-21
53.64,9.80793525483753,-7.52515140143242e-08,7.52515140143242e-08,1.43713922321475e-20
53.68,9.8079364819941,-7.52870444173425e-08,7.52870444173426e-08,-4.49965874104725e-22
53.72,9.80793771367087,-7.53216340333562e-08,7.53216340333563e-08,1.5590982827285e-21
53.76,9.80793894985049,-7.53552830631184e-08,7.53552830631185e-08,-1.19349190267055e-20
53.8,9.80794019051565,-7.5387991718905e-08,7.5387991718905e-08,4.87693716434913e-21
53.84,9.80794143564904,-7.54197602245034e-08,7.54197602245034e-08,7.20167640812748e-21
53.88,9.8079426852334,-7.54505888152035e-08,7.54505888152038e-08,-4.88637511575758e-21
53.92,9.80794393925148,-7.54804777377792e-08,7.54804777377795e-08,4.39206647650435e-21
53.96,9.80794519768606,-7.55094272504736e-08,7.55094272504737e-08,9.81820167840908e-21
54,9.80794646051994,-7.55374376229921e-08,7.55374376229923e-08,-3.59644279083041e-21
54.04,9.80794772773596,-7.55645091364833e-08,7.55645091364836e-08,-2.93376512177834e-20
54.08,9.80794899931697,-7.55906420835283e-08,7.55906420835286e-08,-8.83087264263725e-21
54.12,9.80795027524584,-7.56158367681282e-08,7.56158367681284e-08,-1.06117567448235e-21
54.16,9.8079515555055,-7.56400935056855e-08,7.56400935056857e-08,-9.97640978398621e-21
54.2,9.80795284007886,-7.56634126229953e-08,7.56634126229946e-08,3.33458064669637e-21
54.24,9.80795412894889,-7.5685794458229e-08,7.56857944582308e-08,1.7575576629198e-20
54.28,9.80795542209857,-7.57072393609177e-08,7.57072393609183e-08,5.0751202611994e-20
54.32,9.8079567195109,-7.57277476919456e-08,7.57277476919457e-08,8.42522501440414e-21
54.36,9.80795802116893,-7.5747319823526e-08,7.57473198235261e-08,-4.61300678944464e-21
54.4,9.8079593270557,-7.57659561391955e-08,7.57659561391956e-08,-6.10817524871246e-21
54.44,9.80796063715431,-7.57836570337885e-08,7.57836570337887e-08,1.19891862218525e-20
54.48,9.80796195144786,-7.58004229134368e-08,7.5800422913437e-08,1.64621529780348e-21
54.52,9.8079632699195,-7.58162541955413e-08,7.58162541955414e-08,6.80714393392982e-22
54.56,9.80796459255238,-7.58311513087642e-08,7.5831151308764e-08,7.16167899713467e-21
54.6,9.80796591932968,-7.58451146930167e-08,7.58451146930167e-08,3.22303570363319e-21
54.64,9.80796725023463,-7.58581447994294e-08,7.58581447994293e-08,-6.55175359418761e-22
54.68,9.80796858525047,-7.58702420903587e-08,7.58702420903587e-08,2.51580435668063e-21
54.72,9.80796992436044,-7.58814070393532e-08,7.58814070393531e-08,-6.32230438639216e-21
54.76,9.80797126754786,-7.58916401311457e-08,7.58916401311457e-08,-3.98485168007954e-21
54.8,9.80797261479603,-7.59009418616371e-08,7.59009418616371e-08,1.771644720236e-22
54.84,9.80797396608829,-7.59093127378741e-08,7.59093127378741e-08,-2.32575548463549e-21
54.88,9.80797532140801,-7.59167532780534e-08,7.59167532780531e-08,7.25355615437416e-22
54.92,9.80797668073859,-7.59232640114731e-08,7.59232640114729e-08,2.68853294027441e-21
54.96,9.80797804406345,-7.59288454785519e-08,7.59288454785517e-08,3.88661792817123e-21
55,9.80797941136602,-7.59334982307812e-08,7.59334982307813e-08,4.14048519184525e-21
55.04,9.80798078262979,-7.5937222830731e-08,7.59372228307311e-08,4.3722931580755e-22
55.08,9.80798215783824,-7.59400198520273e-08,7.59400198520274e-08,7.07118714193043e-22
55.12,9.80798353697491,-7.59418898793286e-08,7.59418898793286e-08,-5.31260278747243e-22
55.16,9.80798492002333,-7.59428335083176e-08,7.59428335083178e-08,7.1241945995217e-22
55.2,9.80798630696709,-7.59428513456775e-08,7.59428513456776e-08,-2.19351359241845e-22
55.24,9.80798769778978,-7.59419440090822e-08,7.5941944009082e-08,7.48813482798955e-22
55.28,9.80798909247504,-7.59401121271778e-08,7.59401121271775e-08,9.90981672182684e-23
55.32,9.80799049100652,-7.59373563395559e-08,7.59373563395559e-08,-8.35223048748465e-22
55.36,9.80799189336789,-7.59336772967503e-08,7.59336772967503e-08,1.22001011856658e-22
55.4,9.80799329954285,-7.592907566021e-08,7.59290756602101e-08,1.4065884395103e-21
55.44,9.80799470951515,-7.59235521022846e-08,7.59235521022847e-08,1.12944988015246e-21
55.48,9.80799612326854,-7.59171073062125e-08,7.59171073062123e-08,-6.52264411319884e-22
55.52,9.80799754078681,-7.5909741966087e-08,7.59097419660871e-08,-2.40694289530232e-21
55.56,9.80799896205375,-7.59014567868542e-08,7.59014567868543e-08,-3.09584337684803e-21
55.6,9.80800038705322,-7.58922524842939e-08,7.58922524842938e-08,1.58586080543019e-21
55.64,9.80800181576906,-7.58821297849915e-08,7.58821297849914e-08,8.623285879062e-22
55.68,9.80800324818518,-7.5871089426327e-08,7.5871089426328e-08,7.27328015243766e-21
55.72,9.80800468428547,-7.58591321564569e-08,7.58591321564576e-08,-3.85539099494407e-21
55.76,9.8080061240539,-7.58462587342955e-08,7.58462587342935e-08,5.52309639350228e-22
55.8,9.80800756747442,-7.58324699294838e-08,7.58324699294859e-08,-7.26804831163081e-22
55.84,9.80800901453103,-7.58177665224004e-08,7.58177665224012e-08,-5.42548656676097e-21
55.88,9.80801046520774,-7.58021493041171e-08,7.58021493041175e-08,-3.36153758045433e-21
55.92,9.80801191948861,-7.57856190763795e-08,7.57856190763794e-08,9.21152012944733e-21
55.96,9.8080133773577,-7.57681766516053e-08,7.57681766516053e-08,-4.06687379264198e-22
56,9.80801483879912,-7.57498228528532e-08,7.57498228528532e-08,8.94427787125072e-21
56.04,9.80801630379699,-7.57305585138047e-08,7.57305585138046e-08,6.72831772295734e-21
56.08,9.80801777233547,-7.57103844787521e-08,7.5710384478752e-08,-2.09442508036411e-21
56.12,9.80801924439873,-7.5689301602569e-08,7.56893016025689e-08,1.60699280037517e-20
56.16,9.80802071997099,-7.56673107506968e-08,7.56673107506968e-08,2.50437351918857e-21
56.2,9.80802219903646,-7.56444127991254e-08,7.56444127991252e-08,5.08458006109589e-22
56.24,9.80802368157941,-7.56206086343698e-08,7.56206086343697e-08,4.65787615446468e-21
56.28,9.80802516758413,-7.55958991534521e-08,7.5595899153452e-08,8.42603813859546e-21
56.32,9.80802665703492,-7.55702852638823e-08,7.55702852638842e-08,-1.0926154822936e-20
56.36,9.80802814991613,-7.55437678836456e-08,7.55437678836453e-08,-3.77770943385579e-20
56.4,9.80802964621212,-7.55163479411598e-08,7.55163479411597e-08,1.29761923430817e-20
56.44,9.80803114590728,-7.54880263752808e-08,7.54880263752806e-08,2.38693458737956e-21
56.48,9.80803264898603,-7.54588041352689e-08,7.54588041352687e-08,7.10469124979528e-21
56.52,9.80803415543282,-7.54286821807698e-08,7.54286821807698e-08,-6.33138951009894e-21
56.56,9.80803566523211,-7.5397661481798e-08,7.53976614817978e-08,1.87907388889869e-21
56.6,9.80803717836841,-7.53657430187082e-08,7.5365743018708e-08,7.90364248817617e-21
56.64,9.80803869482624,-7.53329277821862e-08,7.53329277821861e-08,1.73215157526287e-21
56.68,9.80804021459015,-7.52992167732122e-08,7.52992167732121e-08,1.718620079896e-21
56.72,9.80804173764473,-7.52646110030589e-08,7.52646110030589e-08,-4.86395553184942e-21
56.76,9.80804326397457,-7.52291114932571e-08,7.52291114932571e-08,4.04401894408253e-21
56.8,9.80804479356432,-7.51927192755752e-08,7.51927192755753e-08,4.29441067277367e-21
56.84,9.80804632639862,-7.51554353920034e-08,7.51554353920035e-08,-1.64788289403259e-20
56.88,9.80804786246218,-7.51172608947327e-08,7.51172608947327e-08,2.34791884746276e-20
56.92,9.80804940173969,-7.50781968461236e-08,7.50781968461236e-08,8.22003615184936e-22
56.96,9.80805094421591,-7.50382443186999e-08,7.50382443186999e-08,1.24821022146419e-20
57,9.80805248987559,-7.49974043951107e-08,7.49974043951109e-08,4.58100444840335e-21
57.04,9.80805403870354,-7.49556781681203e-08,7.49556781681203e-08,-1.59728730082313e-20
57.08,9.80805559068456,-7.49130667405845e-08,7.49130667405845e-08,-6.58115464840978e-21
57.12,9.80805714580353,-7.48695712254234e-08,7.48695712254233e-08,1.35140475320143e-20
57.16,9.8080587040453,-7.4825192745607e-08,7.48251927456069e-08,4.57217781116717e-21
57.2,9.80806026539478,-7.47799324341225e-08,7.47799324341224e-08,-2.73850416925023e-20
57.24,9.8080618298369,-7.47337914339681e-08,7.47337914339679e-08,-1.53127098850266e-20
57.28,9.80806339735662,-7.46867708981032e-08,7.4686770898103e-08,2.05502206544122e-20
57.32,9.80806496793892,-7.46388719894701e-08,7.463887198947e-08,-2.27215021771185e-21
57.36,9.80806654156881,-7.45900958809189e-08,7.45900958809189e-08,-2.13153689217376e-20
57.4,9.80806811823133,-7.45404437552242e-08,7.45404437552243e-08,1.17378745032208e-20
57.44,9.80806969791154,-7.44899168050525e-08,7.44899168050524e-08,1.30805089733992e-20
57.48,9.80807128059454,-7.44385162329237e-08,7.44385162329237e-08,-2.03100296310519e-22
57.52,9.80807286626546,-7.43862432512131e-08,7.43862432512132e-08,9.16987868374159e-21
57.56,9.80807445490942,-7.43330990821088e-08,7.4333099082109e-08,3.82249455946883e-21
57.6,9.80807604651161,-7.42790849575941e-08,7.42790849575943e-08,-4.23049781215661e-20
57.64,9.80807764105723,-7.42242021194339e-08,7.42242021194339e-08,4.20932923344991e-20
57.68,9.80807923853152,-7.41684518191317e-08,7.41684518191318e-08,8.84998713002916e-21
57.72,9.80808083891971,-7.4111835317928e-08,7.4111835317927e-08,1.31074393153326e-20
57.76,9.80808244220711,-7.40543538867609e-08,7.40543538867608e-08,3.43319376981247e-20
57.8,9.80808404837902,-7.39960088062494e-08,7.39960088062494e-08,-1.03542803732274e-20
57.84,9.80808565742077,-7.39368013666703e-08,7.39368013666701e-08,-4.11368377860374e-21
57.88,9.80808726931773,-7.3876732867929e-08,7.38767328679289e-08,2.05744668495777e-20
57.92,9.80808888405531,-7.38158046195395e-08,7.38158046195395e-08,2.31963872413295e-20
57.96,9.80809050161891,-7.37540179406083e-08,7.37540179406081e-08,2.67387492129173e-20
58,9.80809212199399,-7.36913741597887e-08,7.36913741597886e-08,5.78863184790561e-21
58.04,9.80809374516601,-7.36278746152796e-08,7.36278746152799e-08,-2.01394460718966e-20
58.08,9.80809537112049,-7.35635206547895e-08,7.35635206547897e-08,2.07923392448577e-20
58.12,9.80809699984295,-7.34983136355138e-08,7.34983136355142e-08,2.05271956062095e-20
58.16,9.80809863131896,-7.3432254924114e-08,7.34322549241126e-08,3.09482330487045e-20
58.2,9.80810026553409,-7.3365345896681e-08,7.33653458966797e-08,1.1150779995217e-19
58.24,9.80810190247396,-7.32975879387344e-08,7.32975879387333e-08,9.66753484895817e-20
58.28,9.80810354212421,-7.32289824451668e-08,7.32289824451661e-08,-5.00307134147988e-20
58.32,9.80810518447052,-7.31595308202478e-08,7.31595308202476e-08,-1.84872140937771e-20
58.36,9.80810682949856,-7.30892344775863e-08,7.30892344775863e-08,-3.93738364801045e-20
58.4,9.80810847719407,-7.30180948400958e-08,7.30180948400958e-08,1.7590847412365e-20
58.44,9.8081101275428,-7.29461133399923e-08,7.29461133399925e-08,-2.37711801407017e-20
58.48,9.80811178053053,-7.2873291418742e-08,7.28732914187421e-08,7.41000600948352e-20
58.52,9.80811343614307,-7.27996305270632e-08,7.27996305270634e-08,8.80007455669779e-21
58.56,9.80811509436624,-7.27251321248867e-08,7.27251321248871e-08,8.27494206874078e-20
58.6,9.80811675518591,-7.26497976813216e-08,7.26497976813219e-08,-3.76003883618387e-20
58.64,9.80811841858796,-7.25736286746534e-08,7.25736286746538e-08,1.3046671237525e-22
58.68,9.80812008455833,-7.24966265922908e-08,7.24966265922913e-08,-3.17417858331692e-21
58.72,9.80812175308295,-7.24187929307715e-08,7.24187929307712e-08,-1.9888074464554e-20
58.76,9.80812342414779,-7.23401291957047e-08,7.23401291957046e-08,-2.68455561709392e-20
58.8,9.80812509773885,-7.22606369017724e-08,7.22606369017723e-08,-9.32632973521613e-21
58.84,9.80812677384216,-7.21803175726775e-08,7.21803175726775e-08,2.92835785823777e-20
58.88,9.80812845244379,-7.20991727411398e-08,7.20991727411398e-08,4.98681167368663e-21
58.92,9.80813013352981,-7.20172039488619e-08,7.20172039488619e-08,7.94240994899258e-21
58.96,9.80813181708633,-7.19344127465043e-08,7.19344127465042e-08,1.09579631309849e-20
59,9.80813350309949,-7.18508006936455e-08,7.18508006936456e-08,2.52134516822191e-20
59.04,9.80813519155546,-7.1766369358785e-08,7.1766369358785e-08,6.55971998514132e-21
59.08,9.80813688244045,-7.16811203192846e-08,7.16811203192847e-08,-1.11592330911616e-20
59.12,9.80813857574065,-7.15950551613695e-08,7.15950551613652e-08,1.73725087435685e-20
59.16,9.80814027144235,-7.15081754800715e-08,7.15081754800727e-08,-9.49828529393825e-21
59.2,9.8081419695318,-7.14204828792451e-08,7.14204828792438e-08,-7.48807191014716e-20
59.24,9.80814366999532,-7.13319789714918e-08,7.13319789714932e-08,2.09944266171784e-20
59.28,9.80814537281923,-7.12426653781768e-08,7.12426653781778e-08,4.512809959849e-21
59.32,9.80814707798991,-7.1152543729362e-08,7.11525437293623e-08,6.70409684509388e-20
59.36,9.80814878549376,-7.10616156638151e-08,7.10616156638152e-08,-1.93173320266641e-20
59.4,9.80815049531717,-7.09698828289643e-08,7.09698828289647e-08,-3.92787130933743e-20
59.44,9.8081522074466,-7.08773468808757e-08,7.08773468808728e-08,-6.42239571638268e-20
59.48,9.80815392186853,-7.07840094842069e-08,7.07840094842046e-08,9.06187838006272e-20
59.52,9.80815563856946,-7.06898723122153e-08,7.06898723122166e-08,1.81834857606704e-19
59.56,9.80815735753591,-7.05949370467122e-08,7.0594937046713e-08,2.40245533550723e-19
59.6,9.80815907875446,-7.04992053780298e-08,7.04992053780303e-08,-3.87714286180615e-20
59.64,9.80816080221168,-7.04026790049965e-08,7.04026790049964e-08,2.28096038450153e-20
59.68,9.80816252789419,-7.03053596349185e-08,7.03053596349184e-08,-5.80651233160346e-21
59.72,9.80816425578863,-7.0207248983543e-08,7.0207248983543e-08,2.71385493920779e-22
59.76,9.80816598588168,-7.01083487750373e-08,7.01083487750373e-08,-7.59777493083988e-21
59.8,9.80816771816004,-7.00086607419431e-08,7.00086607419432e-08,3.06755735333007e-20
59.84,9.80816945261042,-6.9908186625184e-08,6.99081866251838e-08,-1.13925319343105e-19
59.88,9.80817118921959,-6.98069281739976e-08,6.98069281739974e-08,4.23221187216134e-20
59.92,9.80817292797434,-6.9704887145941e-08,6.97048871459411e-08,-1.61338639190771e-20
59.96,9.80817466886147,-6.96020653068281e-08,6.96020653068282e-08,1.45996403810736e-20
60,9.80817641186782,-6.94984644307435e-08,6.94984644307436e-08,-1.93255468024317e-20
60.04,9.80817815698026,-6.93940862999741e-08,6.93940862999743e-08,6.44974540449442e-20
60.08,9.80817990418569,-6.92889327050088e-08,6.92889327050091e-08,1.44565643889539e-20
60.12,9.80818165347103,-6.91830054444931e-08,6.91830054444935e-08,-5.10853481145913e-20
60.16,9.80818340482323,-6.90763063252095e-08,6.90763063252045e-08,-1.4840096710157e-20
60.2,9.80818515822929,-6.89688371620419e-08,6.89688371620394e-08,1.34436332821645e-19
60.24,9.80818691367619,-6.88605997779637e-08,6.88605997779616e-08,-4.00206494125154e-20
60.28,9.80818867115099,-6.87515960039822e-08,6.87515960039802e-08,3.26722938811848e-19
60.32,9.80819043064075,-6.86418276791351e-08,6.86418276791338e-08,-1.77720899556129e-19
60.36,9.80819219213256,-6.85312966504482e-08,6.85312966504467e-08,2.2897542738923e-20
60.4,9.80819395561354,-6.84200047729054e-08,6.84200047729043e-08,-1.43976827143102e-19
60.44,9.80819572107084,-6.83079539094273e-08,6.83079539094278e-08,1.50160345066726e-19
60.48,9.80819748849165,-6.81951459308385e-08,6.81951459308391e-08,2.049022068627e-19
60.52,9.80819925786317,-6.80815827158384e-08,6.80815827158392e-08,-7.54966514666964e-21
60.56,9.80820102917264,-6.79672661509733e-08,6.79672661509743e-08,3.11256409575369e-20
60.6,9.80820280240731,-6.78521981305989e-08,6.78521981305999e-08,1.28419838458076e-19
60.64,9.80820457755448,-6.77363805568732e-08,6.77363805568743e-08,2.63388319497549e-19
60.68,9.80820635460147,-6.76198153396916e-08,6.76198153396932e-08,-9.061718594236e-20
60.72,9.80820813353564,-6.75025043966898e-08,6.75025043966884e-08,2.04132694490596e-19
60.76,9.80820991434434,-6.73844496532005e-08,6.7384449653202e-08,1.44272980567553e-19
60.8,9.808211697015,-6.72656530422369e-08,6.72656530422318e-08,1.58723663990007e-20
60.84,9.80821348153504,-6.7146116504424e-08,6.71461165044229e-08,-3.75731267285966e-20
60.88,9.80821526789192,-6.70258419880241e-08,6.7025841988023e-08,-7.54505876315847e-20
60.92,9.80821705607314,-6.69048314488587e-08,6.69048314488578e-08,1.71458109367784e-19
60.96,9.80821884606621,-6.67830868503193e-08,6.67830868503188e-08,-2.29972693333766e-20
61,9.80822063785868,-6.66606101633002e-08,6.66606101632998e-08,7.67202903420647e-20
61.04,9.80822243143812,-6.65374033661975e-08,6.65374033661972e-08,-6.97138913461185e-20
61.08,9.80822422679215,-6.6413468444857e-08,6.64134684448568e-08,-6.73581195891311e-20
61.12,9.80822602390838,-6.62888073925639e-08,6.6288807392564e-08,4.59809319624616e-20
61.16,9.80822782277448,-6.61634222100022e-08,6.61634222100025e-08,-5.88464017719234e-20
61.2,9.80822962337814,-6.6037314905211e-08,6.60373149052116e-08,-1.00010854008468e-19
61.24,9.80823142570707,-6.59104874935928e-08,6.59104874935935e-08,-6.94162273046662e-20
61.28,9.80823322974902,-6.57829419978464e-08,6.57829419978441e-08,-6.74051003399411e-20
61.32,9.80823503549177,-6.56546804479391e-08,6.56546804479394e-08,1.57170591376298e-19
61.36,9.80823684292311,-6.55257048811057e-08,6.55257048811062e-08,-1.11290392715199e-21
61.4,9.80823865203087,-6.53960173417868e-08,6.53960173417875e-08,-1.33061875219833e-19
61.44,9.80824046280292,-6.52656198816126e-08,6.52656198816103e-08,2.31193930943356e-20
61.48,9.80824227522714,-6.51345145593658e-08,6.51345145593637e-08,-1.7916335535018e-19
61.52,9.80824408929144,-6.50027034409574e-08,6.50027034409555e-08,-8.64642321751619e-20
61.56,9.80824590498378,-6.48701885994e-08,6.48701885994012e-08,-2.43603094939855e-19
61.6,9.8082477222921,-6.47369721147571e-08,6.47369721147584e-08,2.21051168021579e-19
61.64,9.80824954120444,-6.46030560741419e-08,6.46030560741408e-08,-1.71962729314043e-19
61.68,9.80825136170881,-6.44684425716465e-08,6.44684425716491e-08,7.38311905160348e-20
61.72,9.80825318379327,-6.43331337083575e-08,6.43331337083574e-08,-3.2813165798319e-19
61.76,9.80825500744589,-6.41971315922867e-08,6.41971315922865e-08,-2.30564581558858e-19
61.8,9.80825683265481,-6.40604383383526e-08,6.40604383383523e-08,-4.09382512779915e-20
61.84,9.80825865940815,-6.39230560683713e-08,6.39230560683711e-08,3.50800535441305e-20
61.88,9.8082604876941,-6.37849869109794e-08,6.37849869109795e-08,4.13994893656887e-20
61.92,9.80826231750084,-6.364623300165e-08,6.364623300165e-08,9.90607804251401e-21
61.96,9.80826414881662,-6.35067964826285e-08,6.35067964826287e-08,-1.98647062794114e-20
62,9.80826598162968,-6.33666795029063e-08,6.33666795029065e-08,-4.92475018652689e-20
62.04,9.8082678159283,-6.32258842182147e-08,6.32258842182152e-08,-1.22880063739488e-19
62.08,9.80826965170081,-6.30844127909618e-08,6.30844127909625e-08,-6.10559370305417e-20
62.12,9.80827148893553,-6.29422673902255e-08,6.29422673902199e-08,5.25007874599115e-20
62.16,9.80827332762085,-6.27994501916743e-08,6.27994501916713e-08,6.65056415848957e-19
62.2,9.80827516774516,-6.26559633776202e-08,6.26559633776204e-08,1.63534365452804e-19
62.24,9.80827700929688,-6.25118091369076e-08,6.25118091369082e-08,-1.89208672722777e-20
62.28,9.80827885226447,-6.2366989664925e-08,6.2366989664926e-08,-2.86797399474044e-20
62.32,9.80828069663642,-6.22215071635449e-08,6.22215071635436e-08,1.03458173556202e-19
62.36,9.80828254240122,-6.20753638411161e-08,6.20753638411216e-08,-2.85333087959099e-19
62.4,9.80828438954744,-6.1928561912438e-08,6.19285619124412e-08,2.72822708214525e-19
62.44,9.80828623806362,-6.17811035986949e-08,6.17811035986909e-08,3.78312364833942e-19
62.48,9.80828808793838,-6.16329911274319e-08,6.16329911274314e-08,1.61344606825963e-19
62.52,9.80828993916032,-6.14842267325678e-08,6.14842267325679e-08,1.21873519540533e-19
62.56,9.80829179171811,-6.13348126543039e-08,6.13348126543043e-08,-2.38342635550065e-21
62.6,9.80829364560043,-6.11847511391159e-08,6.11847511391166e-08,-3.96932257602257e-20
62.64,9.80829550079599,-6.10340444397273e-08,6.10340444397279e-08,2.61408575074494e-20
62.68,9.80829735729352,-6.08826948150926e-08,6.08826948150935e-08,2.26569332569429e-20
62.72,9.8082992150818,-6.07307045303058e-08,6.07307045303068e-08,7.05188376979101e-20
62.76,9.80830107414961,-6.05780758566384e-08,6.05780758566339e-08,1.08104039465755e-20
62.8,9.80830293448578,-6.04248110714531e-08,6.04248110714571e-08,-1.01735463515638e-19
62.84,9.80830479607916,-6.02709124582172e-08,6.02709124582128e-08,-3.28754989805932e-20
62.88,9.80830665891864,-6.01163823064263e-08,6.01163823064297e-08,-1.48718088135876e-19
62.92,9.80830852299311,-5.99612229116004e-08,5.9961222911602e-08,2.18856976565503e-20
62.96,9.80831038829152,-5.98054365752468e-08,5.98054365752489e-08,-1.01949944636624e-19
63,9.80831225480282,-5.96490256048258e-08,5.96490256048257e-08,-3.8264960253617e-19
63.04,9.80831412251602,-5.94919923136977e-08,5.94919923136978e-08,-1.3805312325695e-19
63.08,9.80831599142013,-5.93343390211146e-08,5.93343390211148e-08,1.50968585579229e-20
63.12,9.80831786150421,-5.91760680522113e-08,5.91760680522118e-08,-4.71966232849623e-20
63.16,9.80831973275732,-5.90171817379069e-08,5.90171817379047e-08,3.09419320450555e-20
63.2,9.80832160516859,-5.88576824149061e-08,5.88576824149069e-08,-2.81307869882929e-20
63.24,9.80832347872713,-5.86975724256972e-08,5.86975724256983e-08,-9.17729105154374e-21
63.28,9.80832535342212,-5.85368541184782e-08,5.85368541184716e-08,6.13872083714638e-20
63.32,9.80832722924274,-5.83755298471102e-08,5.83755298471153e-08,-4.64648635010252e-19
63.36,9.80832910617821,-5.82136019711563e-08,5.82136019711529e-08,-4.20176643728087e-19
63.4,9.80833098421778,-5.80510728557562e-08,5.80510728557546e-08,9.32990010134164e-20
63.44,9.80833286335072,-5.78879448716678e-08,5.78879448716737e-08,3.77128800974703e-20
63.48,9.80833474356635,-5.77242203951987e-08,5.77242203952e-08,-3.17197810254887e-19
63.52,9.80833662485398,-5.75599018081734e-08,5.75599018081748e-08,-2.26700837610715e-19
63.56,9.80833850720298,-5.73949914979146e-08,5.73949914979161e-08,-1.96760382364938e-20
63.6,9.80834039060274,-5.72294918571934e-08,5.72294918571954e-08,-1.13786217451408e-19
63.64,9.80834227504266,-5.70634052842131e-08,5.70634052842062e-08,3.03700502814208e-19
63.68,9.80834416051221,-5.6896734182551e-08,5.6896734182555e-08,-3.43218677782128e-19
63.72,9.80834604700084,-5.67294809611587e-08,5.67294809611612e-08,1.92408438212093e-19
63.76,9.80834793449806,-5.65616480343149e-08,5.65616480343096e-08,1.33999647290324e-19
63.8,9.8083498229934,-5.63932378215603e-08,5.63932378215573e-08,-1.33582474396445e-19
63.84,9.80835171247641,-5.62242527477158e-08,5.62242527477213e-08,2.11167795242569e-19
63.88,9.80835360293668,-5.60546952428222e-08,5.60546952428242e-08,-2.16418289865497e-19
63.92,9.80835549436382,-5.58845677421039e-08,5.5884567742106e-08,1.36924744671255e-19
63.96,9.80835738674747,-5.57138726859483e-08,5.57138726859508e-08,-1.02464603073627e-19
64,9.8083592800773,-5.55426125198527e-08,5.55426125198534e-08,2.899407114556e-19
64.04,9.80836117434301,-5.53707896944141e-08,5.53707896944152e-08,-7.22847816485515e-20
64.08,9.80836306953431,-5.51984066652889e-08,5.51984066652887e-08,-1.44581407539354e-19
64.12,9.80836496564097,-5.50254658931274e-08,5.5025465893137e-08,8.19375617038573e-20
64.16,9.80836686265276,-5.48519698436086e-08,5.48519698436122e-08,1.40938390080424e-19
64.2,9.80836876055949,-5.46779209873286e-08,5.46779209873311e-08,-1.97739814743743e-19
64.24,9.808370659351,-5.45033217998337e-08,5.45033217998364e-08,-2.47871455687652e-20
64.28,9.80837255901715,-5.43281747615291e-08,5.43281747615319e-08,2.04729376318394e-19
64.32,9.80837445954784,-5.41524823576805e-08,5.41524823576822e-08,-8.95538433421172e-20
64.36,9.80837636093298,-5.39762470783917e-08,5.39762470783936e-08,-1.1872893131643e-19
64.4,9.80837826316253,-5.37994714185219e-08,5.37994714185228e-08,-1.41342513668862e-19
64.44,9.80838016622645,-5.36221578777111e-08,5.36221578777119e-08,2.04385116647698e-19
64.48,9.80838207011475,-5.34443089602808e-08,5.34443089602811e-08,4.15351286165262e-20
64.52,9.80838397481747,-5.32659271752724e-08,5.32659271752717e-08,3.24278241938857e-21
64.56,9.80838588032466,-5.30870150363413e-08,5.30870150363405e-08,1.84978735538207e-19
64.6,9.80838778662641,-5.29075750617813e-08,5.29075750617808e-08,-1.56398441498119e-19
64.64,9.80838969371283,-5.27276097744548e-08,5.27276097744575e-08,-3.70496784070468e-20
64.68,9.80839160157408,-5.25471217017869e-08,5.2547121701789e-08,-1.57245336075098e-20
64.72,9.80839351020031,-5.236611337569e-08,5.23661133756911e-08,-1.05692254983162e-20
64.76,9.80839541958172,-5.21845873325789e-08,5.218458733258e-08,-1.23030388845002e-20
64.8,9.80839732970854,-5.2002546113297e-08,5.20025461132979e-08,-4.14427777165886e-20
64.84,9.80839924057103,-5.18199922631018e-08,5.18199922631026e-08,-7.05803967654734e-20
64.88,9.80840115215946,-5.16369283316304e-08,5.16369283316303e-08,-1.13517702929178e-20
64.92,9.80840306446415,-5.14533568728513e-08,5.14533568728514e-08,2.65929167956586e-20
64.96,9.80840497747543,-5.12692804450471e-08,5.12692804450469e-08,6.72905721992532e-20
65,9.80840689118366,-5.10847016107799e-08,5.10847016107796e-08,3.20914046698891e-20
65.04,9.80840880557924,-5.0899622936828e-08,5.08996229368384e-08,4.48310467331654e-20
65.08,9.80841072065258,-5.07140469942098e-08,5.07140469942088e-08,-7.24146186282985e-19
65.12,9.80841263639413,-5.05279763580788e-08,5.05279763580802e-08,2.23904245053938e-19
65.16,9.80841455279437,-5.0341413607736e-08,5.03414136077356e-08,4.96876248535692e-20
65.2,9.80841646984379,-5.01543613265901e-08,5.01543613265898e-08,-8.79192927000032e-20
65.24,9.80841838753293,-4.99668221021097e-08,4.99668221021092e-08,9.83081864748751e-20
65.28,9.80842030585235,-4.97787985257952e-08,4.9778798525795e-08,-2.0892069086729e-20
65.32,9.80842222479261,-4.95902931931526e-08,4.95902931931525e-08,-8.35885204974281e-20
65.36,9.80842414434435,-4.94013087036295e-08,4.94013087036296e-08,5.33225710654209e-20
65.4,9.80842606449819,-4.92118476606268e-08,4.92118476606268e-08,2.77023547000167e-20
65.44,9.8084279852448,-4.90219126714328e-08,4.90219126714321e-08,-9.49015345239586e-21
65.48,9.80842990657488,-4.88315063471853e-08,4.88315063471844e-08,2.3626295460816e-19
65.52,9.80843182847914,-4.86406313028627e-08,4.86406313028618e-08,2.49778104660951e-19
65.56,9.80843375094834,-4.84492901572198e-08,4.84492901572193e-08,5.53091684911021e-20
65.6,9.80843567397325,-4.82574855327617e-08,4.82574855327717e-08,1.24391585696691e-19
65.64,9.80843759754467,-4.80652200557522e-08,4.80652200557482e-08,7.90343714467865e-19
65.68,9.80843952165343,-4.78724963560843e-08,4.78724963560814e-08,-2.93357785168525e-19
65.72,9.80844144629039,-4.76793170673566e-08,4.76793170673555e-08,8.12840521844465e-19
65.76,9.80844337144642,-4.74856848267522e-08,4.74856848267516e-08,9.40469194698885e-21
65.8,9.80844529711246,-4.72916022750441e-08,4.72916022750434e-08,1.428093170414e-19
65.84,9.80844722327942,-4.70970720565601e-08,4.70970720565595e-08,2.8210953159942e-21
65.88,9.80844914993829,-4.6902096819139e-08,4.69020968191382e-08,7.11946429348556e-21
65.92,9.80845107708004,-4.67066792140976e-08,4.67066792140964e-08,3.08356285587773e-19
65.96,9.8084530046957,-4.65108218961844e-08,4.65108218961835e-08,-1.75636756592524e-19
66,9.80845493277631,-4.63145275235731e-08,4.63145275235722e-08,1.27679302117623e-19
66.04,9.80845686131296,-4.61177987577951e-08,4.61177987578069e-08,-2.06624931249549e-19
66.08,9.80845879029673,-4.59206382637509e-08,4.59206382637625e-08,5.24795128526463e-20
66.12,9.80846071971877,-4.57230487096218e-08,4.57230487096213e-08,-5.30447450018691e-19
66.16,9.80846264957021,-4.55250327668459e-08,4.55250327668445e-08,9.80544279807526e-20
66.2,9.80846457984224,-4.53265931101386e-08,4.53265931101371e-08,-6.80815697975176e-20
66.24,9.80846651052608,-4.51277324173651e-08,4.51277324173757e-08,2.99085616689588e-19
66.28,9.80846844161295,-4.49284533696086e-08,4.49284533696058e-08,1.68932437064051e-19
66.32,9.80847037309412,-4.47287586510407e-08,4.47287586510395e-08,2.87033473238874e-19
66.36,9.80847230496087,-4.4528650948946e-08,4.45286509489453e-08,-1.37590238829219e-19
66.4,9.80847423720452,-4.43281329536682e-08,4.43281329536699e-08,-9.65593694456041e-21
66.44,9.80847616981641,-4.41272073585815e-08,4.41272073585829e-08,2.94794799827541e-19
66.48,9.80847810278792,-4.3925876860046e-08,4.39258768600471e-08,1.23966039678534e-19
66.52,9.80848003611043,-4.37241441573793e-08,4.372414415738e-08,1.80005047326285e-19
66.56,9.80848196977537,-4.35220119528076e-08,4.35220119528081e-08,8.85791846598517e-20
66.6,9.80848390377418,-4.33194829514846e-08,4.33194829514736e-08,-1.86143309438129e-19
66.64,9.80848583809834,-4.31165598613527e-08,4.31165598613552e-08,-8.01890782980592e-20
66.68,9.80848777273936,-4.29132453932299e-08,4.29132453932322e-08,1.76730022899278e-19
66.72,9.80848970768875,-4.27095422606924e-08,4.27095422606921e-08,1.25123206354603e-19
66.76,9.80849164293809,-4.25054531800503e-08,4.25054531800497e-08,-8.95395055378649e-21
66.8,9.80849357847893,-4.23009808703401e-08,4.23009808703394e-08,-2.59938016797468e-20
66.84,9.80849551430289,-4.20961280532885e-08,4.20961280532875e-08,6.23840040566678e-20
66.88,9.80849745040161,-4.18908974532344e-08,4.18908974532335e-08,-2.04168779209106e-19
66.92,9.80849938676675,-4.16852917971373e-08,4.1685291797136e-08,3.02737397092222e-19
66.96,9.80850132338999,-4.14793138145342e-08,4.14793138145329e-08,-1.57674802271405e-19
67,9.80850326026304,-4.12729662375067e-08,4.12729662375053e-08,-9.90184243132752e-21
67.04,9.80850519737766,-4.10662518006088e-08,4.10662518006193e-08,1.39038991797695e-19
67.08,9.80850713472558,-4.0859173240909e-08,4.08591732409049e-08,1.40786064384359e-18
67.12,9.80850907229861,-4.06517332978448e-08,4.06517332978543e-08,-2.43670610077211e-19
67.16,9.80851101008857,-4.04439347133248e-08,4.04439347133214e-08,6.17859843421262e-20
67.2,9.8085129480873,-4.02357802315546e-08,4.02357802315505e-08,9.5946271622903e-20
67.24,9.80851488628667,-4.0027272599106e-08,4.0027272599102e-08,1.70899656662387e-19
67.28,9.80851682467857,-3.98184145648382e-08,3.98184145648364e-08,1.16144418767922e-19
67.32,9.80851876325493,-3.96092088798493e-08,3.96092088798471e-08,-1.98172669082913e-19
67.36,9.8085207020077,-3.93996582974894e-08,3.9399658297487e-08,-1.4801957009672e-19
67.4,9.80852264092884,-3.91897655732741e-08,3.91897655732836e-08,2.21208834017676e-19
67.44,9.80852458001035,-3.89795334648939e-08,3.89795334648925e-08,-5.0241577276995e-19
67.48,9.80852651924427,-3.87689647321179e-08,3.87689647321159e-08,9.43119053126401e-20
67.52,9.80852845862263,-3.85580621368441e-08,3.8558062136842e-08,-4.30386552576087e-19
67.56,9.80853039813752,-3.83468284429918e-08,3.83468284429894e-08,-5.91207622353928e-20
67.6,9.80853233778106,-3.81352664164967e-08,3.8135266416494e-08,-2.25602002585143e-19
67.64,9.80853427754534,-3.79233788252838e-08,3.79233788252809e-08,-1.86995216968231e-19
67.68,9.80853621742254,-3.77111684392081e-08,3.77111684392043e-08,4.66778883175299e-19
67.72,9.80853815740483,-3.74986380300458e-08,3.74986380300419e-08,4.97394970447354e-19
67.76,9.80854009748442,-3.72857903714256e-08,3.72857903714343e-08,4.01611016113271e-19
67.8,9.80854203765354,-3.70726282388507e-08,3.70726282388576e-08,-6.58946201518218e-19
67.84,9.80854397790444,-3.68591544096114e-08,3.68591544096036e-08,1.00389967351948e-20
67.88,9.80854591822941,-3.66453716627309e-08,3.66453716627361e-08,-1.36800462836614e-19
67.92,9.80854785862075,-3.64312827790367e-08,3.643128277903e-08,-3.96444389722902e-19
67.96,9.8085497990708,-3.62168905409927e-08,3.62168905409867e-08,4.16318136819498e-19
68,9.80855173957191,-3.60021977327567e-08,3.60021977327505e-08,2.32543230781117e-19
68.04,9.80855368011647,-3.57872071401181e-08,3.57872071401122e-08,2.70211773613247e-19
68.08,9.80855562069688,-3.55719215504584e-08,3.55719215504523e-08,2.34602278456843e-19
68.12,9.80855756130559,-3.53563437526915e-08,3.53563437526973e-08,5.47098262662642e-19
68.16,9.80855950193505,-3.51404765373168e-08,3.51404765373225e-08,2.69352921545136e-19
68.2,9.80856144257774,-3.49243226962654e-08,3.49243226962578e-08,-2.94465919861287e-19
68.24,9.80856338322616,-3.47078850229367e-08,3.4707885022944e-08,-1.00794787191372e-18
68.28,9.80856532387287,-3.44911663121917e-08,3.44911663121862e-08,-2.17521706220966e-20
68.32,9.80856726451042,-3.42741693602103e-08,3.42741693602066e-08,-4.62128494090638e-20
68.36,9.80856920513138,-3.40568969645831e-08,3.40568969645812e-08,-2.07163718858284e-19
68.4,9.80857114572838,-3.3839351924183e-08,3.38393519241808e-08,4.68995418967318e-19
68.44,9.80857308629404,-3.36215370391738e-08,3.36215370391716e-08,1.39761490251666e-19
68.48,9.80857502682103,-3.34034551109553e-08,3.34034551109658e-08,8.43473093271649e-20
68.52,9.80857696730203,-3.3185108942178e-08,3.31851089421757e-08,8.51835880713329e-19
68.56,9.80857890772975,-3.2966501336626e-08,3.29665013366244e-08,-9.16632091732837e-20
68.6,9.80858084809691,-3.27476350992459e-08,3.27476350992442e-08,-9.90720167406645e-20
68.64,9.8085827883963,-3.25285130360745e-08,3.25285130360723e-08,2.18447652993597e-19
68.68,9.80858472862068,-3.23091379542532e-08,3.23091379542509e-08,1.82958520318274e-19
68.72,9.80858666876286,-3.20895126619386e-08,3.20895126619376e-08,-5.14517015027845e-20
68.76,9.80858860881568,-3.18696399683017e-08,3.18696399683006e-08,1.51179822752214e-19
68.8,9.80859054877198,-3.16495226834679e-08,3.16495226834669e-08,-3.63510771826494e-20
68.84,9.80859248862467,-3.14291636185187e-08,3.14291636185176e-08,4.66417454998572e-20
68.88,9.80859442836664,-3.12085655854264e-08,3.12085655854255e-08,-8.82683315780166e-20
68.92,9.80859636799082,-3.09877313970127e-08,3.09877313970117e-08,1.67254336371128e-19
68.96,9.80859830749016,-3.0766663866971e-08,3.076666386697e-08,-4.00991709285498e-20
69,9.80860024685766,-3.05453658097468e-08,3.05453658097459e-08,4.66690527981652e-21
69.04,9.8086021860863,-3.03238400405607e-08,3.03238400405599e-08,-2.317920683271e-19
69.08,9.80860412516912,-3.01020893753882e-08,3.01020893753871e-08,-6.94142160242056e-20
69.12,9.80860606409918,-2.98801166308529e-08,2.98801166308518e-08,1.26347996025922e-19
69.16,9.80860800286954,-2.96579246242753e-08,2.96579246242745e-08,-9.95486231563665e-20
69.2,9.80860994147331,-2.94355161735793e-08,2.94355161735906e-08,3.26102246479933e-20
69.24,9.80861187990361,-2.92128940972984e-08,2.92128940972945e-08,6.17102712946532e-20
69.28,9.8086138181536,-2.89900612144796e-08,2.89900612144754e-08,-1.2065177831008e-20
69.32,9.80861575621644,-2.8767020344728e-08,2.8767020344737e-08,2.19927996352339e-19
69.36,9.80861769408533,-2.85437743081306e-08,2.85437743081398e-08,1.92915831227525e-19
69.4,9.8086196317535,-2.83203259252307e-08,2.83203259252251e-08,-1.05743675147134e-20
69.44,9.80862156921418,-2.8096678016955e-08,2.80966780169505e-08,1.06616736809805e-19
69.48,9.80862350646064,-2.78728334046491e-08,2.78728334046568e-08,-7.33488433124321e-19
69.52,9.80862544348619,-2.76487949100006e-08,2.7648794910007e-08,-3.07420065528638e-19
69.56,9.80862738028413,-2.74245653550053e-08,2.74245653549974e-08,-2.59565902598014e-19
69.6,9.8086293168478,-2.72001475619404e-08,2.72001475619449e-08,3.33667152818215e-19
69.64,9.80863125317057,-2.69755443533328e-08,2.69755443533372e-08,-6.88242317190416e-19
69.68,9.80863318924582,-2.67507585519185e-08,2.6750758551922e-08,-3.61737185543216e-20
69.72,9.80863512506696,-2.65257929806269e-08,2.65257929806184e-08,-5.92626858658215e-19
69.76,9.80863706062743,-2.63006504625011e-08,2.63006504624927e-08,-2.01566831232716e-21
69.8,9.80863899592068,-2.60753338207176e-08,2.60753338207092e-08,7.85889422570064e-19
69.84,9.80864093094021,-2.58498458785196e-08,2.58498458785123e-08,-1.00274433367817e-19
69.88,9.8086428656795,-2.56241894591902e-08,2.56241894591959e-08,1.95212679246409e-19
69.92,9.80864480013209,-2.53983673860408e-08,2.53983673860461e-08,3.17203659050699e-19
69.96,9.80864673429152,-2.51723824823394e-08,2.51723824823313e-08,-1.81031687235174e-19
70,9.80864866815139,-2.49462375712718e-08,2.49462375712763e-08,3.05991278743545e-19
70.04,9.80865060170527,-2.47199354759694e-08,2.47199354759733e-08,4.76223702385094e-20
70.08,9.80865253494678,-2.44934790194237e-08,2.44934790194126e-08,2.09809867337131e-19
70.12,9.80865446786958,-2.42668710244457e-08,2.42668710244352e-08,-8.43405041509265e-19
70.16,9.80865640046733,-2.4040114313659e-08,2.40401143136606e-08,-1.48946761631033e-19
70.2,9.80865833273372,-2.38132117094848e-08,2.38132117094865e-08,-1.71684647832658e-19
70.24,9.80866026466246,-2.35861660340343e-08,2.35861660340357e-08,2.4573786489098e-19
70.28,9.80866219624729,-2.3358980109169e-08,2.3358980109157e-08,-6.78886069060614e-19
70.32,9.80866412748196,-2.3131656756366e-08,2.3131656756366e-08,2.52213977084622e-19
70.36,9.80866605836025,-2.29041987967934e-08,2.29041987967936e-08,8.68747869481651e-21
70.4,9.80866798887598,-2.26766090511736e-08,2.26766090511739e-08,6.70020691500881e-20
70.44,9.80866991902295,-2.24488903398304e-08,2.24488903398309e-08,3.01695533698785e-21
70.48,9.80867184879503,-2.22210454826054e-08,2.22210454825927e-08,-1.37196166022692e-19
70.52,9.80867377818609,-2.19930772988272e-08,2.19930772988281e-08,2.75333014035059e-19
70.56,9.80867570719002,-2.1764988607344e-08,2.17649886073451e-08,-2.09400253666852e-19
70.6,9.80867763580072,-2.1536782226367e-08,2.15367822263681e-08,-1.02160125670293e-19
70.64,9.80867956401216,-2.13084609735697e-08,2.1308460973571e-08,-2.30424161188235e-19
70.68,9.80868149181828,-2.10800276659485e-08,2.10800276659496e-08,2.44788598812147e-19
70.72,9.80868341921307,-2.08514851198447e-08,2.08514851198461e-08,-2.13431851497562e-19
70.76,9.80868534619054,-2.06228361509173e-08,2.06228361509187e-08,-2.4140566430337e-19
70.8,9.8086872727447,-2.03940835740677e-08,2.03940835740689e-08,7.63382977617653e-21
70.84,9.80868919886962,-2.01652302034406e-08,2.01652302034417e-08,3.50392174213303e-19
70.88,9.80869112455936,-1.99362788523961e-08,1.99362788523975e-08,8.52697991373874e-20
70.92,9.80869304980804,-1.97072323334214e-08,1.97072323334231e-08,-3.53115974816314e-19
70.96,9.80869497460974,-1.94780934581787e-08,1.94780934581802e-08,1.02088927256231e-19
71,9.80869689895862,-1.92488650374068e-08,1.92488650374082e-08,-1.21383464288756e-19
71.04,9.80869882284884,-1.90195498809061e-08,1.90195498809075e-08,-1.92471375689498e-19
71.08,9.80870074627458,-1.87901507975409e-08,1.87901507975422e-08,-4.75730467840207e-21
71.12,9.80870266923003,-1.85606705951429e-08,1.85606705951443e-08,-5.17134365921227e-20
71.16,9.80870459170944,-1.833111208054e-08,1.83311120805412e-08,-2.08052147583559e-20
71.2,9.80870651370705,-1.81014780594578e-08,1.8101478059459e-08,3.38559831172045e-20
71.24,9.80870843521712,-1.78717713365645e-08,1.78717713365659e-08,-2.67371656097588e-19
71.28,9.80871035623395,-1.76419947153771e-08,1.76419947153784e-08,-6.03124845878929e-20
71.32,9.80871227675185,-1.74121509982492e-08,1.74121509982502e-08,-5.30640637145001e-21
71.36,9.80871419676515,-1.71822429863308e-08,1.7182242986331e-08,-4.57729898513024e-19
71.4,9.80871611626821,-1.69522734795539e-08,1.69522734795533e-08,5.81175124799746e-20
71.44,9.80871803525542,-1.6722245276603e-08,1.67222452766023e-08,1.66367392527769e-19
71.48,9.80871995372115,-1.64921611748197e-08,1.64921611748189e-08,-1.47029388496129e-19
71.52,9.80872187165984,-1.62620239702619e-08,1.6262023970261e-08,-1.13844448252735e-20
71.56,9.80872378906592,-1.60318364576113e-08,1.60318364576104e-08,2.03962284506882e-19
71.6,9.80872570593387,-1.58016014301673e-08,1.58016014301665e-08,-7.08175169917828e-20
71.64,9.80872762225816,-1.55713216797716e-08,1.55713216797705e-08,2.21659495980087e-19
71.68,9.80872953803328,-1.5340999996842e-08,1.5340999996841e-08,-6.32746529239545e-20
71.72,9.80873145325379,-1.51106391703055e-08,1.51106391703046e-08,-2.09795610033731e-19
71.76,9.80873336791421,-1.48802419875401e-08,1.48802419875387e-08,3.1769580642701e-19
71.8,9.80873528200911,-1.46498112343854e-08,1.46498112343842e-08,9.98571994937088e-21
71.84,9.80873719553309,-1.44193496950971e-08,1.44193496950957e-08,4.62556211942061e-21
71.88,9.80873910848075,-1.41888601522949e-08,1.41888601522936e-08,-2.71750802621165e-19
71.92,9.80874102084672,-1.39583453869636e-08,1.39583453869622e-08,3.61289099142889e-20
71.96,9.80874293262566,-1.37278081783927e-08,1.37278081783915e-08,-4.42593391675429e-19
72,9.80874484381223,-1.34972513041618e-08,1.34972513041602e-08,5.85314520751337e-19
72.04,9.80874675440112,-1.32666775400904e-08,1.32666775400889e-08,-7.27902783591571e-20
72.08,9.80874866438706,-1.30360896602423e-08,1.30360896602408e-08,1.4157432907646e-19
72.12,9.80875057376476,-1.28054904368362e-08,1.28054904368346e-08,7.9049199548045e-20
72.16,9.80875248252899,-1.25748826402654e-08,1.25748826402783e-08,5.61713591632876e-20
72.2,9.80875439067452,-1.23442690390482e-08,1.23442690390493e-08,-6.9688969177656e-20
72.24,9.80875629819614,-1.21136523997939e-08,1.21136523997948e-08,4.3727172817643e-19
72.28,9.80875820508867,-1.18830354871493e-08,1.18830354871388e-08,-1.78450771501958e-19
72.32,9.80876011134693,-1.165242106381e-08,1.16524210638116e-08,-4.81845121049021e-20
72.36,9.8087620169658,-1.14218118904684e-08,1.14218118904702e-08,-1.42620239082687e-19
72.4,9.80876392194013,-1.11912107257848e-08,1.11912107257865e-08,-5.52180299246331e-20
72.44,9.80876582626484,-1.09606203263318e-08,1.0960620326333e-08,4.44132482358092e-19
72.48,9.80876772993483,-1.07300434465965e-08,1.07300434465982e-08,-5.29373190690258e-19
72.52,9.80876963294503,-1.04994828389427e-08,1.04994828389439e-08,1.89405979800572e-19
72.56,9.80877153529041,-1.02689412535707e-08,1.02689412535721e-08,7.37496408648069e-20
72.6,9.80877343696592,-1.0038421438468e-08,1.00384214384694e-08,2.19430568793717e-19
72.64,9.80877533796659,-9.80792613940394e-09,9.80792613940532e-09,-3.78361641298197e-19
72.68,9.8087772382874,-9.57745809991777e-09,9.57745809991903e-09,-1.94394749840132e-19
72.72,9.80877913792341,-9.34702006124532e-09,9.34702006123253e-09,-1.29002754006132e-19
72.76,9.80878103686966,-9.11661476228325e-09,9.11661476227088e-09,-1.34005535158219e-18
72.8,9.80878293512123,-8.88624493959297e-09,8.8862449395933e-09,-2.78557026393672e-19
72.84,9.8087848326732,-8.65591332738348e-09,8.65591332738353e-09,-8.27080252965252e-20
72.88,9.80878672952069,-8.42562265741179e-09,8.42562265741187e-09,2.27350803607216e-20
72.92,9.80878862565884,-8.19537565901023e-09,8.19537565901036e-09,-6.32935228521806e-20
72.96,9.80879052108279,-7.96517505903449e-09,7.96517505903461e-09,6.60966233734495e-20
73,9.80879241578772,-7.73502358184357e-09,7.73502358184377e-09,1.7942561732798e-19
73.04,9.80879430976881,-7.50492394923122e-09,7.50492394922895e-09,-1.17450464015286e-20
73.08,9.80879620302128,-7.27487888047565e-09,7.27487888047332e-09,3.38023474463867e-20
73.12,9.80879809554034,-7.04489109220392e-09,7.04489109220165e-09,3.27790741439322e-19
73.16,9.80879998732125,-6.81496329844562e-09,6.81496329844365e-09,-2.57355543811254e-20
73.2,9.80880187835927,-6.5850982105669e-09,6.58509821057898e-09,5.58320366154805e-20
73.24,9.8088037686497,-6.35529853726333e-09,6.35529853726239e-09,-3.58636691650527e-19
73.28,9.80880565818782,-6.125566984456e-09,6.12556698445501e-09,-1.07991608099598e-19
73.32,9.80880754696897,-5.89590625538404e-09,5.89590625538897e-09,-4.15180655753702e-19
73.36,9.80880943498849,-5.66631905044813e-09,5.66631905045248e-09,5.25099701205879e-19
73.4,9.80881132224173,-5.43680806729314e-09,5.43680806728336e-09,2.06189159068528e-20
73.44,9.80881320872408,-5.20737600065403e-09,5.20737600065898e-09,1.89109491974099e-19
73.48,9.80881509443093,-4.97802554245853e-09,4.97802554246365e-09,-1.75463422235915e-19
73.52,9.8088169793577,-4.74875938171756e-09,4.74875938170835e-09,1.62261718465454e-19
73.56,9.80881886349982,-4.51958020446276e-09,4.51958020446876e-09,-9.23238834081709e-19
73.6,9.80882074685275,-4.29049069384303e-09,4.29049069383552e-09,-1.18483825050067e-19
73.64,9.80882262941196,-4.06149352994138e-09,4.06149352994758e-09,2.14548396713765e-19
73.68,9.80882451117294,-3.83259138987667e-09,3.83259138986771e-09,-1.25721438603455e-19
73.72,9.80882639213119,-3.60378694765792e-09,3.60378694766196e-09,6.32332778615517e-20
73.76,9.80882827228225,-3.37508287428886e-09,3.37508287428001e-09,-1.98181261904416e-19
73.8,9.80883015162166,-3.14648183758008e-09,3.14648183757116e-09,3.80463921589488e-19
73.84,9.80883203014497,-2.91798650225012e-09,2.91798650225448e-09,-4.90816842624443e-19
73.88,9.80883390784778,-2.68959952985411e-09,2.68959952984846e-09,4.35200035856397e-19
73.92,9.80883578472567,-2.46132357870439e-09,2.46132357869879e-09,4.36941664896135e-19
73.96,9.80883766077427,-2.23316130392026e-09,2.23316130392792e-09,-7.31774261831024e-19
74,9.80883953598922,-2.00511535734984e-09,2.00511535735704e-09,6.53350017341453e-19
74.04,9.80884141036615,-1.77718838755368e-09,1.77718838754675e-09,-2.08568803494516e-19
74.08,9.80884328390075,-1.54938303975947e-09,1.54938303976583e-09,-5.27334210290014e-19
74.12,9.80884515658871,-1.32170195587934e-09,1.32170195587243e-09,4.55657287926215e-19
74.16,9.80884702842572,-1.0941477744147e-09,1.09414777440834e-09,-9.87455068404397e-20
74.2,9.80884889940752,-8.66723130475134e-10,8.6672313048199e-10,2.30685880095404e-19
74.24,9.80885076952984,-6.39430655750059e-10,6.39430655757252e-10,-2.30652618216135e-19
74.28,9.80885263878843,-4.1227297845557e-10,4.12272978447503e-10,9.30954404855152e-19
74.32,9.80885450717908,-1.85252723297521e-10,1.85252723290366e-10,-9.75837744275208e-19
74.36,9.80885637469758,4.16274885332517e-11,-4.162748852757e-11,3.07133350420209e-19
74.4,9.80885824133974,2.68365039357782e-10,-2.68365039364199e-10,-1.19326015170232e-19
74.44,9.80886010710139,4.94957315149593e-10,-4.94957315141815e-10,-3.65379725464866e-19
74.48,9.80886197197838,7.21401705410998e-10,-7.21401705417281e-10,-1.47879923718214e-19
74.52,9.80886383596656,9.47695603348452e-10,-9.47695603340484e-10,-4.94484672955807e-19
74.56,9.80886569906181,1.1738364057827e-09,-1.17383640578847e-09,-4.2517239591326e-19
74.6,9.80886756126003,1.39982151326186e-09,-1.39982151326154e-09,5.79904027562458e-19
74.64,9.80886942255714,1.62564833004421e-09,-1.62564833004337e-09,1.37354928850744e-20
74.68,9.80887128294906,1.85131426412827e-09,-1.8513142641274e-09,2.52277464332212e-20
74.72,9.80887314243176,2.07681672731595e-09,-2.07681672732732e-09,-2.05751731877273e-19
74.76,9.80887500100117,2.30215313520525e-09,-2.30215313520371e-09,3.01894550618018e-20
74.8,9.80887685865329,2.52732090721387e-09,-2.52732090721211e-09,-1.00558993062935e-19
74.84,9.80887871538411,2.75231746663097e-09,-2.75231746662899e-09,-2.35056239516801e-19
74.88,9.80888057118966,2.97714024066373e-09,-2.97714024066178e-09,3.62019318696762e-19
74.92,9.80888242606595,3.20178666040368e-09,-3.20178666040138e-09,-2.63916402653306e-19
74.96,9.80888428000904,3.42625416090553e-09,-3.42625416090349e-09,1.99284076035148e-19
75,9.80888613301499,3.6505401811931e-09,-3.65054018119091e-09,3.1603803796335e-19
75.04,9.80888798507989,3.87464216431385e-09,-3.87464216431135e-09,1.05425291801171e-19
75.08,9.80888983619983,4.09855755731849e-09,-4.0985575573161e-09,6.08704182327304e-19
75.12,9.80889168637091,4.32228381132427e-09,-4.32228381132148e-09,4.41052318590544e-20
75.16,9.80889353558928,4.54581838154654e-09,-4.54581838154362e-09,6.33347019385196e-20
75.2,9.80889538385106,4.76915872730283e-09,-4.76915872729958e-09,-4.29752797074222e-19
75.24,9.80889723115245,4.99230231205609e-09,-4.99230231205284e-09,-1.08294067874501e-19
75.28,9.8088990774896,5.21524660344059e-09,-5.21524660343743e-09,1.51922597102846e-19
75.32,9.8089009228587,5.4379890732592e-09,-5.43798907325566e-09,-4.92201232966277e-19
75.36,9.80890276725597,5.66052719758915e-09,-5.66052719758562e-09,-2.8411251501562e-19
75.4,9.80890461067765,5.88285845670609e-09,-5.88285845670263e-09,-1.57620460739005e-19
75.44,9.80890645311995,6.10498033519866e-09,-6.10498033519514e-09,-2.17111392357529e-19
75.48,9.80890829457915,6.32689032193895e-09,-6.32689032194284e-09,-1.11023373575031e-19
75.52,9.80891013505153,6.54858591014736e-09,-6.54858591015166e-09,4.20547339055718e-19
75.56,9.80891197453335,6.77006459737578e-09,-6.77006459737985e-09,-1.66016457897847e-19
75.6,9.80891381302094,6.99132388559088e-09,-6.99132388559508e-09,3.36609106077901e-19
75.64,9.80891565051061,7.21236128114177e-09,-7.21236128114563e-09,-2.43472821740318e-19
75.68,9.80891748699869,7.43317429485291e-09,-7.43317429484387e-09,1.46193771965641e-19
75.72,9.80891932248154,7.65376044195693e-09,-7.65376044196102e-09,-6.73974470891883e-19
75.76,9.80892115695553,7.87411724224503e-09,-7.87411724224936e-09,-7.73720021681122e-20
75.8,9.80892299041705,8.09424221997565e-09,-8.09424221996621e-09,-4.05801288557026e-19
75.84,9.80892482286247,8.31413290396073e-09,-8.31413290396493e-09,-2.87284003718124e-19
75.88,9.80892665428821,8.53378682759496e-09,-8.53378682759913e-09,-7.06647518815572e-20
75.92,9.80892848469072,8.75320152887326e-09,-8.75320152887733e-09,-3.42156348534156e-19
75.96,9.80893031406643,8.97237455038974e-09,-8.97237455039382e-09,-2.93128700703509e-19
76,9.80893214241178,9.19130343940277e-09,-9.19130343940672e-09,-4.11646011225595e-19
76.04,9.80893396972328,9.40998574784061e-09,-9.40998574784477e-09,2.83823634410133e-20
76.08,9.80893579599739,9.62841903233399e-09,-9.62841903233782e-09,-2.70496500255149e-19
76.12,9.80893762123061,9.84660085424148e-09,-9.84660085424511e-09,4.37268054473254e-19
76.16,9.80893944541948,1.00645287796694e-08,-1.00645287796722e-08,-2.86589791917557e-20
76.2,9.80894126856052,1.02822003795084e-08,-1.02822003795108e-08,-3.54948942417679e-19
76.24,9.80894309065028,1.04996132294239e-08,-1.04996132294262e-08,7.52564929406754e-20
76.28,9.80894491168532,1.07167649099713e-08,-1.07167649099611e-08,-4.92834188965194e-19
76.32,9.80894673166222,1.0933653006484e-08,-1.09336530064746e-08,5.13377566868669e-19
76.36,9.80894855057758,1.11502751092303e-08,-1.11502751092212e-08,4.80456053291752e-19
76.4,9.80895036842798,1.13666288133484e-08,-1.13666288133531e-08,2.6849462439063e-19
76.44,9.80895218521007,1.15827117189483e-08,-1.15827117189527e-08,-1.89597124351634e-19
76.48,9.80895400092047,1.17985214310559e-08,-1.17985214310601e-08,1.4902349623004e-19
76.52,9.80895581555582,1.20140555596954e-08,-1.20140555596864e-08,9.80951648373707e-20
76.56,9.80895762911281,1.22293117198762e-08,-1.2229311719881e-08,1.02899535768192e-18
76.6,9.8089594415881,1.24442875316613e-08,-1.24442875316652e-08,4.24172405724161e-19
76.64,9.8089612529784,1.26589806201689e-08,-1.26589806201724e-08,-2.57156342304164e-19
76.68,9.80896306328038,1.28733886155791e-08,-1.28733886155821e-08,1.46849279272917e-19
76.72,9.8089648724908,1.30875091531761e-08,-1.30875091531788e-08,-4.42233328695636e-19
76.76,9.80896668060637,1.330133987339e-08,-1.33013398733927e-08,-3.10395625626908e-19
76.8,9.80896848762385,1.35148784218021e-08,-1.35148784217914e-08,5.09591208716396e-19
76.84,9.80897029354,1.37281224491386e-08,-1.37281224491403e-08,-2.81576019962501e-19
76.88,9.8089720983516,1.39410696113757e-08,-1.39410696113771e-08,3.9947491610336e-19
76.92,9.80897390205543,1.41537175696821e-08,-1.41537175696832e-08,6.8878895395488e-20
76.96,9.80897570464831,1.43660639904855e-08,-1.43660639904863e-08,7.44013206236018e-20
77,9.80897750612704,1.45781065454951e-08,-1.45781065454958e-08,3.17170907490527e-20
77.04,9.80897930648848,1.47898429117089e-08,-1.47898429117093e-08,-3.01100119447686e-19
77.08,9.80898110572944,1.50012707714483e-08,-1.50012707714486e-08,-1.10378716578152e-19
77.12,9.8089829038468,1.52123878123985e-08,-1.5212387812399e-08,-4.61044491434404e-20
77.16,9.80898470083743,1.54231917275803e-08,-1.54231917275805e-08,-5.19562086976862e-20
77.2,9.80898649669822,1.5633680215428e-08,-1.56336802154281e-08,2.39643603889117e-20
77.24,9.80898829142606,1.58438509798036e-08,-1.58438509798038e-08,-3.61852316823552e-20
77.28,9.80899008501787,1.60537017299943e-08,-1.60537017299943e-08,-1.92271173849992e-20
77.32,9.80899187747057,1.62632301807592e-08,-1.62632301807591e-08,-5.76729040407544e-20
77.36,9.8089936687811,1.64724340523235e-08,-1.64724340523231e-08,-1.08482243153205e-19
77.4,9.80899545894642,1.66813110704548e-08,-1.66813110704542e-08,1.49432715211765e-19
77.44,9.80899724796349,1.68898589664434e-08,-1.68898589664425e-08,7.36063293496426e-20
77.48,9.80899903582929,1.70980754771174e-08,-1.70980754771163e-08,-8.70701533558953e-20
77.52,9.80900082254082,1.73059583449139e-08,-1.73059583449128e-08,2.68099338113483e-19
77.56,9.80900260809507,1.75135053178441e-08,-1.7513505317843e-08,2.02161305317933e-19
77.6,9.80900439248906,1.77207141495844e-08,-1.77207141495845e-08,1.12644300998455e-19
77.64,9.80900617571984,1.79275825994153e-08,-1.79275825994152e-08,4.59940979018553e-20
77.68,9.80900795778443,1.81341084323137e-08,-1.81341084323136e-08,-6.40625976740777e-21
77.72,9.8090097386799,1.83402894189512e-08,-1.8340289418951e-08,2.16147575539229e-20
77.76,9.80901151840332,1.8546123335696e-08,-1.85461233356955e-08,-7.26624651089112e-20
77.8,9.80901329695178,1.87516079646881e-08,-1.87516079646874e-08,-1.56015694237025e-19
77.84,9.80901507432235,1.89567410937848e-08,-1.89567410937941e-08,-5.01391687158092e-20
77.88,9.80901685051215,1.91615205166766e-08,-1.91615205166737e-08,6.27961036657801e-20
77.92,9.80901862551831,1.93659440328078e-08,-1.93659440328046e-08,-4.40297799443385e-19
77.96,9.80902039933795,1.95700094474899e-08,-1.95700094474884e-08,3.90810993716679e-19
78,9.80902217196821,1.97737145718654e-08,-1.97737145718636e-08,-6.77203820610638e-21
78.04,9.80902394340627,1.99770572229589e-08,-1.99770572229572e-08,2.97474087417577e-19
78.08,9.80902571364928,2.01800352236734e-08,-2.01800352236717e-08,2.08441832850677e-19
78.12,9.80902748269443,2.03826464028379e-08,-2.03826464028359e-08,1.68370402911259e-19
78.16,9.80902925053891,2.05848885952134e-08,-2.05848885952134e-08,1.98080848559769e-19
78.2,9.80903101717993,2.07867596415198e-08,-2.07867596415196e-08,-1.45298715015892e-20
78.24,9.8090327826147,2.09882573884645e-08,-2.09882573884643e-08,-1.42867991331026e-20
78.28,9.80903454684046,2.11893796887331e-08,-2.11893796887326e-08,-1.79152004391847e-20
78.32,9.80903630985446,2.13901244010668e-08,-2.13901244010663e-08,3.4278882475421e-20
78.36,9.80903807165395,2.15904893902264e-08,-2.15904893902258e-08,-1.02085333737329e-19
78.4,9.80903983223618,2.17904725270303e-08,-2.17904725270297e-08,-4.84667417016291e-21
78.44,9.80904159159845,2.19900716884157e-08,-2.19900716884149e-08,-6.83641604619972e-20
78.48,9.80904334973803,2.21892847573873e-08,-2.21892847573865e-08,2.13621207553139e-19
78.52,9.80904510665225,2.23881096231038e-08,-2.23881096231051e-08,-1.055511494059e-20
78.56,9.8090468623384,2.25865441808726e-08,-2.25865441808714e-08,1.26377449984949e-19
78.6,9.80904861679381,2.27845863321436e-08,-2.27845863321422e-08,6.1844634130398e-20
78.64,9.80905037001583,2.29822339845778e-08,-2.2982233984585e-08,5.68927262094176e-20
78.68,9.8090521220018,2.3179485052058e-08,-2.31794850520538e-08,-1.4163946375421e-20
78.72,9.80905387274908,2.33763374546546e-08,-2.33763374546618e-08,6.69148427728599e-20
78.76,9.80905562225505,2.3572789118738e-08,-2.35727891187403e-08,5.03135134956504e-19
78.8,9.80905737051708,2.37688379769116e-08,-2.37688379769134e-08,1.59537168186357e-19
78.84,9.80905911753257,2.39644819680959e-08,-2.39644819680952e-08,4.18801547627186e-19
78.88,9.80906086329894,2.41597190374961e-08,-2.41597190374952e-08,-4.62434596540819e-20
78.92,9.8090626078136,2.4354547136674e-08,-2.43545471366732e-08,3.02268202944339e-19
78.96,9.80906435107396,2.45489642235315e-08,-2.45489642235335e-08,-4.80493601023773e-21
79,9.80906609307749,2.474296826233e-08,-2.47429682623317e-08,-1.80647465164381e-19
79.04,9.80906783382163,2.49365572237505e-08,-2.49365572237451e-08,-1.16094143074246e-19
79.08,9.80906957330384,2.51297290848397e-08,-2.51297290848451e-08,-3.95397156506073e-19
79.12,9.8090713115216,2.53224818291217e-08,-2.53224818291269e-08,8.34841548655883e-20
79.16,9.80907304847239,2.55148134465373e-08,-2.55148134465393e-08,-9.43999985552096e-20
79.2,9.8090747841537,2.57067219335042e-08,-2.57067219335061e-08,1.97698900471674e-19
79.24,9.80907651856305,2.58982052929329e-08,-2.58982052929274e-08,1.6612851568155e-19
79.28,9.80907825169795,2.60892615342245e-08,-2.60892615342226e-08,-2.0971902097006e-19
79.32,9.80907998355593,2.62798886733179e-08,-2.6279888673316e-08,-2.05723649729848e-19
79.36,9.80908171413453,2.6470084732707e-08,-2.64700847327051e-08,3.64511740389064e-19
79.4,9.8090834434313,2.665984774142e-08,-2.66598477414241e-08,2.21206084968412e-19
79.44,9.80908517144379,2.68491757350985e-08,-2.68491757350989e-08,3.02972275810519e-19
79.48,9.8090868981696,2.70380667559572e-08,-2.70380667559575e-08,-5.11477099881536e-20
79.52,9.80908862360629,2.72265188528515e-08,-2.72265188528517e-08,1.15688674593444e-19
79.56,9.80909034775146,2.74145300812626e-08,-2.74145300812627e-08,-4.24325546659566e-21
79.6,9.80909207060272,2.76020985033272e-08,-2.7602098503327e-08,-3.14688968421457e-20
79.64,9.80909379215766,2.77892221878586e-08,-2.77892221878583e-08,-8.39135420765668e-20
79.68,9.80909551241393,2.7975899210371e-08,-2.79758992103775e-08,-3.50522475917269e-20
79.72,9.80909723136915,2.81621276530826e-08,-2.81621276530799e-08,-2.47779623009642e-19
79.76,9.80909894902098,2.83479056049343e-08,-2.83479056049316e-08,-6.73037437176795e-20
79.8,9.80910066536706,2.85332311616141e-08,-2.85332311616178e-08,-1.82427488759808e-20
79.84,9.80910238040507,2.87181024255961e-08,-2.87181024255968e-08,-1.20052992693607e-19
79.88,9.80910409413267,2.89025175061035e-08,-2.89025175061042e-08,4.92477963842126e-20
79.92,9.80910580654756,2.90864745191799e-08,-2.90864745191805e-08,1.27185437922251e-19
79.96,9.80910751764743,2.92699715876882e-08,-2.92699715876887e-08,-1.33714106476406e-19
80,9.80910922742999,2.94530068413154e-08,-2.94530068413158e-08,4.39183868517485e-20


==> csv/trajectory.csv <==
time,x1,x2
0,1,1
0.01,1.00228797380588,0.997742519258032
0.02,1.00637581719479,0.993752185651379
0.03,1.01196382558118,0.988393756899757
0.04,1.01887897048659,0.981916842461311
0.05,1.02703603229115,0.974490413255106
0.06,1.03641270170955,0.966228588895684
0.07,1.04703347771972,0.957209748080519
0.08,1.05895917764672,0.947490787045107
0.09,1.072280083949,0.937118036335565
0.1,1.08711143754139,0.926136006633421
0.11,1.10359036602165,0.914594815075893
0.12,1.12187358716145,0.902556928654204
0.13,1.14213536451929,0.890103694971988
0.14,1.16456525662498,0.877341997559284
0.15,1.18936517055372,0.864411163890442
0.16,1.21674529313907,0.851490249851277
0.17,1.24691841316838,0.838805644458542
0.18,1.28009206819377,0.826638646760619
0.19,1.31645806043707,0.815332702236909
0.2,1.35617877239941,0.805299309402634
0.21,1.39937004647949,0.797021796884947
0.22,1.44608053514611,0.791055541299248
0.23,1.49626789800358,0.788022917965525
0.24,1.54977289586911,0.788600797753625
0.25,1.6062933695729,0.7934995972896
0.26,1.66536096221307,0.803431692442127
0.27,1.7263245808231,0.819068945008685
0.28,1.78834520061985,0.840990713472029
0.29,1.85040678974902,0.869625231819445
0.3,1.91134705302966,0.905190246539126
0.31,1.97109158205832,0.945931324642615
0.32,2.02966774435334,0.990369263573763
0.33,2.08710137632864,1.03737785749827
0.34,2.1434170485725,1.0861007672642
0.35,2.19863827065199,1.13588794614996
0.36,2.25278764949213,1.1862470215316
0.37,2.30588701248171,1.23680611433485
0.38,2.35795750284344,1.28728540614448
0.39,2.40901965468727,1.33747539588627
0.4,2.45909345197011,1.38722027275481
0.41,2.50819837516326,1.43640520189213
0.42,2.55635343858565,1.48494660237937
0.43,2.60357722051664,1.53278471365016
0.44,2.64988788778527,1.57987791203788
0.45,2.69530321601389,1.62619836577048
0.46,2.73984060665249,1.67172871349535
0.47,2.83420863085865,1.71810204252987
0.48,2.91482915521976,1.76325430274386
0.49,2.98477259778054,1.80728552379556
0.5,3.04639030420607,1.85027582357961
0.51,3.10148362809423,1.89229002194195
0.52,3.15143324085136,1.93338117060857
0.53,3.19729802657231,1.97359325407217
0.54,3.23989071572233,2.01296325643611
0.55,3.27983572931544,2.05152274341862
0.56,3.31761341800019,2.0892990734693
0.57,3.35359389623916,2.12631632521428
0.58,3.38806291901717,2.16259600800979
0.59,3.42124167282456,2.19815760642934
0.6,3.4533019123877,2.23301899793785
0.61,3.48437753790684,2.26719677339268
0.62,3.51457345005601,2.30070648328255
0.63,3.5439723230264,2.33356282713563
0.64,3.57263978537234,2.36577979944628
0.65,3.60062838310706,2.39737080231437
0.66,3.6279806114815,2.4283487326454
0.67,3.65473123452466,2.45872604978906
0.68,3.68090905982887,2.48851482832839
0.69,3.70653829671354,2.51772679937337
0.7,3.73163959577114,2.54637338311107
0.71,3.75623084462796,2.57446571463531
0.72,3.78032777742832,2.60201466457451
0.73,3.80394444167565,2.62903085582307
0.74,3.82709355603248,2.65552467719495
0.75,3.84978678472443,2.68150629468971
0.76,3.87203494814553,2.70698566101409
0.77,3.89384818458075,2.73197252365928
0.78,3.91523607471943,2.75647643189633
0.79,3.93620773743614,2.78050674292665
0.8,3.95677190384645,2.80407262736509
0.81,3.97693697454334,2.82718307420313
0.82,3.99671106404296,2.8498468953553
0.83,4.01610203541966,2.87207272987425
0.84,4.03511752742525,2.89386904789779
0.85,4.05376497584797,2.91524415437698
0.86,4.07205163045439,2.9362061926244
0.87,4.08998456854134,2.956763147705
0.88,4.10757070588377,2.97692284970528
0.89,4.12481680567994,2.99669297688628
0.9,4.14172948595374,3.01608105874612
0.91,4.15831522576639,3.03509447897017
0.92,4.17458037050678,3.05374047832247
0.93,4.19053113646693,3.07202615747849
0.94,4.2061736148603,3.08995847976391
0.95,4.22151377540411,3.10754427384758
0.96,4.2365574695583,3.12479023634531
0.97,4.25131043349236,3.14170293441502
0.98,4.26577829083436,3.15828880826369
0.99,4.27996655524445,3.17455417361714
1,4.29388063284467,3.1905052241149
1.01,4.30752582453026,3.20614803369491
1.02,4.32090732818133,3.22148855890771
1.03,4.33403024078995,3.2365326411901
1.04,4.346899560514,3.25128600907652
1.05,4.35952018866681,3.2657542804029
1.06,4.37189693164962,3.2799429644396
1.07,4.38403450283231,3.29385746399073
1.08,4.39593752438683,3.30750307745248
1.09,4.40761052907682,3.3208850008315
1.1,4.41905796200622,3.33400832972405
1.11,4.43028418233898,3.3468780612568
1.12,4.44129346494022,3.35949909599507
1.13,4.45209000204921,3.37187623979355
1.14,4.46267790487035,3.38401420564286
1.15,4.47306120514463,3.3959176154573
1.16,4.48324385668937,3.40759100183739
1.17,4.49322973691595,3.41903880979454
1.18,4.50302264828054,3.43026539844381
1.19,4.51262631976518,3.44127504266449
1.2,4.52204440828768,3.45207193472997
1.21,4.53128050009531,3.46266018589336
1.22,4.54033811213132,3.47304382796513
1.23,4.54922069337484,3.48322681484922
1.24,4.55793162615472,3.49321302403847
1.25,4.56647422743789,3.50300625809269
1.26,4.57485175009273,3.51261024609924
1.27,4.58306738412789,3.52202864507905
1.28,4.59112425790725,3.53126504138061
1.29,4.59902543934815,3.54032295205397
1.3,4.60677393706722,3.54920582618848
1.31,4.61437270155074,3.55791704621473
1.32,4.62182462626907,3.56645992920515
1.33,4.62913254877844,3.57483772813572
1.34,4.63629925180152,3.58305363311712
1.35,4.64332746428706,3.59111077261077
1.36,4.65021986244908,3.59901221463042
1.37,4.65697907076895,3.60676096788975
1.38,4.6636076630333,3.61435998297318
1.39,4.67010816329145,3.62181215344767
1.4,4.67648304681675,3.62912031696568
1.41,4.68273474104935,3.63628725633839
1.42,4.68886562652071,3.64331570060503
1.43,4.69487803776012,3.65020832606823
1.44,4.70077426418378,3.65696775731359
1.45,4.70655655096663,3.66359656820771
1.46,4.71222709989732,3.67009728288242
1.47,4.71778807021668,3.67647237668747
1.48,4.72324157943989,3.68272427714109
1.49,4.72858970416286,3.68885536485194
1.5,4.73383448085299,3.69486797442715
1.51,4.73897790663881,3.70076439536045
1.52,4.74402194003829,3.70654687289901
1.53,4.7489685017235,3.7122176089027
1.54,4.7538194752517,3.71777876268472
1.55,4.7585767077825,3.72323245182682
1.56,4.76324201078102,3.72858075299476
1.57,4.76781716070762,3.7338257027201
1.58,4.77230389969426,3.73896929818295
1.59,4.77670393620782,3.74401349796987
1.6,4.78101894570439,3.74896022282066
1.61,4.78525057125492,3.75381135635452
1.62,4.78940042418434,3.75856874579364
1.63,4.79347008468362,3.76323420266612
1.64,4.79746110240344,3.76780950348962
1.65,4.80137499704554,3.77229639045449
1.66,4.80521325894917,3.77669657208491
1.67,4.80897734965394,3.78101172388864
1.68,4.81266870245636,3.78524348899598
1.69,4.81628872295566,3.78939347878509
1.7,4.819838789589,3.79346327349585
1.71,4.82332025414068,3.79745442282389
1.72,4.8267344422923,3.80136844652731
1.73,4.83008265410689,3.80520683499548
1.74,4.83336616452415,3.80897104981686
1.75,4.83658622384611,3.81266252433555
1.76,4.83974405821337,3.81628266419903
1.77,4.84284087007207,3.81983284788847
1.78,4.84587783863187,3.82331442724881
1.79,4.84885612031497,3.82672872800296
1.8,4.85177684919659,3.83007705025222
1.81,4.85464113743675,3.83336066897645
1.82,4.85745007570386,3.83658083451832
1.83,4.86020473359,3.83973877305605
1.84,4.86290616001824,3.84283568707583
1.85,4.86555538364203,3.845872755824
1.86,4.86815341323696,3.84885113576171
1.87,4.87070123808484,3.85177196099977
1.88,4.87319982835041,3.85463634373473
1.89,4.8756501354508,3.85744537467084
1.9,4.87805309241777,3.86020012343538
1.91,4.88040961425303,3.86290163898703
1.92,4.88272059827664,3.86555095001182
1.93,4.88498692446869,3.86814906531963
1.94,4.88720945580439,3.87069697422464
1.95,4.8893890385846,3.87319564692341
1.96,4.89152650275183,3.87564603486334
1.97,4.89362266221313,3.87804907110712
1.98,4.89567831514924,3.88040567068773
1.99,4.89769424431445,3.88271673095464
2,4.89967121733534,3.88498313191597
2.01,4.90160998700699,3.88720573657573
2.02,4.90351129157731,3.88938539126069
2.03,4.90537585502813,3.89152292594324
2.04,4.90720438735093,3.89361915455725
2.05,4.90899758481871,3.89567487530877
2.06,4.9107561302461,3.89769087097754
2.07,4.91248069325489,3.8996679092174
2.08,4.91417193052695,3.90160674284889
2.09,4.91583048605434,3.90350811014319
2.1,4.91745699138446,3.90537273510597
2.11,4.91905206586059,3.90720132775283
2.12,4.92061631685769,3.90899458437725
2.13,4.92215034001372,3.91075318781848
2.14,4.92365471945642,3.91247780772088
2.15,4.92513002802574,3.91416910078708
2.16,4.92657682749326,3.91582771103039
2.17,4.92799566877194,3.91745427001904
2.18,4.92938709213045,3.91904939711674
2.19,4.93075162739839,3.92061369971851
2.2,4.93208979416419,3.92214777348199
2.21,4.93340210197715,3.92365220255417
2.22,4.93468905053998,3.92512755979388
2.23,4.93595112989901,3.92657440698997
2.24,4.93718882063083,3.92799329507574
2.25,4.93840259402528,3.92938476433689
2.26,4.9395929122649,3.9307493446193
2.27,4.94076022860094,3.93208755553
2.28,4.94190498752596,3.93339990663556
2.29,4.94302762494304,3.93468689765445
2.3,4.94412856833181,3.93594901864966
2.31,4.94520823691122,3.93718675021297
2.32,4.94626704179915,3.9384005636498
2.33,4.94730538616898,3.93959092115796
2.34,4.94832366540398,3.94075827600413
2.35,4.94932226724498,3.94190307269494
2.36,4.95030157194122,3.94302574714791
2.37,4.95126195239472,3.9441267268568
2.38,4.95220377429964,3.94520643105482
2.39,4.95312739628445,3.94626527087291
2.4,4.95403317004742,3.94730364949778
2.41,4.95492144049055,3.94832196232529
2.42,4.95579254585087,3.9493205971101
2.43,4.95664681782926,3.95029993411346
2.44,4.95748458171674,3.9512603462489
2.45,4.95830615651837,3.95220219922405
2.46,4.95911185507468,3.95312585167878
2.47,4.95990198418154,3.95403165532296
2.48,4.96067684470467,3.95491995506985
2.49,4.96143673169671,3.955791089168
2.5,4.96218193450864,3.95664538932878
2.51,4.96291273689998,3.95748318085434
2.52,4.96362941714681,3.95830478275982
2.53,4.96433224814779,3.95911050789614
2.54,4.96502149752799,3.95990066306859
2.55,4.96569742774088,3.96067554915372
2.56,4.96636029616822,3.96143546121418
2.57,4.96701035521809,3.96218068861039
2.58,4.96764785242155,3.96291151511115
2.59,4.96827303052508,3.96362821900144
2.6,4.968886127585,3.96433107318914
2.61,4.96948737705739,3.96502034530786
2.62,4.97007700788698,3.96569629782002
2.63,4.97065524459433,3.96635918811583
2.64,4.97122230736134,3.96700926861141
2.65,4.97177841211504,3.96764678684546
2.66,4.97232377060989,3.96827198557345
2.67,4.97285859050833,3.96888510285926
2.68,4.97338307545994,3.96948637216666
2.69,4.9738974251789,3.97007602244818
2.7,4.97440183552055,3.97065427823151
2.71,4.97489649855448,3.9712213597058
2.72,4.9753816026393,3.97177748280547
2.73,4.9758573324937,3.97232285929189
2.74,4.97632386926686,3.97285769683413
2.75,4.97678139060738,3.9733821990885
2.76,4.97723007073136,3.9738965657758
2.77,4.97767008048743,3.97440099275744
2.78,4.97810158742322,3.97489567210986
2.79,4.97852475584862,3.97538079219788
2.8,4.9789397468984,3.97585653774646
2.81,4.97934671859349,3.97632308991049
2.82,4.97974582590123,3.97678062634447
2.83,4.98013722079433,3.97722932126983
2.84,4.98052105230873,3.97766934554151
2.85,4.98089746660042,3.97810086671244
2.86,4.98126660700102,3.97852404909792
2.87,4.98162861407238,3.97893905383802
2.88,4.98198362566012,3.97934603895889
2.89,4.9823317769461,3.97974515943298
2.9,4.98267320049992,3.98013656723817
2.91,4.98300802632938,3.98052041141512
2.92,4.98333638192996,3.98089683812465
2.93,4.98365839233371,3.9812659907031
2.94,4.9839741801559,3.98162800971698
2.95,4.98428386564273,3.98198303301646
2.96,4.98458756671672,3.98233119578786
2.97,4.98488539902166,3.98267263060515
2.98,4.98517747596661,3.98300746748053
2.99,4.98546390876932,3.98333583391356
3,4.98574480649808,3.98365785494025


==> csv/trajectory_double_int.csv <==
time,x1,x2,x3,x4
0,1,1,0,0
0.01,1,1,0.000841371525581028,-0.000810878455483636
0.02,1.00000841371526,0.999991891215445,0.00222330080957385,-0.00213313334550573
0.03,1.00003064672335,0.99997055988199,0.00395004381401535,-0.0037712134640211
0.04,1.00007014716149,0.99993284774735,0.00588882633678258,-0.00559269618056421
0.05,1.00012903542486,0.999876920785544,0.00795145326707591,-0.00750979547667902
0.06,1.00020854995753,0.999801822830777,0.0100794222552036,-0.00946430078930737
0.07,1.00030934418008,0.999707179822884,0.0122344035948,-0.0114181422684976
0.08,1.00043168821603,0.999592998400199,0.0143914646510465,-0.0133467301085487
0.09,1.00057560286254,0.999459531099114,0.0165368462141002,-0.0152366253809203
0.1,1.00074097132468,0.999307164845305,0.0186575075631979,-0.0170751701489893
0.11,1.00092754640031,0.999136413143815,0.0207456246636034,-0.018854882574391
0.12,1.00113500264695,0.998947864318071,0.0228010544786027,-0.0205760476048146
0.13,1.00136301319174,0.998742103842023,0.0248194955696241,-0.0222347488592926
0.14,1.00161120814743,0.99851975635343,0.0268035914662729,-0.0238342863402792
0.15,1.00187924406209,0.998281413490027,0.0287510426221367,-0.0253728116481179
0.16,1.00216675448832,0.998027685373546,0.0306633030033714,-0.0268521141771508
0.17,1.00247338751835,0.997759164231774,0.0325440293357984,-0.0282763822785598
0.18,1.00279882781171,0.997476400408989,0.034391425506781,-0.0296444210860347
0.19,1.00314274206678,0.997179956198128,0.0362096155715496,-0.0309608445532598
0.2,1.00350483822249,0.996870347752596,0.0379969840401227,-0.0322247189186659
0.21,1.00388480806289,0.996548100563409,0.0397555931728618,-0.033438422622889
0.22,1.00428236399462,0.99621371633718,0.0414890157751755,-0.034606397086728
0.23,1.00469725415237,0.995867652366313,0.0432005048919077,-0.0357318118875423
0.24,1.00512925920129,0.995510334247438,0.0448876215642099,-0.0368131327026048
0.25,1.00557813541693,0.995142202920412,0.04655420071459,-0.037853866417135
0.26,1.00604367742408,0.99476366425624,0.0481978521834517,-0.0388528973679525
0.27,1.00652565594591,0.994375135282561,0.0498206578403617,-0.0398118542069431
0.28,1.00702386252432,0.993977016740491,0.0514210987415302,-0.0407307401766187
0.29,1.00753807351173,0.993569709338725,0.0530037026988462,-0.0416140858184632
0.3,1.00806811053872,0.99315356848054,0.054566587416555,-0.0424610404042416
0.31,1.00861377641289,0.992728958076498,0.0561133633049142,-0.0432760149095162
0.32,1.00917491004594,0.992296197927403,0.0576428226581802,-0.0440574115222179
0.33,1.00975133827252,0.991855623812181,0.0591580316803394,-0.0448098064858427
0.34,1.01034291858932,0.991407525747322,0.0606574823819342,-0.0455312539205183
0.35,1.01094949341314,0.990952213208117,0.0621439076648751,-0.046227300981047
0.36,1.01157093248979,0.990489940198307,0.0636219174104629,-0.0468979423793497
0.37,1.01220715166389,0.990020960774513,0.0650876641142271,-0.0475425718457833
0.38,1.01285802830504,0.989545535056055,0.0665422285184424,-0.0481628505018451
0.39,1.01352345059022,0.989063906551037,0.067987717001645,-0.0487615395117159
0.4,1.01420332776024,0.98857629115592,0.069420606627498,-0.0493342886252769
0.41,1.01489753382651,0.988082948269667,0.0708414993653159,-0.0498831840900903
0.42,1.01560594882017,0.987584116428766,0.072257162421624,-0.0504135385220251
0.43,1.01632852044438,0.987079981043546,0.0736649906240855,-0.0509239753217549
0.44,1.01706517035062,0.986570741290328,0.075064746784197,-0.0514149944790724
0.45,1.01781581781847,0.986056591345537,0.0764552660548342,-0.0518844540272979
0.46,1.01858037047901,0.985537746805264,0.0778393773271667,-0.0523374384353522
0.47,1.01935876425229,0.985014372420911,0.0792170029235371,-0.0527747968319152
0.48,1.02015093428152,0.984486624452592,0.0805869167688221,-0.0531937902736544
0.49,1.02095680344921,0.983954686549855,0.0819510611841682,-0.053595687126205
0.5,1.02177631406105,0.983418729678593,0.0833118848761751,-0.053984131065159
0.51,1.02260943290981,0.982878888367942,0.0846671518867421,-0.0543579999159365
0.52,1.02345610442868,0.982335308368782,0.0860189595910892,-0.0547196080489768
0.53,1.02431629402459,0.981788112288292,0.0873657924368856,-0.0550680848636297
0.54,1.02518995194896,0.981237431439656,0.0887073888896209,-0.0554045628400116
0.55,1.02607702583786,0.980683385811256,0.0900492334712103,-0.0557333117164384
0.56,1.02697751817257,0.980126052694092,0.0913914928853563,-0.0560531894962027
0.57,1.02789143310142,0.97956552079913,0.0927308752620591,-0.0563622911125918
0.58,1.02881874185404,0.979001897888004,0.0940675061970933,-0.0566563885667012
0.59,1.02975941691601,0.978435334002337,0.0954012682388325,-0.0569426399099152
0.6,1.0307134295984,0.977865907603237,0.0967339404962683,-0.0572196178444475
0.61,1.03168076900336,0.977293711424793,0.0980712174924439,-0.0574901098237757
0.62,1.03266148117829,0.976718810326555,0.0994061085735273,-0.0577499175409956
0.63,1.03365554226402,0.976141311151145,0.100740699744233,-0.0579996765777358
0.64,1.03466294926147,0.975561314385368,0.102075162999635,-0.058239352568747
0.65,1.03568370089146,0.97497892085968,0.103406411131814,-0.058471573205636
0.66,1.03671776500278,0.974394205127624,0.104741393838214,-0.0586989058022895
0.67,1.03776517894116,0.973807216069601,0.106077575768837,-0.0589237801375365
0.68,1.03882595469885,0.973217978268226,0.107410771022054,-0.0591431461886266
0.69,1.03990006240907,0.97262654680634,0.108744344053082,-0.0593590910814825
0.7,1.0409875058496,0.972032955895525,0.110077993214231,-0.059570512572376
0.71,1.04208828578174,0.971437250769801,0.111412648593618,-0.0597748585466659
0.72,1.04320241226768,0.970839502184334,0.112746170526993,-0.0599702457408216
0.73,1.04432987397295,0.970239799726926,0.11408241780585,-0.0601635644108845
0.74,1.04547069815101,0.969638164082817,0.115420325757321,-0.0603508119968122
0.75,1.04662490140858,0.969034655962849,0.116761999163974,-0.0605347594159528
0.76,1.04779252140022,0.96842930836869,0.118106232255738,-0.0607118584739007
0.77,1.04897358372278,0.967822189783951,0.119455223573098,-0.0608806943762644
0.78,1.05016813595851,0.967213382840188,0.120805558436769,-0.061046209600328
0.79,1.05137619154288,0.966602920744185,0.122158008950645,-0.0612081859715978
0.8,1.05259777163238,0.965990838884469,0.123509779047462,-0.0613663770731421
0.81,1.05383286942286,0.965377175113737,0.124863335890493,-0.061522584991346
0.82,1.05508150278176,0.964761949263824,0.126223976364168,-0.0616725201872147
0.83,1.05634374254541,0.964145224061952,0.127588343006732,-0.0618158830342809
0.84,1.05761962597547,0.963527065231609,0.12895806794388,-0.061956450598134
0.85,1.05890920665491,0.962907500725628,0.130329724858598,-0.062092113646095
0.86,1.0602125039035,0.962286579589167,0.131710490476261,-0.0622219481671239
0.87,1.06152960880826,0.961664360107495,0.133098491356074,-0.0623534646530711
0.88,1.06286059372182,0.961040825460965,0.134490897285815,-0.0624858518417026
0.89,1.06420550269468,0.960415966942548,0.135884163057048,-0.0626123156417533
0.9,1.06556434432525,0.95978984378613,0.137283595325318,-0.0627395869049966
0.91,1.0669371802785,0.95916244791708,0.138690829046127,-0.0628598902510316
0.92,1.06832408856896,0.95853384901457,0.140103814627823,-0.0629782119842863
0.93,1.06972512671524,0.957904066894727,0.141523289577844,-0.063091554769555
0.94,1.07114035961102,0.957273151347031,0.142953744507629,-0.0632009871386731
0.95,1.0725698970561,0.956641141475645,0.144389284340779,-0.0633080275387678
0.96,1.07401378989951,0.956008061200257,0.145830051355341,-0.0634109460692486
0.97,1.07547209041306,0.955373951739564,0.147272772989919,-0.0635170171280504
0.98,1.07694481814296,0.954738781568284,0.148720442584375,-0.0636204514059103
0.99,1.0784320225688,0.954102577054225,0.150173380342106,-0.0637216410861125
1,1.07993375637222,0.953465360643364,0.151629912004959,-0.0638192467011064
1.01,1.08145005549227,0.952827168176353,0.153089388649485,-0.0639202455124429
1.02,1.08298094937877,0.952187965721228,0.15456033865068,-0.0640133940786575
1.03,1.08452655276527,0.951547831780442,0.156038160551397,-0.0641027782792118
1.04,1.08608693437079,0.95090680399765,0.1575249528433,-0.0641905952004902
1.05,1.08766218389922,0.950264898045645,0.159018767842353,-0.0642760757276441
1.06,1.08925237157764,0.949622137288368,0.160521795123852,-0.0643564909153382
1.07,1.09085758952888,0.948978572379215,0.162038044077976,-0.0644266794006914
1.08,1.09247796996966,0.948334305585208,0.163558951426209,-0.0644983094983326
1.09,1.09411355948392,0.947689322490225,0.165089043949505,-0.0645695580575945
1.1,1.09576444992342,0.947043626909649,0.16662452877783,-0.064637489062726
1.11,1.0974306952112,0.946397252019022,0.168167476321202,-0.0647034514958223
1.12,1.09911236997441,0.945750217504064,0.169723557264192,-0.0647598114287213
1.13,1.10080960554705,0.945102619389776,0.171288054942545,-0.0648104930275027
1.14,1.10252248609648,0.944454514459501,0.172864021784878,-0.0648550534848102
1.15,1.10425112631433,0.943805963924653,0.174444366189242,-0.0649018298154334
1.16,1.10599556997622,0.943156945626499,0.176028371946597,-0.0649466056063462
1.17,1.10775585369568,0.942507479570435,0.177621483846279,-0.0649950946360531
1.18,1.10953206853415,0.941857528624075,0.179232102600608,-0.0650329533938111
1.19,1.11132438956015,0.941207199090137,0.180844110934325,-0.0650703941710496
1.2,1.1131328306695,0.940556495148426,0.182466282638205,-0.0651060211876443
1.21,1.11495749349588,0.93990543493655,0.184092447035364,-0.0651467720259367
1.22,1.11679841796623,0.939253967216291,0.185725726593371,-0.0651838424150907
1.23,1.11865567523217,0.93860212879214,0.187369294184195,-0.0652140393526589
1.24,1.12052936817401,0.937949988398613,0.189026872712516,-0.0652369127403111
1.25,1.12241963690113,0.93729761927121,0.190694539648482,-0.065260674623674
1.26,1.12432658229762,0.936645012524973,0.192373403724838,-0.0652753292680635
1.27,1.12625031633487,0.935992259232292,0.194062096348576,-0.0652949196992611
1.28,1.12819093729835,0.9353393100353,0.195761637602541,-0.0653108746643596
1.29,1.13014855367438,0.934686201288656,0.197466878097502,-0.0653270264723948
1.3,1.13212322245535,0.934032931023932,0.199180190351475,-0.0653441688576319
1.31,1.13411502435887,0.933379489335356,0.200901706656634,-0.0653543552407734
1.32,1.13612404142543,0.932725945782948,0.202635869910387,-0.065360137399511
1.33,1.13815040012454,0.932072344408953,0.204384448787351,-0.065357580500123
1.34,1.14019424461241,0.931418768603952,0.206129358253213,-0.0653668245799904
1.35,1.14225553819494,0.930765100358152,0.207884393290188,-0.0653681427282955
1.36,1.14433438212784,0.930111418930869,0.209653869025894,-0.0653641756572157
1.37,1.1464309208181,0.929457777174297,0.211439494793599,-0.065350370303819
1.38,1.14854531576604,0.928804273471259,0.213244913558097,-0.0653235753634099
1.39,1.15067776490162,0.928151037717625,0.215061783876153,-0.0652890018782599
1.4,1.15282838274038,0.927498147698842,0.216887740039226,-0.0652450567145878
1.41,1.15499726014077,0.926845697131696,0.218727698712257,-0.065188234458827
1.42,1.1571845371279,0.926193814787108,0.220575696826595,-0.0651336275540724
1.43,1.15939029409616,0.925542478511567,0.222432531620373,-0.0650768598560191
1.44,1.16161461941237,0.924891709913007,0.224302610223974,-0.0650111089379178
1.45,1.16385764551461,0.924241598823628,0.226181554833631,-0.0649458491228137
1.46,1.16611946106294,0.9235921403324,0.228079347232846,-0.0648631212105448
1.47,1.16840025453527,0.922943509120294,0.229991025567844,-0.0647669929800638
1.48,1.17070016479095,0.922295839190494,0.231916364590295,-0.0646589785298658
1.49,1.17301932843685,0.921649249405195,0.233847576874376,-0.0645510874038679
1.5,1.1753578042056,0.921003738531156,0.23579067272654,-0.0644407297095389
1.51,1.17771571093286,0.920359331234061,0.237741859887015,-0.0643307706132525
1.52,1.18009312953173,0.919716023527929,0.239704529706667,-0.0642149799879734
1.53,1.1824901748288,0.919073873728049,0.241681410181317,-0.0640863762239024
1.54,1.18490698893061,0.91843300996581,0.243674686873775,-0.0639459558293485
1.55,1.18734373579935,0.917793550407516,0.245681261022182,-0.0637955622612471
1.56,1.18980054840957,0.917155594784904,0.247704615121532,-0.0636326015189601
1.57,1.19227759456079,0.916519268769714,0.249745109984042,-0.0634562046337834
1.58,1.19477504566063,0.915884706723376,0.251806162742371,-0.0632569016438806
1.59,1.19729310728805,0.915252137706938,0.253877237315704,-0.063059464890768
1.6,1.19983187966121,0.91462154305803,0.255957753555192,-0.0628535170835085
1.61,1.20239145719676,0.913993007887195,0.258053575412072,-0.0626312863201566
1.62,1.20497199295088,0.913366695023993,0.260165197939171,-0.0623930517094782
1.63,1.20757364493027,0.912742764506899,0.26228746133854,-0.0621460437159436
1.64,1.21019651954366,0.912121304069739,0.264424421712419,-0.0618812076678905
1.65,1.21284076376078,0.91150249199306,0.266576005823595,-0.0616016672337369
1.66,1.21550652381902,0.910886475320723,0.268743890022184,-0.0613039894929654
1.67,1.21819396271924,0.910273435425793,0.270932506603431,-0.0609788464364287
1.68,1.22090328778527,0.909663646961429,0.273147273231971,-0.0606144815323775
1.69,1.22363476051759,0.909057502146105,0.275380884225598,-0.0602209513179197
1.7,1.22638856935985,0.908455292632926,0.277623065555222,-0.0598262751146773
1.71,1.2291648000154,0.907857029881779,0.279883414652054,-0.0594126105030051
1.72,1.23196363416192,0.907262903776749,0.282159842847949,-0.0589786832424662
1.73,1.2347852325904,0.906673116944324,0.284455410333954,-0.0585124678516907
1.74,1.23762978669374,0.906087992265807,0.286755815873081,-0.0580472523284346
1.75,1.24049734485247,0.905507519742523,0.289078702665742,-0.0575492014717739
1.76,1.24338813187913,0.904932027727805,0.291409481418321,-0.0570570483000109
1.77,1.24630222669331,0.904361457244805,0.293756464285261,-0.0565412112450887
1.78,1.24923979133617,0.903796045132354,0.296106057346919,-0.0560265398605521
1.79,1.25220085190963,0.903235779733749,0.298487796015332,-0.0554525221523845
1.8,1.25518572986979,0.902681254512225,0.300890075865593,-0.054848719432078
1.81,1.25819463062844,0.902132767317904,0.303310376496357,-0.0542204986707109
1.82,1.26122773439341,0.901590562331197,0.305750167646463,-0.0535545978602337
1.83,1.26428523606987,0.901055016352595,0.308204055166242,-0.0528702549654227
1.84,1.26736727662153,0.900526313802941,0.310678935621094,-0.0521425788049549
1.85,1.27047406597775,0.900004888014891,0.313160212589273,-0.0514187076128552
1.86,1.27360566810364,0.899490700938762,0.315650561056529,-0.0506812954458914
1.87,1.2767621737142,0.898983887984304,0.318146516012588,-0.0499438665635051
1.88,1.27994363887433,0.898484449318668,0.320662638424797,-0.0491585308106421
1.89,1.28315026525858,0.897992864010562,0.323199232922331,-0.0483332769278259
1.9,1.2863822575878,0.897509531241284,0.325738171006087,-0.0475104641428673
1.91,1.28963963929786,0.897034426599855,0.328286613221254,-0.0466707544594763
1.92,1.29292250543007,0.89656771905526,0.330861635594308,-0.0457685467193504
1.93,1.29623112178602,0.896110033588067,0.333438369362505,-0.0448690356992946
1.94,1.29956550547964,0.895661343231074,0.336025107537791,-0.0439533289802555
1.95,1.30292575655502,0.895221809941271,0.338629818273659,-0.0429968321161154
1.96,1.30631205473776,0.89479184162011,0.341256481480534,-0.0419837852278601
1.97,1.30972461955256,0.894372003767832,0.343890870059309,-0.0409536865366354
1.98,1.31316352825316,0.893962466902465,0.346552681017179,-0.0398420803041336
1.99,1.31662905506333,0.893564046099424,0.349251572967382,-0.0386276587318183
2,1.320121570793,0.893177769512106,0.35196745144287,-0.0373607998495127
2.01,1.32364124530743,0.892804161513611,0.354681914322834,-0.0361018757595476
2.02,1.32718806445066,0.892443142756015,0.357408747518267,-0.0348030607445749
2.03,1.33076215192584,0.89209511214857,0.360139791279316,-0.0334874646261479
2.04,1.33436354983863,0.891760237502308,0.362869021766324,-0.0321793988532684
2.05,1.3379922400563,0.891438443513775,0.365610034086643,-0.0308272374152379
2.06,1.34164834039716,0.891130171139623,0.368356946700513,-0.0294566262915522
2.07,1.34533190986417,0.890835604876707,0.371110375784472,-0.0280607367370878
2.08,1.34904301362201,0.890554997509336,0.37387527741491,-0.0266174430077443
2.09,1.35278176639616,0.890288823079259,0.376651680168064,-0.025119793932566
2.1,1.35654828319784,0.890037625139933,0.379432499290971,-0.0236024341785861
2.11,1.36034260819075,0.889801600798147,0.382230016408457,-0.0220053510876397
2.12,1.36416490835484,0.889581547287271,0.385024044062425,-0.0204180544170117
2.13,1.36801514879546,0.889377366743101,0.387842516961392,-0.0187167959537477
2.14,1.37189357396508,0.889190198783563,0.390655892662817,-0.017027380421082
2.15,1.3758001328917,0.889019924979353,0.393470048710253,-0.0153162737382228
2.16,1.37973483337881,0.88886676224197,0.396291024056331,-0.0135494035611365
2.17,1.38369774361937,0.888731268206359,0.399125906979211,-0.011692261376428
2.18,1.38768900268916,0.888614345592595,0.401967027385728,-0.00977903583909307
2.19,1.39170867296302,0.888516555234204,0.404825597836524,-0.00773751178513783
2.2,1.39575692894138,0.888439180116352,0.407695016002767,-0.00560388999345304
2.21,1.39983387910141,0.888383141216418,0.410567031778974,-0.00341467395271338
2.22,1.4039395494192,0.888348994476891,0.413435056957496,-0.00120737991641962
2.23,1.40807389998878,0.888336920677726,0.416299094826035,0.00101886989871117
2.24,1.41223689093704,0.888347109376713,0.419157784546139,0.00326514752400358
2.25,1.4164284687825,0.888379760851953,0.422028703936968,0.0056550938500032
2.26,1.42064875582187,0.888436311790453,0.424903580952722,0.00814737526306533
2.27,1.4248977916314,0.888517785543084,0.427781728404132,0.0107424493292495
2.28,1.42917560891544,0.888625210036377,0.430655127826269,0.0133973449616615
2.29,1.4334821601937,0.888759183485993,0.43352276037259,0.0161128936665731
2.3,1.43781738779743,0.888920312422659,0.436394012078488,0.01898124957917
2.31,1.44218132791821,0.889110124918451,0.4392664165723,0.0220028066356743
2.32,1.44657399208393,0.889330152984808,0.442134144604063,0.0251301145139943
2.33,1.45099533352997,0.889581454129947,0.444981738354352,0.0282177591413852
2.34,1.45544515091352,0.889863631721361,0.447824737714677,0.0314662522848535
2.35,1.45992339829066,0.89017829424421,0.450653559331546,0.0347742270751839
2.36,1.46442993388398,0.890526036514962,0.453462611780664,0.0380908275690389
2.37,1.46896456000179,0.890906944790652,0.456255154994993,0.0414700905570702
2.38,1.47352711155174,0.891321645696223,0.459034912881137,0.0450207599702659
2.39,1.47811746068055,0.891771853295925,0.461794807069048,0.0486359204604717
2.4,1.48273540875124,0.89225821250053,0.464533524609381,0.0523132087561082
2.41,1.48738074399733,0.892781344588091,0.467252352398332,0.0561676605774971
2.42,1.49205326752132,0.893343021193866,0.469949572793046,0.060257600168943
2.43,1.49675276324925,0.893945597195556,0.472619927841196,0.0644043425480194
2.44,1.50147896252766,0.894589640621036,0.475260655565036,0.0684879883857401
2.45,1.50623156908331,0.895274520504893,0.477870023938424,0.0727563211269945
2.46,1.51101026932269,0.896002083716163,0.480446569487101,0.0770842449579695
2.47,1.51581473501756,0.896772926165743,0.482987372522707,0.0815365371854185
2.48,1.52064460874279,0.897588291537597,0.485493404824916,0.0859836280985805
2.49,1.52549954279104,0.898448127818583,0.48796105651308,0.0904924243911204
2.5,1.53037915335617,0.899353052062494,0.490383356752456,0.0951982310947666
2.51,1.53528298692369,0.900305034373442,0.492756819151947,0.100100325494382
2.52,1.54021055511521,0.901306037628386,0.495094179462106,0.104921648998058
2.53,1.54516149690984,0.902355254118366,0.497375514223144,0.109945194270226
2.54,1.55013525205207,0.903454706061068,0.499597787235896,0.115166930226544
2.55,1.55513122992443,0.904606375363334,0.501762993597964,0.120516165469521
2.56,1.56014885986041,0.905811537018029,0.503854651287842,0.126138618889497
2.57,1.56518740637328,0.907072923206924,0.505889966457176,0.131811669596772
2.58,1.57024630603786,0.908391039902892,0.507866720607618,0.137532376377926
2.59,1.57532497324393,0.909766363666671,0.509800669874662,0.143148469987369
2.6,1.58042297994268,0.911197848366544,0.511671144134449,0.148822342670709
2.61,1.58553969138402,0.912686071793252,0.513465938318769,0.154628377178908
2.62,1.59067435076721,0.914232355565041,0.51519394198471,0.160483228844972
2.63,1.59582629018706,0.91583718785349,0.516876672798357,0.166233609888862
2.64,1.60099505691504,0.917499523952379,0.518497359473488,0.171981622853008
2.65,1.60618003050978,0.919219340180909,0.520044082997941,0.177789310395081
2.66,1.61138047133976,0.92099723328486,0.521530252063794,0.183572170537635
2.67,1.61659577386039,0.922832954990236,0.522937454937801,0.189420386273042
2.68,1.62182514840977,0.924727158852967,0.524231822309172,0.195491249566464
2.69,1.62706746663286,0.926682071348631,0.525461471850704,0.201535972209549
2.7,1.63232208135137,0.928697431070727,0.526585484564386,0.207732580543926
2.71,1.63758793619701,0.930774756876166,0.527585737405752,0.214143014177738
2.72,1.64286379357107,0.932916187017944,0.528476077923772,0.220689294673756
2.73,1.64814855435031,0.935123079964681,0.529252847074185,0.227369082350867
2.74,1.65344108282105,0.93739677078819,0.529936397021868,0.234088088910754
2.75,1.65874044679127,0.939737651677298,0.530519880272469,0.240860019693205
2.76,1.66404564559399,0.94214625187423,0.530956762322116,0.247837859928137
2.77,1.66935521321722,0.944624630473511,0.531285089431982,0.254873708050861
2.78,1.67466806411154,0.947173367554019,0.531530702103019,0.261870715413101
2.79,1.67998337113257,0.949792074708151,0.531711243019248,0.268766214102383
2.8,1.68530048356276,0.952479736849174,0.531838845995275,0.27552039966212
2.81,1.69061887202271,0.955234940845796,0.531921940122215,0.282108740404548
2.82,1.69593809142393,0.958056028249841,0.531966460545886,0.288516886925918
2.83,1.70125775602939,0.9609411971191,0.531976660947054,0.294737258763449
2.84,1.70657752263886,0.963888569706735,0.531955658860968,0.30076675638496
2.85,1.71189707922747,0.966896237270584,0.531905801840942,0.306605227763933
2.86,1.71721613724588,0.969962289548224,0.531828913293664,0.312254441571276
2.87,1.72253442637882,0.973084833963936,0.531726457592668,0.317717399829837
2.88,1.72785169095475,0.976262007962235,0.531599651097969,0.322997878401563
2.89,1.73316768746572,0.97949198674625,0.531449536915344,0.328100120527097
2.9,1.73848218283488,0.982772987951521,0.531277035195087,0.333028632376892
2.91,1.74379495318683,0.98610327427529,0.531082977011006,0.33778804763023
2.92,1.74910578295694,0.989481154751593,0.530868127405943,0.342383038010059
2.93,1.754414464231,0.992904985131693,0.530633200961618,0.34681825463363
2.94,1.75972079624062,0.99637316767803,0.530378872417766,0.351098290072283
2.95,1.76502458496479,0.999884150578752,0.530105784055381,0.355227654169842
2.96,1.77032564280535,1.00343642712045,0.529814550718215,0.359210759153517
2.97,1.77562378831253,1.00702853471199,0.529505763431664,0.363051910805679
2.98,1.78091884594685,1.01065905382004,0.52917999192504,0.366755303838341
2.99,1.7862106458661,1.01432660685843,0.528837786498747,0.370325019967006
3,1.79149902373108,1.0180298570581,0.528479679495161,0.373765027536767
3.01,1.79678382052603,1.02176750733346,0.528106186307523,0.377079182732206
3.02,1.80206488238911,1.02553829916079,0.527717806296156,0.380271231109839
3.03,1.80734206045207,1.02934101147188,0.527315023521075,0.383344809941955
3.04,1.81261521068728,1.0331744595713,0.526898307350793,0.386303450650843
3.05,1.81788419376079,1.03703749407781,0.526468113033407,0.389150581453054
3.06,1.82314887489112,1.04092899989234,0.52602488210992,0.391889530062928
3.07,1.82840912371222,1.04484789519297,0.525569043025224,0.394523526440259
3.08,1.83366481414248,1.04879313045737,0.525101011248105,0.397055705556937
3.09,1.83891582425496,1.05276368751294,0.524621190037529,0.399489110069643
3.1,1.84416203615533,1.05675857861364,0.524129970700398,0.401826692968368
3.11,1.84940333586234,1.06077684554332,0.523627732757248,0.404071320229522
3.12,1.85463961318991,1.06481755874562,0.523114844558628,0.406225773308207
3.13,1.85987076163549,1.0688798164787,0.522591663462412,0.408292751620735
3.14,1.86509667827012,1.07296274399491,0.522189182177406,0.410118363841325
3.15,1.87031857009189,1.07706392763332,0.521730019754964,0.41191805412838
3.16,1.87553587028944,1.08118310817461,0.52123011494063,0.413675586846616
3.17,1.88074817143885,1.08531986404307,0.520700254982016,0.415380813184871
3.18,1.88595517398867,1.08947367217492,0.520537072470885,0.416603656309207
3.19,1.89116054471338,1.09363970873801,0.52072925485884,0.417371565033873
3.2,1.89636783726197,1.09781342438835,0.520677210599106,0.418324389783151
3.21,1.90157460936796,1.10199666828618,0.520699264763043,0.419137432632243
3.22,1.90678160201559,1.10618804261251,0.520471122033868,0.420138108531332
3.23,1.91198631323593,1.11038942369782,0.520074097410155,0.421243516345362
3.24,1.91718705421003,1.11460185886127,0.519984445304044,0.421999919641334
3.25,1.92238689866307,1.11882185805769,0.519915614738795,0.422682205126036
3.26,1.92758605481046,1.12304868010895,0.519602079489363,0.423533587336008
3.27,1.93278207560535,1.12728401598231,0.519124124346273,0.424479131627051
3.28,1.93797331684881,1.13152880729858,0.51853563289021,0.425469146847736
3.29,1.94315867317771,1.13578349876705,0.517872775561477,0.426470860078618
3.3,1.94833740093333,1.14004820736784,0.517159838569513,0.427462832171834
3.31,1.95350899931902,1.14432283568956,0.51641313466225,0.428431211414231
3.32,1.95867313066565,1.1486071478037,0.515643626634735,0.429367220764098
3.33,1.96382956693199,1.15290082001134,0.514886692728618,0.430244017373484
3.34,1.96897843385928,1.15720326018508,0.514109201417117,0.43108765781162
3.35,1.97411952587345,1.16151413676319,0.513317846701944,0.431893950736919
3.36,1.97925270434047,1.16583307627056,0.512517135351444,0.432660542416239
3.37,1.98437787569399,1.17015968169472,0.511710106097352,0.433386298404757
3.38,1.98949497675496,1.17449354467877,0.510910174461041,0.43406315198925
3.39,1.99460407849957,1.17883417619866,0.510103276719076,0.434701825718535
3.4,1.99970511126676,1.18318119445585,0.509291718482922,0.435301934051645
3.41,2.00479802845159,1.18753421379637,0.50847705965332,0.435863612949649
3.42,2.00988279904812,1.19189284992586,0.507660359617037,0.436387336644782
3.43,2.01495940264429,1.19625672329231,0.506842341330462,0.436873794873896
3.44,2.0200278260576,1.20062546124105,0.506023501732205,0.437323811087192
3.45,2.02508806107492,1.20499869935192,0.50520418601582,0.43773828774772
3.46,2.03014010293508,1.2093760822294,0.504384636819147,0.438118169990373
3.47,2.03518394930327,1.2137572639293,0.504120035461313,0.438160163761327
3.48,2.04022514965788,1.21813886556692,0.503655533642708,0.438279116531064
3.49,2.04526170499431,1.22252165673223,0.503057550383046,0.438439628279997
3.5,2.05029228049814,1.22690605301503,0.502370640230106,0.438618259028706
3.51,2.05531598690044,1.23129223560531,0.502288537417991,0.438470134466493
3.52,2.06033887227462,1.23567693694998,0.502281078647923,0.438262622384109
3.53,2.0653616830611,1.24005956317382,0.501961093818186,0.438182124572644
3.54,2.07038129399928,1.24444138441955,0.501592509672595,0.438104406783934
3.55,2.07539721909601,1.24882242848739,0.501078009780656,0.438073146756314
3.56,2.08040799919381,1.25320315995495,0.500415956511714,0.438087444201203
3.57,2.08541215875893,1.25758403439696,0.499866173289774,0.438034808469361
3.58,2.09041082049183,1.26196438248165,0.499215994721187,0.43800502614552
3.59,2.09540298043904,1.26634443274311,0.498460118013276,0.437999271778133
3.6,2.10038758161917,1.27072442546089,0.497635072787006,0.438001957903702
3.61,2.10536393234704,1.27510444503993,0.496765327973889,0.438002865838861
3.62,2.11033158562678,1.27948447369832,0.495867262452854,0.43799537170952
3.63,2.11529025825131,1.28386442741541,0.494951828411249,0.437975256498103
3.64,2.12023977653542,1.28824417998039,0.494026338476292,0.437939907947341
3.65,2.12518003992019,1.29262357905987,0.493135607342397,0.437873959922261
3.66,2.13011139599361,1.29700231865909,0.49222853630326,0.437795390834242
3.67,2.13503368135664,1.30138027256743,0.491312036920165,0.437702192348607
3.68,2.13994680172584,1.30575729449092,0.490390713933134,0.437593210966994
3.69,2.14485070886518,1.31013322660059,0.489467625020002,0.437467860994058
3.7,2.14974538511538,1.31450790521053,0.488549455916448,0.437324313347008
3.71,2.15463087967454,1.318881148344,0.487631187531033,0.437164806025706
3.72,2.15950719154985,1.32325279640425,0.486820153228192,0.436945043205372
3.73,2.16437539308213,1.32762224683631,0.486474599797043,0.436472162398086
3.74,2.1692401390801,1.33198696846029,0.48654841876385,0.435667403400653
3.75,2.17410562326774,1.3363436424943,0.487425722602885,0.433888235138903
3.76,2.17897988049377,1.34068252484568,0.488582010501923,0.431076061469769
3.77,2.18386570059879,1.34499328546038,0.489519119568649,0.427879606341059
3.78,2.18876089179448,1.34927208152379,0.490147588448231,0.424409876974582
3.79,2.19366236767896,1.35351618029354,0.490404378628855,0.420837578741579
3.8,2.19856641146525,1.35772455608095,0.490265075188291,0.417287864696497
3.81,2.20346906221713,1.36189743472792,0.489725839969255,0.413744518443677
3.82,2.20836632061682,1.36603487991236,0.488806635377376,0.410367596738412
3.83,2.2132543869706,1.37013855587974,0.487483102238152,0.406990647515503
3.84,2.21812921799298,1.3742084623549,0.485790857453727,0.403714209483952
3.85,2.22298712656752,1.37824560444973,0.483754904969491,0.400578930377833
3.86,2.22782467561721,1.38225139375351,0.481410712658972,0.397630685131471
3.87,2.2326387827438,1.38622770060483,0.478804852605046,0.394915360766061
3.88,2.23742683126985,1.39017685421249,0.475885390914481,0.392344753787086
3.89,2.242185685179,1.39410030175036,0.472761625906168,0.390036730833091
3.9,2.24691330143806,1.39800066905869,0.469510701988847,0.388035362000044
3.91,2.25160840845795,1.40188102267869,0.466085892790887,0.386271135378854
3.92,2.25626926738585,1.40574373403248,0.462562109305825,0.384778838364047
3.93,2.26089488847891,1.40959152241612,0.458926654179005,0.38352564947882
3.94,2.2654841550207,1.41342677891091,0.455247642564262,0.382526778542166
3.95,2.27003663144635,1.41725204669633,0.451423800656646,0.381715276460051
3.96,2.27455086945291,1.42106919946093,0.44753877654099,0.381119524094033
3.97,2.27902625721832,1.42488039470187,0.44359043319964,0.380724544450589
3.98,2.28346216155032,1.42868764014638,0.439540632083703,0.380511774538529
3.99,2.28785756787116,1.43249275789176,0.435436171669583,0.380489023301253
4,2.29221192958785,1.43629764812477,0.431259953006259,0.380647000945926
4.01,2.29652452911791,1.44010411813423,0.427039094417624,0.380985559158081
4.02,2.30079492006209,1.44391397372581,0.422825415395604,0.381499243964779
4.03,2.30502317421605,1.44772896616546,0.41852328771045,0.382174308323172
4.04,2.30920840709315,1.45155070924869,0.414154355484933,0.383016615886494
4.05,2.313349950648,1.45538087540756,0.409744595336447,0.384027082101652
4.06,2.31744739660136,1.45922114622858,0.405278731199893,0.385206913740906
4.07,2.32150018391336,1.46307321536598,0.400810076559429,0.386550003201754
4.08,2.32550828467896,1.466938715398,0.396316126628691,0.388054684811897
4.09,2.32947144594524,1.47081926224612,0.391797907666917,0.389718741934574
4.1,2.33338942502191,1.47471644966547,0.387239523866298,0.391545838100025
4.11,2.33726182026058,1.47863190804647,0.382669415842195,0.393531551912303
4.12,2.341088514419,1.48256722356559,0.378078187299141,0.395678983227644
4.13,2.34486929629199,1.48652401339787,0.373475202891286,0.397985284748405
4.14,2.3486040483209,1.49050386624535,0.368838270712618,0.400460507757587
4.15,2.35229243102803,1.49450847132293,0.364159415512029,0.403116694897732
4.16,2.35593402518315,1.4985396382719,0.359485163648913,0.405946847086356
4.17,2.35952887681964,1.50259910674277,0.354778105454684,0.408974694333534
4.18,2.36307665787419,1.5066888536861,0.35006668375168,0.412205939660473
4.19,2.3665773247117,1.51081091308271,0.345377584082683,0.415641411102578
4.2,2.37003110055253,1.51496732719373,0.340718937005837,0.41929436524601
4.21,2.37343828992259,1.51916027084619,0.336096029205962,0.423175605055615
4.22,2.37679925021465,1.52339202689675,0.331516646670716,0.427305144541891
4.23,2.38011441668135,1.52766507834217,0.327001332689516,0.431701850747631
4.24,2.38338443000825,1.53198209684964,0.322574842278283,0.43638924631045
4.25,2.38661017843103,1.53634598931275,0.318259458893379,0.44140105751649
4.26,2.38979277301997,1.54075999988791,0.314115995556364,0.446750540770225
4.27,2.39293393297553,1.54522750529562,0.310191694329254,0.45246822327827
4.28,2.39603584991882,1.5497521875284,0.306552123125301,0.458581401863197
4.29,2.39910137115008,1.55433800154703,0.303281350709581,0.465109275154136
4.3,2.40213418465717,1.55898909429857,0.300477291208087,0.472070492563098
4.31,2.40513895756925,1.5637097992242,0.298267755796756,0.47945191928899
4.32,2.40812163512722,1.56850431841709,0.296786485066477,0.487245348038714
4.33,2.41108949997788,1.57337677189748,0.296191249704296,0.495407503079636
4.34,2.41405141247493,1.57833084692828,0.296653121372429,0.503855170629315
4.35,2.41701794368865,1.58336939863457,0.29834336309991,0.512449795802343
4.36,2.42000137731965,1.58849389659259,0.30141329964561,0.520996312719778
4.37,2.42301551031611,1.59370385971979,0.305968100615886,0.529237838428425
4.38,2.42607519132227,1.59899623810408,0.312042084896715,0.536877690646238
4.39,2.42919561217123,1.60436501501054,0.319583451691567,0.543609357911601
4.4,2.43239144668815,1.60980110858965,0.328446098203525,0.549150307449565
4.41,2.43567590767018,1.61529261166415,0.338399680014334,0.553288229784384
4.42,2.43905990447033,1.62082549396199,0.349161112741678,0.555913809106564
4.43,2.44255151559774,1.62638463205306,0.360439345082904,0.557032890514049
4.44,2.44615590904857,1.6319549609582,0.371974090577832,0.556731105258591
4.45,2.44987564995435,1.63752227201079,0.383555557998087,0.555116549503649
4.46,2.45371120553433,1.64307343750582,0.395018408396852,0.552288400474493
4.47,2.4576613896183,1.64859632151057,0.406230336593701,0.548337970439519
4.48,2.46172369298424,1.65407970121496,0.417081890599534,0.54335211566713
4.49,2.46589451189023,1.65951322237163,0.427479255633329,0.537411431603933
4.5,2.47016930444657,1.66488733668767,0.437348223707283,0.53060390455653
4.51,2.47454278668364,1.67019337573324,0.446626198544064,0.523012225919307
4.52,2.47900904866908,1.67542349799243,0.455259228537962,0.514716602391415
4.53,2.48356164095446,1.68057066401635,0.463204631430393,0.505796590515963
4.54,2.48819368726876,1.68562862992151,0.470436873850762,0.496336703480208
4.55,2.49289805600727,1.69059199695631,0.47692975059037,0.486412214234406
4.56,2.49766735351317,1.69545611909865,0.482668472730133,0.47609719673333
4.57,2.50249403824047,1.70021709106598,0.487646329672169,0.46546402892716
4.58,2.5073705015372,1.70487173135526,0.491860365587737,0.454580638421796
4.59,2.51228910519307,1.70941753773947,0.495312959967772,0.443511110351465
4.6,2.51724223479275,1.71385264884299,0.498012286004854,0.432315812867168
4.61,2.5222223576528,1.71817580697166,0.49996697795777,0.42105150998801
4.62,2.52722202743238,1.72238632207154,0.501189086647567,0.409771899604999
4.63,2.53223391829885,1.72648404106759,0.501695043849231,0.39852697488464
4.64,2.53725086873735,1.73046931081644,0.501502302454269,0.38736372751695
4.65,2.54226589176189,1.73434294809161,0.500630616959102,0.376325724992847
4.66,2.54727219793148,1.73810620534154,0.499101652952643,0.365453925808677
4.67,2.55226321446101,1.74176074459962,0.496938323588637,0.354786533749317
4.68,2.55723259769689,1.74530860993711,0.494163372276328,0.344358761436139
4.69,2.56217423141966,1.74875219755148,0.490799708963714,0.334203958825851
4.7,2.56708222850929,1.75209423713973,0.486871841140177,0.324353018159756
4.71,2.57195094692069,1.75533776732133,0.482407698062906,0.314833673215832
4.72,2.57677502390132,1.75848610405349,0.477433566063608,0.305672375321122
4.73,2.58154935956196,1.7615428278067,0.471970777690874,0.296896327633353
4.74,2.58626906733887,1.76451179108304,0.466050708082969,0.288526387995066
4.75,2.5909295744197,1.76739705496299,0.459692899752378,0.280590117847231
4.76,2.59552650341722,1.77020295614146,0.452924805657449,0.273107828844434
4.77,2.6000557514738,1.7729340344299,0.445775781355261,0.266098013646097
4.78,2.60451350928735,1.77559501456636,0.438261277327424,0.259590258473892
4.79,2.60889612206062,1.7781909171511,0.430413359080758,0.253602591231308
4.8,2.61320025565143,1.78072694306342,0.422264855261247,0.248148692794506
4.81,2.61742290420404,1.78320842999136,0.413844760067119,0.243246496163575
4.82,2.62156135180471,1.785640894953,0.405189132770881,0.238904102851335
4.83,2.62561324313242,1.78802993598151,0.396315325568273,0.235161182573245
4.84,2.62957639638811,1.79038154780724,0.387265870963255,0.232014628421481
4.85,2.63344905509774,1.79270169409146,0.378071265430369,0.229485220198757
4.86,2.63722976775204,1.79499654629344,0.368764576444841,0.227592208813896
4.87,2.64091741351649,1.79727246838158,0.359384953743177,0.226342783340364
4.88,2.64451126305392,1.79953589621499,0.349970633748636,0.225750670703795
4.89,2.64801096939141,1.80179340292203,0.340561666548586,0.225827674660859
4.9,2.65141658605689,1.80405167966863,0.331200701809403,0.226584059318346
4.91,2.65472859307499,1.80631752026182,0.32193327655123,0.228026757640658
4.92,2.6579479258405,1.80859778783822,0.312807060210313,0.23016197738834
4.93,2.6610759964426,1.81089940761211,0.303872025367859,0.23299432650873
4.94,2.66411471669628,1.8132293508772,0.295180608606344,0.236524611595522
4.95,2.66706652278235,1.81559459699315,0.286787837765349,0.240750009426654
4.96,2.66993440116,1.81800209708742,0.278751559604672,0.245664615066762
4.97,2.67272191675605,1.82045874323808,0.271133609043801,0.25125984560298
4.98,2.67543325284648,1.82297134169411,0.263995243924198,0.257517350440659
4.99,2.67807320528573,1.82554651519852,0.257403741195091,0.264418358983208
5,2.68064724269768,1.82819069878835,0.25142537423322,0.271933435239009
5.01,2.68316149644001,1.83091003314074,0.246132914498199,0.280030572977241
5.02,2.68562282558499,1.83371033887052,0.241597039601028,0.288665108341453
5.03,2.688038795981,1.83659698995393,0.237880259139387,0.297779329317368
5.04,2.6904175985724,1.8395747832471,0.23504466877168,0.307307157553531
5.05,2.69276804526011,1.84264785482264,0.233150545398269,0.317173197490192
5.06,2.6950995507141,1.84581958679754,0.232246201196522,0.32729091643818
5.07,2.69742201272606,1.84909249596192,0.232362763395208,0.337565197894961
5.08,2.69974564036001,1.85246814794087,0.233523333851204,0.347895938455418
5.09,2.70208087369852,1.85594710732543,0.235736497289614,0.358179397160505
5.1,2.70443823867142,1.85952890129703,0.238996368827098,0.368311235217111
5.11,2.70682820235969,1.8632120136492,0.243284166711292,0.378188300184294
5.12,2.7092610440268,1.86699389665105,0.248567701032702,0.387711429153254
5.13,2.71174672103713,1.87087101094258,0.254805736826448,0.396785400252163
5.14,2.7142947784054,1.8748388649451,0.261945660426296,0.405321860717275
5.15,2.71691423500966,1.87889208355227,0.269924524524758,0.41324199679388
5.16,2.71961348025491,1.88302450352021,0.278674779625198,0.420472520230378
5.17,2.72240022805116,1.88722922872251,0.288123124246421,0.426947856847733
5.18,2.72528145929362,1.89149870729099,0.2981888016679,0.432615614130201
5.19,2.7282633473103,1.89582486343229,0.30878841754437,0.43743388038116
5.2,2.73135123148575,1.90019920223611,0.319840857063895,0.441354636541104
5.21,2.73454964005638,1.90461274860152,0.331260276203807,0.444341829898477
5.22,2.73786224281842,1.9090561669005,0.342958770677614,0.446368002452289
5.23,2.7412918305252,1.91351984692502,0.354846735558784,0.447412206673119
5.24,2.74484029788079,1.91799396899176,0.36683354931929,0.447460191870189
5.25,2.74850863337398,1.92246857091046,0.378827715833944,0.446505260774135
5.26,2.75229691053232,1.9269336235182,0.390737104038771,0.444547169433619
5.27,2.75620428157271,1.93137909521254,0.402469952695625,0.441593424480045
5.28,2.76022898109966,1.93579502945734,0.413931524468937,0.437654896052181
5.29,2.76436829634435,1.94017157841786,0.42503416145411,0.432759850195938
5.3,2.76861863795889,1.94449917691982,0.435688501546214,0.426938747627745
5.31,2.77297552297436,1.94876856439609,0.445814055229908,0.42023867512481
5.32,2.77743366352665,1.95297095114734,0.455329692427293,0.412707204566631
5.33,2.78198696045093,1.95709802319301,0.464163345551414,0.404403129959238
5.34,2.78662859390644,1.9611420544926,0.472250259161517,0.395392762416619
5.35,2.79135109649806,1.96509598211677,0.479532146394123,0.385747134528252
5.36,2.796146417962,1.96895345346205,0.485970567759958,0.375548961766053
5.37,2.8010061236396,1.97270894307971,0.491526943813026,0.364876323970049
5.38,2.80592139307773,1.97635770631941,0.496189117660585,0.3538175234027
5.39,2.81088328425433,1.97989588155344,0.499959633085934,0.342457856935797
5.4,2.81588288058519,1.9833204601228,0.502790795475937,0.330861582081162
5.41,2.82091078853995,1.98662907594361,0.504716475904915,0.319115928695873
5.42,2.825957953299,1.98982023523057,0.505743442251545,0.307291492100394
5.43,2.83101538772152,1.99289315015157,0.505887146407667,0.29545673685166
5.44,2.83607425918559,1.99584771752009,0.50516307523482,0.28367466392013
5.45,2.84112588993794,1.99868446415929,0.503583104252266,0.272004342760818
5.46,2.84616172098047,2.0014045075869,0.50116532276875,0.260503870150814
5.47,2.85117337420815,2.0040095462884,0.497922502900615,0.249229559091679
5.48,2.85615259923716,2.00650184187932,0.49387392114055,0.238236941384441
5.49,2.86109133844856,2.00888421129317,0.489043590535147,0.22757924655316
5.5,2.86598177435392,2.0111600037587,0.48344546639017,0.217312779625957
5.51,2.87081622901782,2.01333313155496,0.477100917000581,0.207493678954733
5.52,2.87558723818782,2.0154080683445,0.470038524639618,0.198176540341482
5.53,2.88028762343422,2.01738983374792,0.462293408617051,0.189410565672142
5.54,2.88491055752039,2.01928393940464,0.453902976779887,0.181248009424554
5.55,2.88944958728819,2.02109641949888,0.444905824331281,0.17374118040496
5.56,2.8938986455315,2.02283383130293,0.435349147797588,0.166936689178526
5.57,2.89825213700948,2.02450319819472,0.425285842762952,0.160876369489459
5.58,2.90250499543711,2.02611196188961,0.414770039595024,0.155602781852491
5.59,2.90665269583306,2.02766798970814,0.403858709726855,0.151157133426804
5.6,2.91069128293033,2.02917956104241,0.392618366479011,0.147566919968252
5.61,2.91461746659512,2.03065523024209,0.381116898787841,0.144857415846201
5.62,2.918428635583,2.03210380440055,0.369427610379286,0.143040359355464
5.63,2.92212291168679,2.03353420799411,0.357621778520359,0.142128959477108
5.64,2.92569912947199,2.03495549758888,0.345773625843384,0.1421211725401
5.65,2.92915686573043,2.03637670931428,0.3339559273077,0.143011929473017
5.66,2.9324964250035,2.03780682860901,0.322239540241702,0.14479321400774
5.67,2.93571882040592,2.03925476074909,0.310694273166297,0.147444255160865
5.68,2.93882576313758,2.04072920330069,0.299388470501787,0.150943844502361
5.69,2.9418196478426,2.04223864174572,0.288383776041286,0.155257105094716
5.7,2.94470348560301,2.04379121279666,0.277742348409655,0.160353078914292
5.71,2.94748090908711,2.04539474358581,0.267517807023487,0.166187259385944
5.72,2.95015608715734,2.04705661617967,0.257762570055912,0.172720230274016
5.73,2.9527337128579,2.04878381848241,0.24852609867628,0.179909661778662
5.74,2.95521897384467,2.05058291510019,0.239846085603488,0.187699903720496
5.75,2.9576174347007,2.0524599141374,0.231748209040743,0.196031153219165
5.76,2.95993491679111,2.05442022566959,0.224275358586346,0.204862850314806
5.77,2.96217767037697,2.05646885417274,0.217452577851961,0.214139712943273
5.78,2.96435219615549,2.05861025130217,0.211298976699753,0.223808491601068
5.79,2.96646518592249,2.06084833621818,0.205842662320134,0.233823656030676
5.8,2.96852361254569,2.06318657277849,0.20110239457663,0.244138401832874
5.81,2.97053463649146,2.06562795679682,0.197117553380137,0.254721864795843
5.82,2.97250581202526,2.06817517544478,0.193914425178689,0.265535592481346
5.83,2.97444495627705,2.07083053136959,0.191541401685144,0.276552928669483
5.84,2.9763603702939,2.07359606065629,0.190055961799303,0.287741797718701
5.85,2.97826092991189,2.07647347863347,0.189513699061006,0.299055955575919
5.86,2.9801560669025,2.07946403818923,0.189961987198402,0.31043189898211
5.87,2.98205568677448,2.08256835717905,0.19143315217913,0.32179130076144
5.88,2.98397001829627,2.08578627018667,0.193945453369413,0.333045483491239
5.89,2.98590947282997,2.08911672502158,0.197502454472116,0.344099077784744
5.9,2.98788449737469,2.09255771579943,0.202089110565229,0.354856735840495
5.91,2.98990538848034,2.09610628315783,0.207675581855683,0.365225221464927
5.92,2.9919821442989,2.09975853537248,0.214220069801673,0.37511537450296
5.93,2.99412434499692,2.10350968911751,0.221679127829917,0.384436089797963
5.94,2.99634113627521,2.10735405001549,0.230009383886778,0.393087395064007
5.95,2.99864123011408,2.11128492396613,0.239135506669172,0.401002505455171
5.96,3.00103258518077,2.11529494902068,0.248984120193385,0.408110120955766
5.97,3.00352242638271,2.11937605023024,0.259476000062473,0.414345799739942
5.98,3.00611718638333,2.12351950822764,0.270524824431271,0.419656582051443
5.99,3.00882243462765,2.12771607404815,0.282044209784619,0.423986263970651
6,3.01164287672549,2.13195593668786,0.293938038130155,0.42729988186477
6.01,3.01458225710679,2.13622893550651,0.306109955137941,0.429562273388329
6.02,3.01764335665817,2.14052455824039,0.318460309070368,0.430755518788639
6.03,3.02082795974888,2.14483211342828,0.330888244222116,0.430865448837889
6.04,3.0241368421911,2.14914076791666,0.343293555543917,0.429893011198059
6.05,3.02756977774654,2.15343969802864,0.355576134947528,0.427848863339592
6.06,3.03112553909601,2.15771818666203,0.367638748598166,0.424752979103973
6.07,3.03480192658199,2.16196571645307,0.379388115044564,0.420636068810259
6.08,3.03859580773244,2.16617207714118,0.390736365239701,0.415537877174431
6.09,3.04250317138484,2.17032745591292,0.401601442562726,0.409506689471747
6.1,3.04651918581046,2.17442252280764,0.411908483246941,0.402597468712659
6.11,3.05063827064293,2.17844849749476,0.421593502117219,0.394876192750753
6.12,3.05485420566411,2.18239725942227,0.430601540056177,0.386411594941191
6.13,3.05916022106467,2.18626137537168,0.438881830569626,0.377272088468141
6.14,3.06354903937036,2.19003409625636,0.446396361050201,0.36753135921406
6.15,3.06801300298086,2.1937094098485,0.453123884458465,0.357270767853006
6.16,3.07254424182545,2.19728211752703,0.45903025537485,0.346553539955901
6.17,3.0771345443792,2.20074765292659,0.464087831565441,0.335446225953092
6.18,3.08177542269485,2.20410211518612,0.468292983532039,0.324022670066089
6.19,3.08645835253017,2.20734234188679,0.471622088059798,0.31234503335492
6.2,3.09117457341077,2.21046579222033,0.474076936644086,0.300481554604167
6.21,3.09591534277721,2.21347060776638,0.47565106893103,0.288495060286829
6.22,3.10067185346652,2.21635555836924,0.476342283365167,0.276448105523097
6.23,3.10543527630017,2.21912003942448,0.476148894747973,0.264401909046947
6.24,3.11019676524765,2.22176405851495,0.475071627405581,0.252417645145095
6.25,3.11494748152171,2.2242882349664,0.473114915029708,0.240556764634926
6.26,3.11967863067201,2.22669380261275,0.470283621629437,0.228881161191068
6.27,3.1243814668883,2.22898261422466,0.46658797794155,0.217452599869651
6.28,3.12904734666772,2.23115714022335,0.462047225312137,0.20633219575651
6.29,3.13366781892084,2.23322046218092,0.456698745805794,0.195575547226604
6.3,3.1382348063789,2.23517621765318,0.450547192888898,0.185249662685931
6.31,3.14274027830778,2.23702871428004,0.443628764214017,0.175410875245316
6.32,3.14717656594992,2.2387828230325,0.435971606833483,0.166121419528909
6.33,3.15153628201826,2.24044403722779,0.427620934374469,0.157434379132204
6.34,3.155812491362,2.24201838101911,0.418622640651265,0.149402347823322
6.35,3.15999871776852,2.24351240449734,0.40901728158248,0.142085509709017
6.36,3.16408889058434,2.24493325959443,0.398863083073884,0.135528818776855
6.37,3.16807752141508,2.2462885477822,0.388230460138967,0.129760575522806
6.38,3.17195982601647,2.24758615353743,0.377182229920162,0.124816569158347
6.39,3.17573164831567,2.24883431922901,0.365789920705178,0.12071632527315
6.4,3.17938954752272,2.25004148248174,0.354121423393737,0.117483214007469
6.41,3.18293076175666,2.25121631462182,0.342246555006858,0.115132031067011
6.42,3.18635322730673,2.25236763493249,0.330235377667252,0.113673602505519
6.43,3.1896555810834,2.25350437095754,0.318159928375916,0.113107959512305
6.44,3.19283718036716,2.25463545055267,0.306093114482563,0.113425146284648
6.45,3.19589811151199,2.25576970201551,0.294101695080945,0.11461545900932
6.46,3.1988391284628,2.2569158566056,0.282251732833757,0.116661835580801
6.47,3.20166164579113,2.25808247496141,0.270605801735797,0.11954106394155
6.48,3.20436770380849,2.25927788560083,0.25922616473394,0.123226790553834
6.49,3.20695996545583,2.26051015350637,0.248168896690337,0.127684349234798
6.5,3.20944165442274,2.26178699699871,0.237485986662808,0.13287600437331
6.51,3.21181651428936,2.26311575704245,0.227225012443638,0.138762395992497
6.52,3.2140887644138,2.26450338100237,0.217435233679129,0.145308986506562
6.53,3.21626311675059,2.26595647086744,0.208154608582889,0.152468913525407
6.54,3.21834466283642,2.26748116000269,0.199421400431751,0.160199169966127
6.55,3.22033887684074,2.26908315170235,0.191265651046497,0.1684525942681
6.56,3.2222515333512,2.27076767764503,0.183716570600487,0.177184053592987
6.57,3.22408869905721,2.27253951818096,0.17680535425801,0.186356104132132
6.58,3.22585675259979,2.27440307922229,0.17056012587954,0.195931140843753
6.59,3.22756235385858,2.27636239063072,0.165019316289637,0.20588234133629
6.6,3.22921254702148,2.27842121404409,0.160227733899198,0.216186705860368
6.61,3.23081482436047,2.28058308110269,0.156238708358726,0.226820492634067
6.62,3.23237721144406,2.28285128602903,0.15310805235718,0.237751093570326
6.63,3.23390829196763,2.28522879696473,0.150892688104261,0.248932847611493
6.64,3.23541721884867,2.28771812544085,0.149639954809014,0.260303853542686
6.65,3.23691361839676,2.29032116397628,0.149383626342016,0.271789551206453
6.66,3.23840745466018,2.29303905948834,0.150147985114185,0.283306269597006
6.67,3.23990893451133,2.29587212218431,0.151944669367103,0.294764164827224
6.68,3.241428381205,2.29881976383258,0.154772808489061,0.306070200623569
6.69,3.24297610928989,2.30188046583882,0.158613187862836,0.317132895838811
6.7,3.24456224116852,2.30505179479721,0.163447244630088,0.327857295181188
6.71,3.24619671361482,2.30833036774902,0.169241538305477,0.338153029620717
6.72,3.24788912899787,2.31171189804523,0.175954485552359,0.347931197826262
6.73,3.24964867385339,2.31519121002349,0.183534662413238,0.357108479698318
6.74,3.25148402047753,2.31876229482047,0.191921583922967,0.365607861213813
6.75,3.25340323631676,2.32241837343261,0.201042885943919,0.373365252013669
6.76,3.2554136651762,2.32615202595275,0.210830842736657,0.38031014988393
6.77,3.25752197360356,2.32995512745158,0.221204907740126,0.386388746680797
6.78,3.25973402268096,2.33381901491839,0.232085170608583,0.391544873315903
6.79,3.26205487438705,2.33773446365155,0.243382522241001,0.395741469641739
6.8,3.26448869960946,2.34169187834797,0.255005852872312,0.39894847847082
6.81,3.26703875813818,2.34568136313268,0.26686216570651,0.401146450898772
6.82,3.26970737979525,2.34969282764167,0.278858529955307,0.4023241531981
6.83,3.2724959650948,2.35371606917365,0.290902671003279,0.402481211410777
6.84,3.27540499180483,2.35774088128775,0.302903719358815,0.401623841193445
6.85,3.27843402899842,2.36175711969969,0.3147734613821,0.399768573964819
6.86,3.28158176361224,2.36575480543934,0.326427217315115,0.396940020077881
6.87,3.28484603578539,2.36972420564012,0.337786544236666,0.39317275060861
6.88,3.28822390122776,2.3736559331462,0.348778020168063,0.388507195497355
6.89,3.29171168142944,2.37754100510118,0.359336650529818,0.382993659808064
6.9,3.29530504793474,2.38137094169926,0.369401711268554,0.376681223605666
6.91,3.29899906504742,2.38513775393531,0.378921176021762,0.369627198180961
6.92,3.30278827680764,2.38883402591712,0.387846554458719,0.361884686064559
6.93,3.30666674235223,2.39245287277777,0.396135725152455,0.353510550298725
6.94,3.31062809960375,2.39598797828076,0.403743805188286,0.344555177084787
6.95,3.31466553765564,2.3994335300516,0.410643135668072,0.335080704534192
6.96,3.31877196901232,2.40278433709695,0.416798932941801,0.325139848589234
6.97,3.32293995834174,2.40603573558284,0.422195459909412,0.314796641957193
6.98,3.32716191294083,2.40918370200241,0.42680144040622,0.30410308721535
6.99,3.33142992734489,2.41222473287456,0.430598821599101,0.29311697366452
7,3.33573591556088,2.41515590261121,0.433570094648149,0.28189593340029
7.01,3.34007161650736,2.41797486194521,0.435697228132035,0.270496809177032
7.02,3.34442858878869,2.42067983003698,0.436974130921356,0.25898063145028
7.03,3.3487983300979,2.42326963635148,0.43737884590457,0.247404155900512
7.04,3.35317211855694,2.42574367791049,0.436910451475019,0.235831767551355
7.05,3.35754122307169,2.428101995586,0.435564560328077,0.224325529303501
7.06,3.36189686867498,2.43034525087904,0.433344241012027,0.212949616232385
7.07,3.3662303110851,2.43247474704136,0.430263249699507,0.20176825676457
7.08,3.37053294358209,2.43449242960901,0.426324755033271,0.190847136547192
7.09,3.37479619113242,2.43640090097448,0.421552222965418,0.180249724310788
7.1,3.37901171336208,2.43820339821759,0.415962994581532,0.170043324382243
7.11,3.38317134330789,2.43990383146141,0.409589141437108,0.16029103676919
7.12,3.38726723472226,2.4415067418291,0.402467115257352,0.151053594841189
7.13,3.39129190587484,2.44301727777751,0.394647676155411,0.142381348289239
7.14,3.39523838263639,2.44444109126041,0.386183715306517,0.13432286759036
7.15,3.39910021978946,2.44578431993631,0.377123413952948,0.126928613664196
7.16,3.40287145392899,2.44705360607295,0.367521263148164,0.120243345236352
7.17,3.40654666656047,2.44825603952531,0.357439162655343,0.114302425904938
7.18,3.41012105818702,2.44939906378436,0.346940730224873,0.10913751114222
7.19,3.41359046548927,2.45049043889579,0.336088369978548,0.104779171758963
7.2,3.41695134918906,2.45153823061338,0.324953833790151,0.101237291286462
7.21,3.42020088752696,2.45255060352624,0.313608912486325,0.09851345404819
7.22,3.42333697665182,2.45353573806672,0.302115314216134,0.0966251094373988
7.23,3.42635812979398,2.4545019891611,0.290540335649074,0.0955703928234314
7.24,3.42926353315047,2.45545769308933,0.278949329475832,0.0953418030319539
7.25,3.43205302644523,2.45641111111965,0.267405289110385,0.0959277019136962
7.26,3.43472707933634,2.45737038813879,0.255968742489091,0.0973114483923105
7.27,3.43728676676123,2.45834350262271,0.244696616470508,0.0994735688948233
7.28,3.43973373292593,2.45933823831166,0.23364441899586,0.102387733438489
7.29,3.44207017711589,2.46036211564604,0.222863552184048,0.106026689322796
7.3,3.44429881263773,2.46142238253927,0.212401506330486,0.110358712569474
7.31,3.44642282770104,2.46252596966497,0.202301107081061,0.115345870766205
7.32,3.44844583877185,2.46367942837263,0.192612819409315,0.12096823577541
7.33,3.45037196696594,2.46488911073038,0.183364958172224,0.127178988766939
7.34,3.45220561654766,2.46616090061805,0.174592386925361,0.13394355642587
7.35,3.45395154041692,2.46750033618231,0.166327985702482,0.141229333988411
7.36,3.45561482027394,2.46891262952219,0.158612585865471,0.149015380569884
7.37,3.4572009461326,2.47040278332789,0.151477675823434,0.157274641287583
7.38,3.45871572289083,2.47197552974077,0.144959731652983,0.165985190088874
7.39,3.46016532020736,2.47363538164166,0.139109720908998,0.175134084928168
7.4,3.46155641741645,2.47538672249094,0.133980115062301,0.184700738918745
7.41,3.46289621856707,2.47723372988013,0.129623050511514,0.194653599481636
7.42,3.46419244907219,2.47918026587494,0.126090909100047,0.204950162284564
7.43,3.46545335816319,2.48122976749779,0.123427563067544,0.215534467338993
7.44,3.46668763379386,2.48338511217118,0.121675785998284,0.226341391838737
7.45,3.46790439165385,2.48564852608957,0.120864662347633,0.23729603655352
7.46,3.46911303827732,2.4880214864551,0.121009869394782,0.248317239016227
7.47,3.47032313697127,2.49050465884526,0.122121277416981,0.259320417731355
7.48,3.47154434974544,2.49309786302258,0.12419807852815,0.270218765829351
7.49,3.47278633053072,2.49580005068087,0.127229309636542,0.280925231348564
7.5,3.47405862362709,2.49860930299436,0.131194918265886,0.291353390471332
7.51,3.47537057280975,2.50152283689907,0.13606428819917,0.301420039902375
7.52,3.47673121569174,2.50453703729809,0.141802472159887,0.311042943895751
7.53,3.47814924041334,2.50764746673705,0.148364972762798,0.320144288552717
7.54,3.47963289014096,2.51084890962258,0.155701370748694,0.328649532934525
7.55,3.48118990384845,2.51413540495192,0.163750239452587,0.336493780866616
7.56,3.48282740624298,2.51750034276059,0.172441027651958,0.343624559091938
7.57,3.4845518165195,2.52093658835151,0.181710105281236,0.349981296027224
7.58,3.48636891757231,2.52443640131178,0.191480700157478,0.355522575210667
7.59,3.48828372457388,2.52799162706389,0.201674382232039,0.360213218671239
7.6,3.4903004683962,2.5315937592506,0.212211711232743,0.364024940752176
7.61,3.49242258550853,2.53523400865812,0.223011728058436,0.366939017284851
7.62,3.49465270278912,2.53890339883097,0.233993722881015,0.368944597767488
7.63,3.49699264001793,2.54259284480865,0.245077553956353,0.370042011695523
7.64,3.49944341555749,2.5462932649256,0.256185606526111,0.370237571298055
7.65,3.50200527162275,2.54999564063858,0.267243291203186,0.369546166410159
7.66,3.50467770453478,2.55369110230268,0.278180234173234,0.367987844663384
7.67,3.50745950687652,2.55737098074932,0.288930504265393,0.365590177216568
7.68,3.51034881191917,2.56102688252148,0.299431277183016,0.362379439297192
7.69,3.513343124691,2.56465067691445,0.309625682417607,0.358388894011894
7.7,3.51643938151518,2.56823456585457,0.31946036266263,0.353654196303976
7.71,3.5196339851418,2.57177110781761,0.32888919175307,0.348217185305668
7.72,3.52292287705933,2.57525327967067,0.337863598747553,0.342109383929863
7.73,3.52630151304681,2.57867437350997,0.346337959501243,0.335367266377601
7.74,3.52976489264182,2.58202804617374,0.354272741157749,0.328031644179777
7.75,3.5333076200534,2.58530836261554,0.36162489484011,0.320139370165102
7.76,3.5369238690018,2.58850975631719,0.368369123599046,0.311744527650435
7.77,3.54060756023779,2.5916272015937,0.374461818234376,0.302879673549224
7.78,3.54435217842013,2.59465599832919,0.379866063625587,0.293587117156822
7.79,3.54815083905639,2.59759186950076,0.384549646683405,0.283914563973752
7.8,3.55199633552322,2.60043101514049,0.388478044404705,0.273908787720614
7.81,3.55588111596727,2.6031701030177,0.391625809765462,0.263624502232846
7.82,3.55979737406492,2.60580634804003,0.393968290957007,0.253117920229227
7.83,3.56373705697449,2.60833752724232,0.395487743523897,0.242448680359108
7.84,3.56769193440973,2.61076201404591,0.396170372817288,0.231678651549513
7.85,3.57165363813791,2.61307880056141,0.396005803686225,0.220870593698483
7.86,3.57561369617477,2.61528750649839,0.394989692222742,0.210090048893928
7.87,3.579563593097,2.61738840698733,0.393124019918334,0.199403444329345
7.88,3.58349483329618,2.61938244143062,0.390417187037571,0.188877153459577
7.89,3.58739900516656,2.62127121296522,0.386881942667157,0.178578425519968
7.9,3.59126782459323,2.62305699722042,0.382544758941726,0.16857073011802
7.91,3.59509327218264,2.6247427045216,0.377432468446388,0.158917014240509
7.92,3.59886759686711,2.62633187466401,0.371577027267996,0.149677897016062
7.93,3.60258336713979,2.62782865363417,0.365015002315988,0.140911714802315
7.94,3.60623351716295,2.62923777078219,0.357795892448501,0.132668177099308
7.95,3.60981147608743,2.63056445255318,0.349967527210474,0.12499508117594
7.96,3.61331115135954,2.63181440336494,0.341586183553651,0.117932659889259
7.97,3.61672701319507,2.63299372996383,0.332706441067731,0.111517727823464
7.98,3.62005407760575,2.63410890724207,0.323384771789884,0.105783187759206
7.99,3.62328792532365,2.63516673911966,0.313680633450385,0.100756008741575
8,3.62642473165815,2.63617429920708,0.303658946921781,0.0964488079909121
8.01,3.62946132112737,2.63713878728699,0.293378978141362,0.0928775215849624
8.02,3.63239511090879,2.63806756250284,0.282902896439625,0.0900479405011901
8.03,3.63522413987318,2.63896804190785,0.272290847818225,0.0879609548755835
8.04,3.63794704835136,2.6398476514566,0.261601018007428,0.0866130217832669
8.05,3.64056305853144,2.64071378167444,0.250889550584947,0.0859974135878182
8.06,3.64307195403729,2.64157375581031,0.240210260570342,0.0861035968095043
8.07,3.64547405664299,2.64243479177841,0.229615112245417,0.0869140776876272
8.08,3.64777020776545,2.64330393255529,0.219152685693741,0.0884104368990515
8.09,3.64996173462238,2.64418803692428,0.208868434083698,0.0905709595613705
8.1,3.65205041896322,2.64509374651989,0.198805213206716,0.0933732753741939
8.11,3.65403847109529,2.64602747927363,0.189001806425113,0.0967865361940083
8.12,3.65592848915954,2.64699534463557,0.179495669450921,0.100787985939129
8.13,3.65772344585405,2.64800322449496,0.170322032058998,0.105352297458346
8.14,3.65942666617464,2.64905674746955,0.161514607086756,0.110454886967537
8.15,3.6610418122455,2.65016129633922,0.153102299268895,0.116069336524304
8.16,3.66257283523819,2.65132198970446,0.145115286406549,0.122174144830003
8.17,3.66402398810226,2.65254373115277,0.137582272903643,0.128748979414907
8.18,3.66539981083129,2.65383122094691,0.130536065325806,0.135778215812556
8.19,3.66670517148455,2.65518900310504,0.12401794553313,0.143258116602929
8.2,3.66794535093988,2.65662158427107,0.11807548464476,0.151180334260377
8.21,3.66912610578633,2.65813338761367,0.112750573104568,0.159523907817014
8.22,3.67025361151738,2.65972862669184,0.108093711692199,0.168264344584875
8.23,3.6713345486343,2.66141127013769,0.104159841827946,0.177368716307494
8.24,3.67237614705258,2.66318495730077,0.100989722714813,0.186787205441179
8.25,3.67338604427973,2.66505282935518,0.0986190409132659,0.196462205520554
8.26,3.67437223468886,2.66701745141038,0.0970803528498623,0.206329096817296
8.27,3.67534303821736,2.66908074237856,0.0963967073288482,0.216316848353592
8.28,3.67630700529065,2.67124391086209,0.0965828800998326,0.226350014256395
8.29,3.67727283409165,2.67350741100466,0.0976441565381725,0.236350226543763
8.3,3.67824927565703,2.67587091327009,0.0995768115836438,0.246237938142337
8.31,3.67924504377286,2.67833329265152,0.102367119454309,0.255934004060946
8.32,3.68026871496741,2.68089263269213,0.105994172385558,0.265360396772152
8.33,3.68132865669126,2.68354623665985,0.110429067624573,0.2744414476918
8.34,3.68243294736751,2.68629065113677,0.115631639104279,0.283107641549258
8.35,3.68358926375855,2.68912172755226,0.121557789728872,0.291292318532989
8.36,3.68480484165584,2.69203465073759,0.128156445795428,0.298935232620974
8.37,3.68608640611379,2.6950240030638,0.135369470795172,0.305984271901288
8.38,3.68744010082174,2.69808384578281,0.14313683430295,0.312392184979395
8.39,3.68887146916477,2.70120776763261,0.151393547133448,0.318121325966925
8.4,3.69038540463611,2.70438898089228,0.160066403289407,0.323152996544515
8.41,3.691986068669,2.70762051085772,0.169094526638489,0.327455443416125
8.42,3.69367701393539,2.71089506529188,0.178410528438366,0.331014181530486
8.43,3.69546111921977,2.71420520710719,0.187948477141721,0.333820309337098
8.44,3.69734060399119,2.71754341020056,0.197644257599391,0.335872601669779
8.45,3.69931704656718,2.72090213621726,0.207437050833568,0.337170759569667
8.46,3.70139141707552,2.72427384381295,0.217268101665694,0.337718276936729
8.47,3.70356409809218,2.72765102658232,0.227081196756191,0.337524899372504
8.48,3.70583491005974,2.73102627557604,0.23682257468332,0.336600713372812
8.49,3.70820313580657,2.73439228270977,0.246440478098999,0.334958964131865
8.5,3.71066754058756,2.73774187235109,0.255885020788222,0.332613583278872
8.51,3.71322639079544,2.74106800818388,0.2651080229565,0.32958150888457
8.52,3.71587747102501,2.74436382327272,0.274061599166401,0.325876626571129
8.53,3.71861808701667,2.74762258953844,0.282699441555897,0.32152045160921
8.54,3.72144508143223,2.75083779405453,0.290976669017346,0.316536358978874
8.55,3.7243548481224,2.75400315764432,0.298846929479951,0.310945025455784
8.56,3.7273433174172,2.75711260789887,0.30626503909438,0.304772884079714
8.57,3.73040596780815,2.76016033673967,0.313186221392169,0.298048008453412
8.58,3.73353783002207,2.76314081682421,0.319573303682125,0.29080995575321
8.59,3.73673356305889,2.76604891638174,0.325383461340165,0.283092083524357
8.6,3.73998739767229,2.76887983721698,0.330578897413304,0.274935320890368
8.61,3.74329318664643,2.77162919042589,0.335124238817351,0.266384289441471
8.62,3.7466444290346,2.7742930333203,0.338988155192471,0.257487821279013
8.63,3.75003431058652,2.77686791153309,0.342137775501674,0.248295341183066
8.64,3.75345568834154,2.77935086494492,0.344553771755035,0.238864618996347
8.65,3.75690122605909,2.78173951113488,0.346216642553719,0.229252953371804
8.66,3.76036339248463,2.7840320406686,0.347112774323078,0.219520555108884
8.67,3.76383452022786,2.78622724621969,0.347234699944263,0.209729228638923
8.68,3.7673068672273,2.78832453850608,0.346581118248347,0.199941401857852
8.69,3.77077267840978,2.79032395252466,0.345159703417824,0.190220887851229
8.7,3.77422427544396,2.79222616140317,0.342978555749651,0.180628258756399
8.71,3.77765406100146,2.79403244399074,0.340054072854524,0.171224324926558
8.72,3.78105460173,2.79574468724,0.336410070971002,0.162067268296597
8.73,3.78441870243971,2.79736535992297,0.332077354099569,0.153210420441534
8.74,3.78773947598071,2.79889746412738,0.327084750081888,0.144708970940602
8.75,3.79101032348153,2.80034455383679,0.321473047516541,0.136608763583293
8.76,3.79422505395669,2.80171064147262,0.315275531567874,0.128960677548891
8.77,3.79737780927237,2.80300024824811,0.308542021466878,0.121798896265241
8.78,3.80046322948704,2.80421823721076,0.301322212387343,0.115155259097954
8.79,3.80347645161092,2.80536978980174,0.293662592708125,0.109060747247512
8.8,3.806413077538,2.80646039727422,0.285614027767423,0.103538690534256
8.81,3.80926921781567,2.80749578417956,0.277231903562032,0.0986018322011879
8.82,3.81204153685129,2.80848180250157,0.268563665777057,0.0942683293689523
8.83,3.81472717350906,2.80942448579526,0.259657974901674,0.0905511262733892
8.84,3.81732375325808,2.81032999705799,0.250563320789214,0.0874577831273131
8.85,3.81982938646597,2.81120457488927,0.241328124546913,0.0849934877345201
8.86,3.82224266771144,2.81205450976661,0.232001989849381,0.0831486895763887
8.87,3.82456268760993,2.81288599666238,0.222629401073274,0.0819213418149386
8.88,3.82678898162067,2.81370521008053,0.213254852399054,0.0812997324081308
8.89,3.82892153014466,2.81451820740461,0.203919554541392,0.0812732305315934
8.9,3.83096072569007,2.81533093970992,0.194662764303709,0.0818287067400242
8.91,3.83290735333311,2.81614922677732,0.18552155179005,0.08295173895047
8.92,3.83476256885101,2.81697874416683,0.176530590595352,0.0846260091957126
8.93,3.83652787475696,2.81782500425879,0.167723528739029,0.0868361331878556
8.94,3.83820511004435,2.81869336559066,0.159130983513772,0.0895610365677994
8.95,3.83979641987949,2.81958897595634,0.150782437880976,0.0927828329666139
8.96,3.8413042442583,2.82051680428601,0.142705326839599,0.0964827171905532
8.97,3.8427312975267,2.82148163145791,0.134926711846985,0.100643267002726
8.98,3.84408056464517,2.82248806412794,0.127471965391609,0.105247150932654
8.99,3.84535528429908,2.82354053563727,0.120366206215736,0.11027812816509
9,3.84655894636124,2.82464331691892,0.113635143480621,0.115722262566108
9.01,3.84769529779605,2.82580053954458,0.107308688134558,0.121571242446267
9.02,3.84876838467739,2.82701625196904,0.101415535387663,0.12781269067591
9.03,3.84978254003127,2.8282943788758,0.0959936071985727,0.134438919856225
9.04,3.85074247610325,2.82963876807436,0.0910799426257589,0.141434906157917
9.05,3.85165327552951,2.83105311713594,0.0867109597427408,0.14877843447095
9.06,3.85252038512694,2.83254090148065,0.082932340843805,0.156445953335131
9.07,3.85334970853538,2.834105361014,0.0797837768451601,0.164402115808853
9.08,3.85414754630383,2.83574938217209,0.0773031357411747,0.172603632928401
9.09,3.85492057766124,2.83747541850138,0.0755211564137481,0.180999134503
9.1,3.85567578922538,2.83928540984641,0.0744635776289429,0.189531074493214
9.11,3.85642042500167,2.84118072059134,0.074147339379206,0.19813648375457
9.12,3.85716189839546,2.84316208542888,0.0745807922647185,0.206749012623108
9.13,3.85790770631811,2.84522957555511,0.0757640842702215,0.215300668344161
9.14,3.85866534716081,2.84738258223856,0.0776883061638748,0.223723801064304
9.15,3.85944223022245,2.8496198202492,0.0803360748081038,0.231951813744542
9.16,3.86024559097053,2.85193933838665,0.0836816997786196,0.23992140123811
9.17,3.86108240796831,2.85433855239903,0.0876924954817612,0.247573415060716
9.18,3.86195933292313,2.85681428654963,0.0923316914148804,0.254852883208232
9.19,3.86288264983728,2.85936281538172,0.0975569120306574,0.261710159399193
9.2,3.86385821895759,2.86197991697571,0.103316511125624,0.268107197849616
9.21,3.86489138406884,2.8646609889542,0.109564158138936,0.274004884564736
9.22,3.86598702565023,2.86740103779985,0.116248554599644,0.279373944025944
9.23,3.86714951119623,2.87019477724011,0.123320358577191,0.284187023543315
9.24,3.868382714782,2.87303664747554,0.130727626340835,0.28842485040364
9.25,3.86968999104541,2.87592089597958,0.13841948107092,0.292072561501883
9.26,3.87107418585612,2.8788416215946,0.146348635716218,0.295113156576472
9.27,3.87253767221328,2.88179275316036,0.154465018939823,0.297541153470118
9.28,3.87408232240268,2.88476816469506,0.162722730270535,0.299346902193071
9.29,3.87570954970538,2.88776163371699,0.171075705284284,0.300523788369732
9.3,3.87742030675823,2.89076687160069,0.179478017076624,0.301067514359178
9.31,3.87921508692899,2.89377754674428,0.187883731737939,0.30097799021806
9.32,3.88109392424637,2.89678732664646,0.19624753890909,0.300254580858408
9.33,3.88305639963546,2.89978987245505,0.204522912652798,0.298901414076263
9.34,3.88510162876199,2.90277888659581,0.21266488849718,0.296923988826969
9.35,3.88722827764696,2.90574812648408,0.220627244209524,0.294329524267836
9.36,3.88943455008906,2.90869142172676,0.228365562654913,0.291132974531663
9.37,3.89171820571561,2.91160275147208,0.235832365022776,0.287346227658899
9.38,3.89407652936584,2.91447621374867,0.242985211655466,0.282992018787822
9.39,3.89650638148239,2.91730613393654,0.249782883711188,0.278095691095111
9.4,3.8990042103195,2.92008709084749,0.256182823524459,0.272682879863671
9.41,3.90156603855475,2.92281391964613,0.262143670693581,0.266781589993697
9.42,3.90418747526168,2.92548173554607,0.267629456823023,0.260427399193078
9.43,3.90686376982991,2.928086009538,0.272612252544393,0.253662767265926
9.44,3.90958989235536,2.93062263721066,0.277062073321319,0.246527981148394
9.45,3.91236051308857,2.93308791702214,0.280942846852153,0.239060486243207
9.46,3.91516994155709,2.93547852188457,0.284241997405917,0.23131318489848
9.47,3.91801236153115,2.93779165373356,0.286930178483863,0.223327478937974
9.48,3.92088166331599,2.94002492852294,0.288992387515128,0.215153064451517
9.49,3.92377158719114,2.94217645916745,0.290421092905476,0.206841567419379
9.5,3.9266757981202,2.94424487484165,0.291205594673007,0.198443588033399
9.51,3.92958785406693,2.94622931072198,0.291350007066992,0.190011546451301
9.52,3.9325013541376,2.94812942618649,0.290857342229709,0.181595999271487
9.53,3.93540992755989,2.94994538617921,0.289736162241658,0.173247075021746
9.54,3.93830728918231,2.95167785692943,0.287998508483752,0.165013323459313
9.55,3.94118727426715,2.95332799016402,0.285667763896625,0.156940153647201
9.56,3.94404395190611,2.95489739170049,0.282760296995406,0.149072141443522
9.57,3.94687155487607,2.95638811311493,0.279299425307617,0.141450915526834
9.58,3.94966454912914,2.9578026222702,0.275314059974497,0.134114129520065
9.59,3.95241768972889,2.9591437635654,0.270837501419082,0.127094811560714
9.6,3.95512606474308,2.960414711681,0.265897161765563,0.120426877803048
9.61,3.95778503636073,2.96161898045903,0.260523726435895,0.114141235264643
9.62,3.96039027362509,2.96276039281168,0.25476034917624,0.108256947758549
9.63,3.96293787711685,2.96384296228927,0.248636937095417,0.102800234488126
9.64,3.96542424648781,2.96487096463415,0.24218949873201,0.0977907351265395
9.65,3.96784614147513,2.96584887198541,0.235451422350139,0.093248482423391
9.66,3.97020065569863,2.96678135680965,0.228465878786389,0.0891791775726457
9.67,3.97248531448649,2.96767314858537,0.221267583297054,0.0855958549565882
9.68,3.97469799031946,2.96852910713494,0.213897229411975,0.0824979296588935
9.69,3.97683696261358,2.96935408643153,0.20638859308247,0.079892880028276
9.7,3.97890084854441,2.97015301523181,0.198776356810617,0.0777831288649094
9.71,3.98088861211252,2.97093084652046,0.191095457480199,0.0761666404306287
9.72,3.98279956668732,2.97169251292477,0.183377966461392,0.0750434715831828
9.73,3.98463334635193,2.9724429476406,0.175656052029038,0.0744110963541871
9.74,3.98638990687222,2.97318705860414,0.167961819722363,0.0742598988808938
9.75,3.98806952506945,2.97392965759295,0.160324358140909,0.0745862973372546
9.76,3.98967276865085,2.97467552056632,0.152773491384852,0.075380491717089
9.77,3.9912005035647,2.97542932548349,0.14533762735768,0.0766321980736761
9.78,3.99265387983828,2.97619564746423,0.138044048677574,0.0783307973024627
9.79,3.99403432032506,2.97697895543725,0.130918965944169,0.0804643348330599
9.8,3.9953435099845,2.97778359878558,0.123986818593062,0.0830191963541031
9.81,3.99658337817043,2.97861379074912,0.117271570997142,0.0859809827410004
9.82,3.9977560938804,2.97947360057653,0.110798353926744,0.089337752774325
9.83,3.99886407741967,2.98036697810428,0.10459061558422,0.0930752541892716
9.84,3.99990998357551,2.98129773064617,0.0986679191042223,0.0971748228206008
9.85,4.00089666276655,2.98226947887438,0.093054839820679,0.101623469178692
9.86,4.00182721116476,2.98328571356616,0.0877660345348592,0.106394515354078
9.87,4.00270487151011,2.9843496587197,0.0828312658089832,0.1114832538718
9.88,4.0035331841682,2.98546449125842,0.0782655307440073,0.116863743251417
9.89,4.00431583947564,2.98663312869094,0.0740980421788498,0.122525280919131
9.9,4.00505681989743,2.98785838150013,0.0703514171370945,0.128447244113063
9.91,4.0057603340688,2.98914285394126,0.0670513304635535,0.134608699969172
9.92,4.00643084737343,2.99048894094095,0.064215973897842,0.140981455934766
9.93,4.00707300711241,2.9918987555003,0.0618617703310669,0.14753549302837
9.94,4.00769162481572,2.99337411043058,0.0600174696524802,0.154242865730234
9.95,4.00829179951225,2.99491653908788,0.0587021636902115,0.161068609692113
9.96,4.00887882114915,2.9965272251848,0.0579305416275956,0.167974148390498
9.97,4.00945812656543,2.99820696666871,0.0577127931523029,0.17491784814531
9.98,4.01003525449695,2.99995614515016,0.0580555177890715,0.181856409506482
9.99,4.01061580967484,3.00177470924523,0.0589593707109024,0.188744951216291
10,4.01120540338195,3.00366215875739,0.0604196684711808,0.195538222776506
10.01,4.01180960006666,3.00561754098516,0.0624267514470158,0.202191358575934
10.02,4.01243386758113,3.00763945457091,0.0649692902606065,0.208660471777787
10.03,4.01308356048374,3.00972605928869,0.0680285618000184,0.214903468074485
10.04,4.01376384610174,3.01187509396944,0.0715852046120421,0.22087926707566
10.05,4.01447969814786,3.01408388664019,0.0756134769158841,0.226549921252698
10.06,4.01523583291702,3.01634938585272,0.0800858649581721,0.231880379815309
10.07,4.0160366915666,3.01866818965087,0.0849705697708377,0.236839237341644
10.08,4.01688639726431,3.02103658202429,0.0902435043331966,0.241389318908617
10.09,4.01778883230764,3.02345047521338,0.0958690494966124,0.245503038715517
10.1,4.0187475228026,3.02590550560053,0.101809834521301,0.249155561355333
10.11,4.01976562114782,3.02839706121409,0.108025028913543,0.252328341292549
10.12,4.02084587143695,3.03092034462701,0.11447885184387,0.254996420309966
10.13,4.02199065995539,3.03347030883011,0.121129691004451,0.25714371113071
10.14,4.02320195686544,3.03604174594142,0.127935252102102,0.258757887435723
10.15,4.02448130938646,3.03862932481577,0.134853519631264,0.259826447369204
10.16,4.02582984458277,3.04122758928947,0.14184059812612,0.260341816464286
10.17,4.02724825056403,3.04383100745411,0.148851820632688,0.260301676013133
10.18,4.02873676877036,3.04643402421424,0.155843507970779,0.259703898739686
10.19,4.03029520385006,3.04903106320164,0.162770139978634,0.258555958058152
10.2,4.03192290524985,3.05161662278222,0.16958785427333,0.256866530119692
10.21,4.03361878379258,3.05418528808342,0.176254358352565,0.25464717159699
10.22,4.03538132737611,3.05673175979939,0.182727847400818,0.251913179830699
10.23,4.03720860585012,3.05925089159769,0.188969116908498,0.248685008098526
10.24,4.0390982970192,3.06173774167868,0.194940572186322,0.244984827462986
10.25,4.04104770274107,3.06418758995331,0.200608724488331,0.240840483611203
10.26,4.04305378998595,3.06659599478942,0.205947323074436,0.236285779504795
10.27,4.04511326321669,3.06895885258447,0.210918041070514,0.231340457707045
10.28,4.0472224436274,3.07127225716154,0.215499515099184,0.2260441240912
10.29,4.04937743877839,3.07353269840245,0.219664702991426,0.220427484573036
10.3,4.0515740858083,3.07573697324818,0.223394180530937,0.214526900096166
10.31,4.05380802761361,3.07788224224914,0.226676068145715,0.208382033459997
10.32,4.05607478829507,3.07996606258374,0.229496605639636,0.202029621745408
10.33,4.05836975435147,3.0819863588012,0.231842264440364,0.19550542581264
10.34,4.06068817699587,3.08394141305932,0.233709228352034,0.188848774846646
10.35,4.06302526927939,3.08582990080779,0.235093315122946,0.182096542455526
10.36,4.06537620243062,3.08765086623235,0.235996383320726,0.175286233458465
10.37,4.06773616626383,3.08940372856693,0.236420343680906,0.168453823714413
10.38,4.07010036970064,3.09108826680408,0.236370632612166,0.161634168709199
10.39,4.07246407602676,3.09270460849117,0.23585458690407,0.154861185429898
10.4,4.0748226218958,3.09425322034547,0.234882195726124,0.148167502732772
10.41,4.07717144385306,3.09573489537279,0.233465428560692,0.141584088979472
10.42,4.07950609813867,3.09715073626259,0.231618372692922,0.135140283272893
10.43,4.0818222818656,3.09850213909532,0.229356135885104,0.128864441751705
10.44,4.08411584322445,3.09979078351284,0.226696453903101,0.12278218259286
10.45,4.08638280776348,3.10101860533876,0.223660284888035,0.116917028977095
10.46,4.08861941061236,3.10218777562853,0.220263111104114,0.111293366633546
10.47,4.0908220417234,3.10330070929487,0.216527196107041,0.105931030239028
10.48,4.09298731368447,3.10436001959726,0.212473286280682,0.100850336607294
10.49,4.09511204654728,3.10536852296333,0.208123429476768,0.0960690323218146
10.5,4.09719328084205,3.10632921328655,0.203501596570104,0.0916022293702834
10.51,4.09922829680775,3.10724523558025,0.19863062961488,0.0874646817477577
10.52,4.1012146031039,3.10811988239773,0.193533084204971,0.0836704435464874
10.53,4.10314993394594,3.1089565868332,0.188234906810544,0.0802278702379015
10.54,4.10503228301405,3.10975886553558,0.182759932999827,0.0771479098027876
10.55,4.10685988234405,3.1105303446336,0.177131722588781,0.0744406638247163
10.56,4.10863119956994,3.11127475127185,0.171375322228712,0.0721124966430611
10.57,4.11034495279222,3.11199587623828,0.165513869711011,0.0701720256936221
10.58,4.11200009148933,3.11269759649522,0.159574670069937,0.0686193462253013
10.59,4.11359583819003,3.11338378995747,0.153582586484967,0.067457089394719
10.6,4.11513166405488,3.11405836085142,0.147562591393891,0.0666861886276156
10.61,4.11660728996882,3.11472522273769,0.141539442215561,0.0663066595446528
10.62,4.11802268439098,3.11538828933314,0.135537506795253,0.0663168580333165
10.63,4.11937805945893,3.11605145791347,0.129581064446617,0.0667130770604985
10.64,4.1206738701034,3.11671858868408,0.123694614434807,0.0674916657087708
10.65,4.12191081624774,3.11739350534117,0.117902070189958,0.0686475734534678
10.66,4.12308983694964,3.1180799810757,0.112226505814072,0.0701727559485237
10.67,4.12421210200778,3.11878170863519,0.106691247607327,0.0720598559671427
10.68,4.12527901448386,3.11950230719486,0.101319584753141,0.0743001702796622
10.69,4.12629221033139,3.12024530889765,0.0961343364222327,0.0768838907913693
10.7,4.12725355369561,3.12101414780557,0.0911566883434803,0.0797974835835982
10.71,4.12816512057905,3.1218121226414,0.0864081927395434,0.0830283710529744
10.72,4.12902920250644,3.12264240635193,0.0819099790699725,0.0865624376489605
10.73,4.12984830229714,3.12350803072842,0.0776821204452977,0.0903835440198414
10.74,4.13062512350159,3.12441186616862,0.0737458078995722,0.094476442292404
10.75,4.13136258158059,3.12535663059155,0.0701180365979708,0.098820554595727
10.76,4.13206376194657,3.1263448361375,0.0668135559414169,0.103393182152154
10.77,4.13273189750598,3.12737876795902,0.0638540139259703,0.108177682873904
10.78,4.13337043764524,3.12846054478776,0.0612520390481814,0.113149207796629
10.79,4.13398295803573,3.12959203686573,0.0590226867352613,0.118284401021905
10.8,4.13457318490308,3.13077488087595,0.0571788972429402,0.123558007706526
10.81,4.13514497387551,3.13201046095301,0.0557334106037025,0.12894404497953
10.82,4.13570230798155,3.13329990140281,0.0546911249537782,0.134412996256865
10.83,4.13624921923108,3.13464403136538,0.0540633210405827,0.139937691151249
10.84,4.13678985244149,3.13604340827689,0.0538560304394032,0.145488318451394
10.85,4.13732841274588,3.1374982914614,0.0540713729112606,0.151033735263964
10.86,4.137869126475,3.13900862881404,0.0547105791067591,0.156543121878957
10.87,4.13841623226606,3.14057406003283,0.0557730913824331,0.161984716883234
10.88,4.13897396317989,3.14219390720167,0.0572500215112233,0.167327223626477
10.89,4.139546463395,3.14386717943793,0.0591392545618622,0.172538201202079
10.9,4.14013785594062,3.14559256144995,0.0614323305422805,0.177585538433613
10.91,4.14075217924604,3.14736841683429,0.0641173785242732,0.182437832883002
10.92,4.14139335303128,3.14919279516312,0.0671817623374362,0.187063410157053
10.93,4.14206517065466,3.15106342926469,0.0706055602565933,0.191433625165836
10.94,4.14277122625722,3.15297776551635,0.0743718807220869,0.195518187226071
10.95,4.14351494506444,3.15493294738861,0.078453092796954,0.199293880198452
10.96,4.14429947599241,3.15692588619059,0.0828289476839245,0.202731676143699
10.97,4.14512776546925,3.15895320295203,0.0874656990516601,0.20581493669697
10.98,4.14600242245977,3.161011352319,0.0923368523049484,0.208521543497565
10.99,4.14692579098282,3.16309656775397,0.0974127437450786,0.210832198707561
11,4.14789991842027,3.16520488974105,0.10265947680899,0.212733736046821
11.01,4.14892651318836,3.16733222710152,0.108044781926836,0.214211479710566
11.02,4.15000696100763,3.16947434189862,0.113530823606563,0.215263520898635
11.03,4.1511422692437,3.17162697710761,0.119085513765659,0.215877081798062
11.04,4.15233312438135,3.17378574792559,0.124672822703096,0.216050181045847
11.05,4.15357985260838,3.17594624973605,0.130257050230227,0.215783857145662
11.06,4.15488242311068,3.17810408830751,0.135802972303831,0.215081872337195
11.07,4.15624045283372,3.18025490703088,0.141276080278659,0.21395063419823
11.08,4.15765321363651,3.18239441337286,0.146643664543672,0.212399709606024
11.09,4.15911965028195,3.18451841046892,0.15187264649234,0.210441976425312
11.1,4.16063837674687,3.18662283023317,0.15693222365357,0.208092126842435
11.11,4.16220769898341,3.1887037515016,0.161793825339812,0.205368614675032
11.12,4.1638256372368,3.19075743764835,0.166429293280711,0.202289321370499
11.13,4.16548993016961,3.19278033086205,0.170813731816366,0.198876241515645
11.14,4.16719806748777,3.19476909327721,0.174927577991254,0.195156659455532
11.15,4.16894734326769,3.19672065987176,0.178749451799588,0.191153578043984
11.16,4.17073483778568,3.1986321956522,0.182257677355595,0.186889056908733
11.17,4.17255741455924,3.20050108622129,0.185437141046026,0.18239091156186
11.18,4.1744117859697,3.20232499533691,0.188270617672044,0.177684427592263
11.19,4.17629449214642,3.20410183961283,0.190750813941212,0.172800395663145
11.2,4.17820200028583,3.20582984356946,0.192870394902387,0.167767984976461
11.21,4.18013070423486,3.20750752341923,0.19462311196769,0.162615374250547
11.22,4.18207693535453,3.20913367716173,0.196004243628648,0.157370695272359
11.23,4.18403697779082,3.21070738411446,0.197011833522384,0.15206198982542
11.24,4.18600709612604,3.21222800401271,0.197646559951166,0.146717005307074
11.25,4.18798356172555,3.21369517406578,0.197911072608428,0.141362905560765
11.26,4.18996267245164,3.21510880312139,0.197808635482474,0.136025648761723
11.27,4.19194075880646,3.21646905960901,0.197345599181073,0.130730923211307
11.28,4.19391421479828,3.21777636884112,0.196529218845834,0.125503196752883
11.29,4.19587950698673,3.21903140080865,0.195368022779801,0.120366241209899
11.3,4.19783318721453,3.22023506322075,0.193873353610471,0.115343164882141
11.31,4.19977192075064,3.22138849486957,0.192056116718344,0.110454644378829
11.32,4.20169248191782,3.22249304131336,0.189929215898258,0.105721034899092
11.33,4.2035917740768,3.22355025166235,0.187497049744022,0.10116548508117
11.34,4.20546674457424,3.22456190651316,0.184785449741177,0.0968018681904586
11.35,4.20731459907165,3.22552992519507,0.181815193740074,0.0926437601052425
11.36,4.20913275100906,3.22645636279612,0.178597656655631,0.0887088114012444
11.37,4.21091872757561,3.22734345091013,0.175150468450521,0.0850106994295443
11.38,4.21267023226012,3.22819355790443,0.171495217185958,0.0815588724649461
11.39,4.21438518443198,3.22900914662908,0.167643691252461,0.0783699351765657
11.4,4.2160616213445,3.22979284598084,0.163616906536163,0.0754519993954423
11.41,4.21769779040986,3.23054736597479,0.159432514901879,0.0728155722380064
11.42,4.21929211555888,3.23127552169717,0.155110229931151,0.070468592514865
11.43,4.22084321785819,3.23198020762232,0.150669596625549,0.0684175850837914
11.44,4.22234991382445,3.23266438347316,0.14613448625635,0.0666614231299073
11.45,4.22381125868701,3.23333099770446,0.141520283703014,0.0652109202294441
11.46,4.22522646152404,3.23398310690675,0.136847338459046,0.0640687814128033
11.47,4.22659493490863,3.23462379472088,0.132135604313873,0.0632370717075868
11.48,4.22791629095177,3.23525616543796,0.12740565542046,0.0627146914603608
11.49,4.22919034750598,3.23588331235256,0.122677129438766,0.0625020235437343
11.5,4.23041711880036,3.236508332588,0.117969731519134,0.062597823991483
11.51,4.23159681611555,3.23713431082791,0.113303017338288,0.0629997074718206
11.52,4.23272984628894,3.23776430790263,0.108696268192977,0.0637040077919191
11.53,4.23381680897087,3.23840134798055,0.104168927193786,0.0647060467717644
11.54,4.2348584982428,3.23904840844827,0.0997401396827922,0.0659998747661852
11.55,4.23585589963963,3.23970840719593,0.0954282435817971,0.0675786268963928
11.56,4.23681018207545,3.24038419346489,0.0912517218152548,0.0694343298344451
11.57,4.2377226992936,3.24107853676324,0.0872284006182891,0.0715577092118034
11.58,4.23859498329979,3.24179411385536,0.0833753061584435,0.0739384312443003
11.59,4.23942873636137,3.2425334981678,0.0797083951642135,0.0765640436225354
11.6,4.24022582031301,3.24329913860403,0.0762439869897251,0.0794227056785066
11.61,4.24098826018291,3.24409336566081,0.0729977080630344,0.0825010496349537
11.62,4.24171823726354,3.24491837615716,0.0699858789318946,0.0857862756808425
11.63,4.24241809605286,3.24577623891397,0.0672221061030461,0.0892625538059316
11.64,4.24309031711389,3.24666886445203,0.06472103612747,0.0929142639400713
11.65,4.24373752747516,3.24759800709143,0.0624934388785619,0.0967226590046621
11.66,4.24436246186395,3.24856523368148,0.0605508901728105,0.100669445129408
11.67,4.24496797076568,3.24957192813277,0.0589039634799128,0.104735342244629
11.68,4.24555701040048,3.25061928155522,0.05755938232829,0.108899148871497
11.69,4.24613260422376,3.25170827304393,0.0565252383717551,0.113139963251792
11.7,4.24669785660748,3.25283967267645,0.0558083828725923,0.117436428324731
11.71,4.2472559404362,3.2540140369597,0.0554134590290991,0.121766005642859
11.72,4.24781007502649,3.25523169701612,0.0553446604992616,0.126105674488004
11.73,4.24836352163149,3.256492753761,0.0556028201323638,0.130431919406454
11.74,4.24891954983281,3.25779707295507,0.0561876628452571,0.134720795666235
11.75,4.24948142646126,3.25914428091173,0.0570972611206825,0.138948214403172
11.76,4.25005239907247,3.26053376305576,0.0583278634580338,0.143089727881856
11.77,4.25063567770705,3.26196466033458,0.059874019785162,0.147121346961918
11.78,4.2512344179049,3.2634358738042,0.0617294255671519,0.151018509503534
11.79,4.25185171216057,3.26494605889924,0.0638834983089828,0.154757815148669
11.8,4.25249054714366,3.26649363705072,0.0663248734740479,0.158315941230652
11.81,4.2531537958784,3.26807679646303,0.069040125711089,0.161670440607624
11.82,4.25384419713551,3.26969350086911,0.0720129794667195,0.164800265921716
11.83,4.25456432693018,3.27134150352832,0.0752261152222274,0.167685017058949
11.84,4.2553165880824,3.27301835369891,0.0786523010582607,0.170313604931846
11.85,4.25610311109299,3.27472148974823,0.0822790728903575,0.172661806267142
11.86,4.25692590182189,3.2764481078109,0.0860879754782529,0.17470873446031
11.87,4.25778678157667,3.27819519515551,0.0900504961023484,0.176445857066869
11.88,4.2586872865377,3.27995965372617,0.0941405115383541,0.177864124955409
11.89,4.25962869165308,3.28173829497573,0.0983335372084883,0.178951077235888
11.9,4.26061202702516,3.28352780574809,0.102601822549536,0.179701649348881
11.91,4.26163804525066,3.28532482224158,0.10691855186882,0.180110714312872
11.92,4.26270723076935,3.2871259293847,0.111256317907955,0.180173462100383
11.93,4.26381979394843,3.28892766400571,0.1155867634856,0.179892448776115
11.94,4.26497566158328,3.29072658849347,0.119882274624919,0.179269817161569
11.95,4.26617448432953,3.29251928666508,0.124115173987498,0.178311547602275
11.96,4.26741563606941,3.29430240214111,0.128258934543615,0.177024431450062
11.97,4.26869822541484,3.29607264645561,0.132288513606855,0.175418483304122
11.98,4.27002111055091,3.29782683128865,0.13617948179174,0.173505466414392
11.99,4.27138290536883,3.29956188595279,0.139909012978218,0.171299782736716
12,4.27278199549861,3.30127488378016,0.143456045244873,0.168817971217931
12.01,4.27421655595106,3.30296306349234,0.146800421351559,0.166076984520361
12.02,4.27568456016458,3.30462383333754,0.149926391587817,0.163098036738711
12.03,4.27718382408045,3.30625481370493,0.152814531175444,0.159896789331809
12.04,4.27871196939221,3.30785378159825,0.155451180355902,0.156495519349346
12.05,4.28026648119577,3.30941873679174,0.157822867757648,0.152914904031932
12.06,4.28184470987334,3.31094788583206,0.159920784158856,0.149178836654201
12.07,4.28344391771493,3.3124396741986,0.161736308192844,0.145309903817226
12.08,4.28506128079686,3.31389277323678,0.163264773785208,0.141331898661973
12.09,4.28669392853471,3.3153060922234,0.164500689614104,0.137267132990098
12.1,4.28833893543085,3.3166787635533,0.165440762021032,0.133138048980795
12.11,4.28999334305107,3.31801014404311,0.166084477970447,0.128967500266304
12.12,4.29165418783077,3.31929981904577,0.166434300427469,0.124778178322532
12.13,4.29331853083504,3.32054760082899,0.166492814163976,0.120591595108733
12.14,4.29498345897668,3.32175351678008,0.166264450458522,0.116428446095828
12.15,4.29664610348127,3.32291780124104,0.165755327317714,0.11230903144014
12.16,4.29830365675445,3.32404089155544,0.164971828564896,0.108252226644946
12.17,4.2999533750401,3.32512341382189,0.163922451250541,0.104276357203727
12.18,4.3015925995526,3.32616617739393,0.162617206451614,0.100398580690798
12.19,4.30321877161712,3.32717016320084,0.161065646256681,0.0966353738920147
12.2,4.30482942807968,3.32813651693976,0.159278754777631,0.0930019845074417
12.21,4.30642221562746,3.32906653678483,0.157278283945593,0.0895080272227036
12.22,4.30799499846692,3.32996161705706,0.155066666854398,0.0861705319571367
12.23,4.30954566513546,3.33082332237663,0.152658217139843,0.0830007539279457
12.24,4.31107224730686,3.33165332991591,0.150065333359066,0.0800103813076181
12.25,4.31257290064045,3.33245343372898,0.14730244773282,0.0772091280819731
12.26,4.31404592511778,3.3332255250098,0.144383733553788,0.0746058377582036
12.27,4.31548976245332,3.33397158338739,0.141323366871266,0.0722087306763747
12.28,4.31690299612203,3.33469367069415,0.138135877157509,0.0700250944518125
12.29,4.3182843548936,3.33539392163867,0.134836499577358,0.0680605758765195
12.3,4.31963271988938,3.33607452739743,0.131440864143865,0.0663191854482853
12.31,4.32094712853082,3.33673771925192,0.127963827674898,0.0648053053080557
12.32,4.32222676680756,3.337385772305,0.124421584420106,0.0635201577846381
12.33,4.32347098265177,3.33802097388284,0.120827720136411,0.0624680364597444
12.34,4.32467925985313,3.33864565424744,0.117197366545272,0.061650220163216
12.35,4.32585123351858,3.33926215644907,0.113545195501353,0.0610680587915101
12.36,4.3269866854736,3.33987283703699,0.109886007408976,0.060721693315006
12.37,4.32808554554769,3.34048005397014,0.106234864733818,0.0606092309486383
12.38,4.32914789419502,3.34108614627962,0.102606162385358,0.0607294993526722
12.39,4.33017395581888,3.34169344127315,0.0990142836171589,0.0610801948882511
12.4,4.33116409865505,3.34230424322203,0.0954734434780644,0.061657748329426
12.41,4.33211883308983,3.34292082070533,0.0919979224556254,0.0624578083950278
12.42,4.33303881231439,3.34354539878928,0.0886012006182136,0.0634756968736134
12.43,4.33392482432057,3.34418015575801,0.0852968215529493,0.0647062499494298
12.44,4.3347777925361,3.34482721825751,0.0820980641209409,0.0661434591692119
12.45,4.33559877317731,3.3454886528492,0.0790176921308237,0.0677798951647688
12.46,4.33638895009861,3.34616645180085,0.0760688069288967,0.0696090442844963
12.47,4.3371496381679,3.34686254224369,0.0732634078266826,0.0716216967307443
12.48,4.33788227224617,3.347578759211,0.0706131858092093,0.0738086695891652
12.49,4.33858840410426,3.34831684590689,0.0681293949725113,0.0761598295762738
12.5,4.33926969805399,3.34907844420265,0.0658234037370855,0.0786651260224011
12.51,4.33992793209136,3.34986509546288,0.0637055552518068,0.0813130942647242
12.52,4.34056498764388,3.35067822640552,0.0617846666031375,0.0840908640384458
12.53,4.34118283430991,3.35151913504591,0.0600712843393791,0.0869866589038622
12.54,4.3417835471533,3.35238900163495,0.0585721962930542,0.0899858497763004
12.55,4.34236926911623,3.35328886013271,0.0572973597953089,0.0930755936616152
12.56,4.34294224271418,3.35421961606933,0.0562521608037587,0.09624004438057
12.57,4.34350476432222,3.35518201651313,0.0554435457509204,0.0994640785691013
12.58,4.34405919977973,3.35617665729882,0.0548767568751502,0.102731485101223
12.59,4.34460796734848,3.35720397214984,0.0545558720627766,0.106025390306659
12.6,4.34515352606911,3.3582642260529,0.0544830923032208,0.109327873211594
12.61,4.34569835699214,3.35935750478502,0.0546610577331704,0.112621663388908
12.62,4.34624496756947,3.36048372141891,0.0550899881521924,0.11588845524666
12.63,4.346795867451,3.36164260597137,0.0557694382733501,0.119109588827578
12.64,4.34735356183373,3.36283370185965,0.0566971695668739,0.122266395772094
12.65,4.3479205335294,3.36405636581737,0.05786920129267,0.125340474081034
12.66,4.34849922554233,3.36530977055818,0.0592813672578807,0.128311975920102
12.67,4.3490920392149,3.36659289031738,0.0609252965152831,0.131162697357813
12.68,4.34970129218006,3.36790451729096,0.0627918770470827,0.133874510508331
12.69,4.35032921095053,3.36924326239604,0.0648731330737953,0.136428334572891
12.7,4.35097794228127,3.37060754574177,0.0671561607005297,0.138807409808664
12.71,4.35164950388827,3.37199561983986,0.0696277726489623,0.1409951303742
12.72,4.35234578161476,3.3734055711436,0.0722723559176479,0.142976497287368
12.73,4.35306850517394,3.37483533611648,0.0750710787593257,0.144739968225736
12.74,4.35381921596153,3.37628273579873,0.0780076685104924,0.146271598288223
12.75,4.35459929264664,3.37774545178162,0.0810639707690397,0.14755908816922
12.76,4.35540993235433,3.37922104266331,0.0842191507557663,0.148594017903518
12.77,4.35625212386188,3.38070698284234,0.0874526011225861,0.149368195397893
12.78,4.35712664987311,3.38220066479632,0.0907423801748314,0.149876464497489
12.79,4.35803407367486,3.3836994294413,0.0940661142637435,0.15011563207722
12.8,4.3589747348175,3.38520058576207,0.097401461760714,0.150084019455414
12.81,4.3599487494351,3.38670142595662,0.100726010183441,0.149782280450245
12.82,4.36095600953694,3.38819924876113,0.10401749011975,0.149213494133424
12.83,4.36199618443814,3.38969138370246,0.107253968239995,0.148382746283204
12.84,4.36306872412054,3.39117521116529,0.110414589135114,0.147297202918382
12.85,4.36417287001189,3.39264818319448,0.113479037232256,0.145965322296763
12.86,4.36530766038421,3.39410783641744,0.116428747995175,0.144398445651707
12.87,4.36647194786416,3.39555182087396,0.1192451588413,0.14260753039141
12.88,4.36766439945257,3.39697789617787,0.121912530891956,0.140607212592763
12.89,4.36888352476149,3.3983839683038,0.124414670084908,0.138410711201158
12.9,4.37012767146234,3.39976807541581,0.126738638965968,0.136034344127945
12.91,4.371395057852,3.40112841885709,0.128873933465509,0.133495628931692
12.92,4.37268379718666,3.40246337514641,0.130809365031322,0.1308107529912
12.93,4.37399189083697,3.40377148267632,0.132536756797626,0.127997664422994
12.94,4.37531725840495,3.40505145932055,0.13404949673642,0.125074376408829
12.95,4.37665775337231,3.40630220308464,0.135341822373721,0.122058494550547
12.96,4.37801117159605,3.40752278803015,0.136411972017954,0.118969128325668
12.97,4.37937529131623,3.4087124793134,0.137257108374271,0.115823752115984
12.98,4.38074786239997,3.40987071683456,0.137877721853557,0.112640047657098
12.99,4.38212663961851,3.41099711731113,0.138273825260703,0.109434919862783
13,4.38350937787111,3.41209146650976,0.138448363209451,0.106225170672122
13.01,4.38489386150321,3.41315371821648,0.138404092140815,0.103026626879034
13.02,4.38627790242462,3.41418398448527,0.138145498494483,0.0998546547709764
13.03,4.38765935740956,3.41518253103298,0.137677717630028,0.0967238509439462
13.04,4.38903613458586,3.41614976954242,0.13700732505188,0.0936480300519395
13.05,4.39040620783638,3.41708624984294,0.13614114110106,0.0906402834711918
13.06,4.39176761924739,3.41799265267765,0.135086674506951,0.0877130214570897
13.07,4.39311848599246,3.41886978289222,0.133852434354087,0.0848774836435618
13.08,4.394457010336,3.41971855772866,0.132447789109011,0.0821440863073815
13.09,4.39578148822709,3.42053999859173,0.130880946133031,0.0795231191434815
13.1,4.39709029768842,3.42133522978317,0.129161692311847,0.0770235328798964
13.11,4.39838191461154,3.42210546511197,0.12730037034114,0.0746533998120695
13.12,4.39965491831495,3.42285199911009,0.125306981645215,0.0724202674566777
13.13,4.4009079881314,3.42357620178465,0.123191850254916,0.0703310021585253
13.14,4.40213990663395,3.42427951180624,0.120965220005878,0.0683919638777833
13.15,4.40334955883401,3.42496343144502,0.118636673621083,0.0666098941531875
13.16,4.40453592557022,3.42562953038655,0.116218830839127,0.0649875586374285
13.17,4.40569811387861,3.42627940597292,0.113722379511468,0.0635291638462144
13.18,4.40683533767373,3.42691469761139,0.111158517466121,0.0622376942912445
13.19,4.40794692284839,3.4275370745543,0.108538030587543,0.0611159905472176
13.2,4.40903230315427,3.42814823445977,0.105871896822538,0.0601659735262643
13.21,4.41009102212249,3.42874989419503,0.103170599961398,0.059390040351916
13.22,4.4111227281221,3.42934379459855,0.100445893945226,0.0587872878827961
13.23,4.41212718706156,3.42993166747738,0.0977084069277675,0.0583581584704757
13.24,4.41310427113083,3.43051524906208,0.0949688089961093,0.0581022658010608
13.25,4.4140539592208,3.4310962717201,0.0922375703813847,0.0580191460968195
13.26,4.41497633492461,3.43167646318106,0.0895253065074686,0.0581069791619445
13.27,4.41587158798968,3.43225753297268,0.0868424589172149,0.0583634923628165
13.28,4.41674001257886,3.43284116789631,0.0841991423988716,0.0587864323766109
13.29,4.41758200400285,3.43342903222008,0.0816054127247399,0.0593729535398815
13.3,4.41839805813009,3.43402276175548,0.0790711535568971,0.0601195690737129
13.31,4.41918876966566,3.43462395744621,0.0766059671738866,0.0610222569125025
13.32,4.4199548293374,3.43523418001534,0.0742195163041225,0.0620766914261284
13.33,4.42069702450044,3.4358549469296,0.0719211563907006,0.0632777296251232
13.34,4.42141623606435,3.43648772422585,0.069719906332347,0.0646197715075797
13.35,4.42211343512767,3.43713392194093,0.0676247638126017,0.0660969209128705
13.36,4.4227896827658,3.43779489115006,0.0656437058147417,0.0677018334560793
13.37,4.42344611982395,3.43847190948462,0.0637860448877554,0.0694286495365091
13.38,4.42408398027282,3.43916619597998,0.0620597494370342,0.0712694583300993
13.39,4.42470457776719,3.43987889056328,0.0604735374258162,0.0732168962639119
13.4,4.42530931314145,3.44061105952592,0.0590337663240108,0.0752612711051258
13.41,4.42589965080469,3.44136367223697,0.0577485457335776,0.0773940171064822
13.42,4.42647713626203,3.44213761240804,0.0566233730591629,0.0796045652430703
13.43,4.42704336999262,3.44293365806047,0.0556638546913386,0.0818822867931546
13.44,4.42760000853953,3.4437524809284,0.0548755821326982,0.0842162942597419
13.45,4.42814876436086,3.444594643871,0.0542654332582126,0.086596078878816
13.46,4.42869141869344,3.44546060465978,0.0538356962985508,0.0890084883335324
13.47,4.42922977565643,3.44635068954312,0.0535901366559433,0.0914409626732506
13.48,4.42976567702299,3.44726509916985,0.053530602611945,0.0938803458609609
13.49,4.43030098304911,3.44820390262846,0.0536587108535009,0.0963131999933257
13.5,4.43083757015764,3.44916703462839,0.0539753034550726,0.0987257229983999
13.51,4.43137732319219,3.45015429185838,0.0544799362799815,0.101103802274856
13.52,4.43192212255499,3.45116532988113,0.0551710685495614,0.103433077505559
13.53,4.43247383324049,3.45219966065618,0.0560456608781107,0.105699090089011
13.54,4.43303428984927,3.45325665155707,0.057099440477494,0.107887461723017
13.55,4.43360528425404,3.4543355261743,0.0583274530827286,0.109983777514783
13.56,4.43418855878487,3.45543536394945,0.0597236615315869,0.111973670715963
13.57,4.43478579540019,3.45655510065661,0.0612815549675675,0.113842438676422
13.58,4.43539861094986,3.45769352504337,0.0629904382062972,0.115577491624344
13.59,4.43602851533192,3.45884929995962,0.0648391602252003,0.117166782221522
13.6,4.43667690693418,3.46002096778183,0.066816187505824,0.11859843002512
13.61,4.43734506880924,3.46120695208208,0.0689079331284778,0.119862492945446
13.62,4.43803414814052,3.46240557701154,0.0711004475669787,0.120949596622532
13.63,4.43874515261619,3.46361507297776,0.0733787230549315,0.121851722723216
13.64,4.43947893984674,3.464833590205,0.075727199280245,0.122561917382886
13.65,4.44023621183954,3.46605920937883,0.0781291771779435,0.123075711481697
13.66,4.44101750361132,3.46728996649364,0.0805682091055193,0.12338882982868
13.67,4.44182318570238,3.46852385479193,0.0830272240312705,0.123498984541255
13.68,4.44265345794269,3.46975884463734,0.0854888555174991,0.123406367511858
13.69,4.44350834649786,3.47099290831246,0.0879360660636027,0.123112226218349
13.7,4.4443877071585,3.47222403057464,0.0903519373720591,0.122619669376661
13.71,4.44529122653222,3.47345022726841,0.092720236919692,0.121933401281489
13.72,4.44621842890142,3.47466956128123,0.0950253666979165,0.121059736248736
13.73,4.4471686825684,3.47588015864371,0.0972521817485096,0.120005652964847
13.74,4.44814120438588,3.47708021517336,0.0993867997244537,0.118779963589515
13.75,4.44913507238313,3.47826801480926,0.101416687616049,0.117392882199643
13.76,4.45014923925929,3.47944194363125,0.103330287355107,0.115855405940544
13.77,4.45118254213284,3.48060049769066,0.105117183650107,0.114179128043916
13.78,4.45223371396934,3.4817422889711,0.106767979737087,0.112376205848612
13.79,4.45330139376671,3.48286605102958,0.108274723983891,0.110459424018584
13.8,4.45438414100655,3.48397064526977,0.109630717816867,0.108441899007452
13.81,4.45548044818472,3.48505506425984,0.110830235771078,0.106336873987336
13.82,4.45658875054243,3.48611843299972,0.111866026770453,0.104156150154937
13.83,4.45770741081013,3.48715999450127,0.112739414314265,0.101915889914509
13.84,4.45883480495328,3.48817915340041,0.113448766224289,0.0996295582299947
13.85,4.45996929261552,3.48917544898271,0.113992672368183,0.0973096863083181
13.86,4.4611092193392,3.4901485458458,0.114371451762707,0.0949690793956777
13.87,4.46225293385683,3.49109823663975,0.114587062456028,0.0926203661598957
13.88,4.46339880448139,3.49202444030135,0.114641741021354,0.0902754373385329
13.89,4.4645452218916,3.49292719467474,0.114538367770298,0.087945617206576
13.9,4.4656906055693,3.4938066508468,0.114281158265798,0.0856418792094838
13.91,4.46683341715196,3.4946630696389,0.113874698177426,0.0833745620560245
13.92,4.46797216413374,3.49549681525946,0.113323968511124,0.081153404338611
13.93,4.46910540381885,3.49630834930284,0.112634766030973,0.0789873716888827
13.94,4.47023175147916,3.49709822301973,0.111812169404298,0.0768851943416662
13.95,4.4713498731732,3.49786707496315,0.110863948245851,0.0748542470778301
13.96,4.47245851265566,3.49861561743393,0.109796920457319,0.0729017320544009
13.97,4.47355648186023,3.49934463475447,0.108617288879863,0.0710346416159552
13.98,4.47464265474903,3.50005498117063,0.107333454354911,0.0692583401973506
13.99,4.47571598929258,3.5007475645726,0.105952653618773,0.0675782272191431
14,4.47677551582877,3.50142334684479,0.104482841880101,0.0659985756113053
14.01,4.47782034424757,3.50208333260091,0.102931510123836,0.0645238872683906
14.02,4.47884965934881,3.50272857147359,0.101305553192108,0.0631585474637029
14.03,4.47986271488073,3.50336015694823,0.0996133649338418,0.0619051978921147
14.04,4.48085884853007,3.50397920892715,0.0978625073320267,0.060766785860696
14.05,4.48183747360339,3.50458687678576,0.0960608497034925,0.0597453886424414
14.06,4.48279808210042,3.50518433067218,0.0942161907271591,0.0588426953753302
14.07,4.48374024400769,3.50577275762593,0.0923362563322545,0.0580599889569077
14.08,4.48466360657102,3.5063533575155,0.0904286123539646,0.0573982067864375
14.09,4.48556789269455,3.50692733958337,0.0885008865473506,0.056857733820721
14.1,4.48645290156003,3.50749591692158,0.0865604763549295,0.0564389954941843
14.11,4.48731850632358,3.50806030687652,0.0846149143987411,0.0561412451486077
14.12,4.48816465546756,3.508621719328,0.08267145288771,0.0559638512649566
14.13,4.48899136999644,3.50918135784065,0.0807371867822646,0.0559060220398343
14.14,4.48979874186426,3.50974041806105,0.0788192446606395,0.0559662775694749
14.15,4.49058693431087,3.51030008083675,0.0769246580514704,0.0561426392725981
14.16,4.49135618089139,3.51086150722947,0.0750601283582022,0.0564333582877922
14.17,4.49210678217497,3.51142584081235,0.0732324241475874,0.0568360617592483
14.18,4.49283910641644,3.51199420142994,0.0714479408816022,0.0573478288107995
14.19,4.49355358582526,3.51256767971805,0.0697132395405974,0.0579658444989258
14.2,4.49425071822067,3.51314733816304,0.0680345758680873,0.0586869878945667
14.21,4.49493106397935,3.51373420804198,0.0664169481573447,0.0595064199749325
14.22,4.49559523346092,3.51432927224173,0.0648674897507939,0.0604217563086943
14.23,4.49624390835843,3.51493348980482,0.0633920138738916,0.0614287858332892
14.24,4.49687782849717,3.51554777766315,0.0619962153080437,0.0625229314159456
14.25,4.49749779065025,3.51617300697731,0.0606857040367568,0.0636995733245498
14.26,4.49810464769062,3.51681000271056,0.0594657469259301,0.0649534192566826
14.27,4.49869930515987,3.51745953690313,0.0583420716034908,0.0662796128172095
14.28,4.49928272587591,3.5181223330313,0.0573190346135811,0.0676716561857273
14.29,4.49985591622205,3.51879904959316,0.056400981575954,0.0691230486317547
14.3,4.5004199260378,3.51949028007947,0.0555925641587583,0.0706274629954205
14.31,4.50097585167939,3.52019655470943,0.054897842949992,0.0721779168010837
14.32,4.50152483010889,3.52091833387744,0.0543204554498593,0.0737669982080558
14.33,4.50206803466339,3.52165600385952,0.0538635450707174,0.0753869595873543
14.34,4.5026066701141,3.52240987345539,0.0535301486193981,0.0770298021625444
14.35,4.50314197160029,3.52318017147702,0.0533227960703899,0.0786871022225146
14.36,4.503675199561,3.52396704249924,0.0532435351121219,0.0803500731549374
14.37,4.50420763491212,3.52477054323079,0.0532936638698261,0.0820095327441376
14.38,4.50474057155081,3.52559063855823,0.0534739394013925,0.0836560346740253
14.39,4.50527531094483,3.52642719890497,0.0537842138926706,0.0852797751776112
14.4,4.50581315308376,3.52727999665675,0.0542236727240996,0.0868708361406878
14.41,4.506355389811,3.52814870501816,0.0547905737919456,0.0884191749984252
14.42,4.50690329554892,3.52903289676814,0.0554822972991665,0.0899147271707531
14.43,4.50745811852191,3.52993204403985,0.0562961703078341,0.0913469721300539
14.44,4.50802108022499,3.53084551376115,0.0572276441246655,0.0927058555187536
14.45,4.50859335666623,3.53177257231634,0.0582707209638636,0.0939819119183433
14.46,4.50917606387587,3.53271239143552,0.0594195244927395,0.0951653184835518
14.47,4.5097702591208,3.53366404462036,0.0606668149643156,0.096246976880648
14.48,4.51037692727044,3.53462651438916,0.0620042221991518,0.0972183337249374
14.49,4.51099696949243,3.53559869772641,0.0634229874848595,0.0980710456088309
14.5,4.51163119936728,3.5365794081825,0.0649126291394242,0.0987984260074285
14.51,4.51228032565868,3.53756739244257,0.0664625108842522,0.0993940070298164
14.52,4.51294495076752,3.53856133251287,0.0680604622402314,0.0998538210347174
14.53,4.51362555538992,3.53955987072322,0.0696946339192061,0.100173710014111
14.54,4.51432250172911,3.54056160782336,0.0713524572940885,0.100351324387734
14.55,4.51503602630205,3.54156512106724,0.0730211997646509,0.100385714919677
14.56,4.5157662382997,3.54256897821644,0.0746883595254103,0.100276483897583
14.57,4.51651312189496,3.54357174305541,0.0763411077666816,0.100025513844463
14.58,4.51727653297262,3.54457199819386,0.0779670979619514,0.099635549701724
14.59,4.51805620395224,3.54556835369087,0.0795544486546395,0.0991107030456401
14.6,4.51885174843879,3.54655946072133,0.0810917901558371,0.0984560850074887
14.61,4.51966266634035,3.5475440215714,0.0825686220322001,0.0976780360979628
14.62,4.52048835256067,3.54852080193238,0.0839752174085594,0.096783694269896
14.63,4.52132810473476,3.54948863887508,0.085302869472171,0.0957811972945256
14.64,4.52218113342948,3.55044645084803,0.086543658815133,0.094679037994542
14.65,4.52304657001763,3.55139324122797,0.0876908279531599,0.093486416600822
14.66,4.52392347829716,3.55232810539398,0.0887385733432069,0.0922128906275913
14.67,4.52481086403059,3.55325023430026,0.0896822234372541,0.0908683297538677
14.68,4.52570768626496,3.5541589175978,0.0905183529933231,0.089462799095265
14.69,4.5266128697949,3.55505354558875,0.0912442568285612,0.0880062254824591
14.7,4.52752531236318,3.55593360784357,0.0918584921003464,0.0865086432527091
14.71,4.52844389728419,3.5567986942761,0.0923603063960951,0.0849797180276209
14.72,4.52936750034815,3.55764849145638,0.0927496008877619,0.0834287760196858
14.73,4.53029499635702,3.55848277921657,0.0930280701423563,0.0818650867607567
14.74,4.53122527705845,3.55930143008418,0.0931966715350401,0.080297205850347
14.75,4.5321572437738,3.56010440214268,0.0932578216013635,0.0787334010825423
14.76,4.53308982198981,3.56089173615351,0.093214434211425,0.0771814622831391
14.77,4.53402196633193,3.56166355077634,0.0930698091602898,0.0756486640310862
14.78,4.53495266442353,3.56242003741665,0.0928280420705532,0.0741416899863974
14.79,4.53588094484423,3.56316145431652,0.0924928541203225,0.0726668165769122
14.8,4.53680587338544,3.56388812248228,0.092068615844392,0.0712297441757163
14.81,4.53772655954388,3.56460041992404,0.0915601100275877,0.0698356613163918
14.82,4.53864216064416,3.56529877653721,0.0909721174349201,0.0684892621213822
14.83,4.53955188181851,3.56598366915842,0.0903092634975033,0.0671948724597961
14.84,4.54045497445348,3.56665561788302,0.0895765102092784,0.0659563663765168
14.85,4.54135073955557,3.56731518154678,0.0887790180374727,0.0647770437808883
14.86,4.54223852973595,3.56796295198459,0.0879219314860203,0.0636598160551552
14.87,4.54311774905081,3.56859955014514,0.087010224812053,0.06260741878704
14.88,4.54398785129893,3.56922562433301,0.0860493609057793,0.0616216738986174
14.89,4.54484834490799,3.569841841072,0.0850443908081502,0.0607043558655458
14.9,4.54569878881607,3.57044888463066,0.0839991334474561,0.05985807943328
14.91,4.54653878015054,3.57104746542499,0.0829198295161224,0.0590827909001255
14.92,4.54736797844571,3.57163829333399,0.0818114904937328,0.0583792003279786
14.93,4.54818609335064,3.57222208533727,0.0806787924399891,0.0577479233355643
14.94,4.54899288127504,3.57279956457062,0.0795263757855537,0.0571892862225775
14.95,4.5497881450329,3.57337145743285,0.0783589591409872,0.0567030922798454
14.96,4.55057173462431,3.57393848835565,0.0771809805103201,0.0562891869543621
14.97,4.55134354442941,3.57450138022519,0.0759967786998448,0.05594713274048
14.98,4.55210351221641,3.5750608515526,0.0748104180791555,0.0556766474011928
14.99,4.5528516163972,3.57561761802661,0.0736262298776631,0.055476524275672
15,4.55358787869598,3.57617238326937,0.0724482431225328,0.0553456566628368
15.01,4.5543123611272,3.57672583983599,0.0712803493471988,0.0552827265229039
15.02,4.55502516462067,3.57727866710122,0.0701261850558523,0.0552867826624953
15.03,4.55572642647123,3.57783153492785,0.0689894984972864,0.0553561885872209
15.04,4.55641632145621,3.57838509681372,0.0678738996802766,0.0554892748800267
15.05,4.55709506045301,3.57893998956252,0.0667827235614498,0.0556843883084079
15.06,4.55776288768862,3.5794968334456,0.0657193141301951,0.0559396461170811
15.07,4.55842008082992,3.58005622990678,0.0646868869005579,0.0562530781375276
15.08,4.55906694969893,3.58061876068815,0.0636885537003946,0.0566225711556352
15.09,4.55970383523593,3.58118498639971,0.0627274316135774,0.0570460783952183
15.1,4.56033110955207,3.58175544718366,0.061806461836812,0.057521245770008
15.11,4.56094917417044,3.58233065964136,0.060928460906994,0.0580455298779485
15.12,4.56155845877951,3.58291111494014,0.0600960385890664,0.0586161402969208
15.13,4.5621594191654,3.58349727634311,0.0593119049375705,0.0592304318178179
15.14,4.56275253821477,3.58408958066129,0.058578536355212,0.0598854449814899
15.15,4.56333832357833,3.5846884351111,0.0578985492034593,0.0605784056130118
15.16,4.56391730907036,3.58529421916723,0.0572745087070711,0.0613063288103393
15.17,4.56449005415743,3.58590728245533,0.0567082639090867,0.0620655627047349
15.18,4.56505713679652,3.58652793808238,0.0562037097646121,0.0628537942801087
15.19,4.56561917389417,3.58715647602518,0.0557616889737552,0.0636664796839225
15.2,4.5661767907839,3.58779314082202,0.0553840077783899,0.0644996918886629
15.21,4.56673063086169,3.58843813774091,0.0550727216691815,0.0653495319056824
15.22,4.56728135807838,3.58909163305997,0.0548293569249913,0.0662116469494678
15.23,4.56782965164763,3.58975374952946,0.0546549865676439,0.067081400006188
15.24,4.56837620151331,3.59042456352952,0.0545509515947693,0.0679541420614358
15.25,4.56892171102925,3.59110410495014,0.0545180224286796,0.0688248476983397
15.26,4.56946689125354,3.59179235342712,0.0545569288501946,0.0696883888941865
15.27,4.57001246054204,3.59248923731606,0.0546678798970132,0.0705393321193697
15.28,4.57055913934101,3.59319463063726,0.0548506570375688,0.0713720267169772
15.29,4.57110764591139,3.59390835090443,0.0551045338631331,0.0721806695570133
15.3,4.57165869125002,3.5946301576,0.0554282268053079,0.0729592659055045
15.31,4.57221297351807,3.59535975025905,0.0558199705832988,0.0737017408098672
15.32,4.57277117322391,3.59609676766715,0.0562773231393484,0.074401975868102
15.33,4.5733339464553,3.59684078742583,0.0567972883150333,0.075053804662783
15.34,4.57390191933845,3.59759132547246,0.0573758825978481,0.0756513449009492
15.35,4.57447567816443,3.59834783892147,0.0580083143577424,0.0761890270358028
15.36,4.57505576130801,3.59910972919183,0.0586894145744404,0.0766613751431781
15.37,4.57564265545375,3.59987634294326,0.0594127176299197,0.077063942057713
15.38,4.57623678263005,3.60064698236383,0.0601714999039574,0.0773925107728811
15.39,4.57683849762909,3.60142090747156,0.0609581237170443,0.0776442095190956
15.4,4.57744807886626,3.60219734956675,0.061764750723348,0.0778165446657653
15.41,4.57806572637349,3.60297551501341,0.0625832453610145,0.0779078989515232
15.42,4.5786915588271,3.60375459400293,0.0634054589499331,0.0779172179783714
15.43,4.5793256134166,3.60453376618271,0.0642225574989053,0.0778459688438171
15.44,4.57996783899159,3.60531222587115,0.0650262020762659,0.0776960788076035
15.45,4.58061810101235,3.60608918665922,0.0658084447130078,0.0774704893430674
15.46,4.58127618545948,3.60686389155266,0.0665618718878235,0.0771731351870745
15.47,4.58194180417836,3.60763562290453,0.0672796908220299,0.0768087880202728
15.48,4.58261460108658,3.60840371078473,0.067955945733934,0.0763830773837522
15.49,4.58329416054392,3.60916754155857,0.0685855667281685,0.0759023075384218
15.5,4.5839800162112,3.60992656463395,0.0691642873036353,0.0753728350974602
15.51,4.58467165908424,3.61068029298493,0.0696889940389606,0.0748016231534187
15.52,4.58536854902463,3.61142830921646,0.0701573723287306,0.0741956376667353
15.53,4.58607012274792,3.61217026559313,0.0705680825968363,0.0735618499009621
15.54,4.58677580357388,3.61290588409214,0.0709197256126989,0.0729067735686356
15.55,4.58748500083001,3.61363495182782,0.0712141385231695,0.072237617516603
15.56,4.58819714221524,3.61435732800299,0.0714516151017442,0.0715603377515668
15.57,4.58891165836626,3.6150729313805,0.0716338644182567,0.0708808437554753
15.58,4.58962799701044,3.61578173981806,0.0717630481703386,0.0702045563507875
15.59,4.59034562749214,3.61648378538157,0.071841781449473,0.0695363767887965
15.6,4.59106404530664,3.61717914914945,0.0718728952330196,0.0688806417881913
15.61,4.59178277425897,3.61786795556734,0.0718598451116321,0.0682414404595089
15.62,4.59250137271009,3.61855036997193,0.0718060976773524,0.0676222387975543
15.63,4.59321943368686,3.61922659235991,0.0717153272338242,0.0670260278138166
15.64,4.5939365869592,3.61989685263805,0.0715912530293107,0.0664554129796052
15.65,4.59465249948949,3.62056140676784,0.0714376562545229,0.0659125214002301
15.66,4.59536687605204,3.62122053198184,0.0712585092462597,0.0653991071012724
15.67,4.5960794611445,3.62187452305286,0.0710576092235865,0.0649166023592936
15.68,4.59679003723673,3.62252368907645,0.07083882305263,0.064466111127929
15.69,4.59749842546726,3.62316835018773,0.070606156309031,0.0640483738096758
15.7,4.59820448703035,3.62380883392583,0.0703631871734281,0.0636641422304483
15.71,4.59890811890209,3.62444547534813,0.0701137963951017,0.0633138246906914
15.72,4.59960925686604,3.62507861359504,0.069861840044631,0.0629977297352309
15.73,4.60030787526648,3.62570859089239,0.0696113687736785,0.062716011198407
15.74,4.60100398895422,3.62633575100437,0.0693665856088152,0.0624688212509084
15.75,4.60169765481031,3.62696043921688,0.0691320933853503,0.0622564239188789
15.76,4.60238897574416,3.62758300345607,0.0689132152654894,0.0620793512078163
15.77,4.60307810789682,3.62820379696815,0.0687166527677782,0.0619387085694109
15.78,4.60376527442449,3.62882318405384,0.0685370981232742,0.06182378315712
15.79,4.60445064540573,3.62944142188541,0.0683693121682232,0.0617257339911165
15.8,4.60513433852741,3.63005867922533,0.068209771212577,0.0616386425557642
15.81,4.60581643623954,3.63067506565088,0.0680561027828052,0.0615585506043066
15.82,4.60649699726736,3.63129065115693,0.0679067068391856,0.0614828146234179
15.83,4.60717606433576,3.63190547930316,0.067760501945225,0.0614096728085049
15.84,4.60785366935521,3.63251957603125,0.067616754766906,0.061337954522596
15.85,4.60852983690288,3.63313295557647,0.0674749657583759,0.0612668853993425
15.86,4.60920458656046,3.63374562443047,0.0673347924348906,0.0611959566264838
15.87,4.60987793448481,3.63435758399673,0.0671959978553013,0.0611248371604555
15.88,4.61054989446336,3.63496883236834,0.0670584161573427,0.0610533149605037
15.89,4.61122047862494,3.63557936551794,0.0669219293119904,0.060981257558457
15.9,4.61188969791806,3.63618917809352,0.066786451613023,0.060908585527841
15.91,4.61255756243419,3.6367982639488,0.0666519192062175,0.0608352547805122
15.92,4.61322408162625,3.63740661649661,0.0665182830990214,0.0607612446002891
15.93,4.61388926445724,3.63801422894261,0.0663855044263767,0.0606865497469798
15.94,4.6145531195015,3.63862109444008,0.0662535513136538,0.0606111750853629
15.95,4.61521565501464,3.63922720619093,0.066122396735345,0.0605351320287757
15.96,4.61587687898199,3.63983255751122,0.0659920170458937,0.0604584361153807
15.97,4.61653679915245,3.64043714187238,0.065862391144327,0.0603811054159521
15.98,4.61719542306389,3.64104095292654,0.0657334996263201,0.0603031594826554
15.99,4.61785275806016,3.64164398452136,0.0656053245211725,0.0602246186453761
16,4.61850881130537,3.64224623070782,0.0654778488824443,0.0601455035264953
16.01,4.61916358979419,3.64284768574308,0.0653510565968393,0.0600658347477186
16.02,4.61981710036016,3.64344834409056,0.0652249322954282,0.0599856327157404
16.03,4.62046934968312,3.64404820041772,0.0650994611342241,0.0599049175082007
16.04,4.62112034429446,3.6446472495928,0.0649746288670161,0.0598237087999311
16.05,4.62177009058313,3.6452454866808,0.0648504217278993,0.0597420257492793
16.06,4.62241859480041,3.64584290693829,0.0647268263942651,0.0596598870685137
16.07,4.62306586306435,3.64643950580898,0.0646038299500268,0.0595773109558293
16.08,4.62371190136385,3.64703527891853,0.0644814198790224,0.0594943151034671
16.09,4.62435671556264,3.64763022206957,0.0643595840401163,0.059410916694249
16.1,4.62500031140304,3.64822433123651,0.0642383106462555,0.0593271324173204
16.11,4.6256426945095,3.64881760256068,0.0641175882531695,0.0592429784681071
16.12,4.62628387039203,3.64941003234536,0.063997405773521,0.0591584705668645
16.13,4.62692384444977,3.65000161705103,0.0638777524267822,0.0590736239606781
16.14,4.62756262197404,3.65059235329064,0.063758617733947,0.0589884534340684
16.15,4.62820020815138,3.65118223782498,0.0636399915198593,0.0589029733768955
16.16,4.62883660806658,3.65177126755875,0.0635218639159846,0.0588171977048291
16.17,4.62947182670574,3.6523594395358,0.0634042253291342,0.0587311399257433
16.18,4.63010586895903,3.65294675093506,0.0632870664268431,0.0586448131437877
16.19,4.6307387396233,3.65353319906649,0.0631703781473745,0.0585582300663692
16.2,4.63137044340477,3.65411878136716,0.0630541517070999,0.0584714030391344
16.21,4.63200098492184,3.65470349539755,0.0629383785606458,0.0583843439891089
16.22,4.63263036870745,3.65528733883744,0.0628230504015268,0.0582970645088109
16.23,4.63325859921146,3.65587030948253,0.0627081591700197,0.0582095758516979
16.24,4.63388568080316,3.65645240524104,0.0625936970334303,0.0581218889165536
16.25,4.6345116177735,3.65703362413021,0.0624796563757694,0.0580340142870504
16.26,4.63513641433725,3.65761396427308,0.0623660297853582,0.0579459622159706
16.27,4.63576007463511,3.65819342389524,0.0622528100818227,0.0578577426525086
16.28,4.63638260273593,3.65877200132177,0.0621399902852259,0.0577693652374323
16.29,4.63700400263878,3.65934969497414,0.0620275636030115,0.0576808393203165
16.3,4.63762427827481,3.65992650336734,0.0619155234446696,0.0575921739677937
16.31,4.63824343350926,3.66050242510702,0.0618038633993251,0.0575033779738334
16.32,4.63886147214325,3.66107745888676,0.0616925772243076,0.0574144598683344
16.33,4.63947839791549,3.66165160348544,0.061581658886105,0.0573254279165261
16.34,4.64009421450435,3.66222485776461,0.0614711024974755,0.0572362901322793
16.35,4.64070892552933,3.66279722066593,0.0613609023242881,0.0571470542836598
16.36,4.64132253455257,3.66336869120877,0.0612510528190369,0.0570577279040988
16.37,4.64193504508076,3.66393926848781,0.0611415485772938,0.0569683183031913
16.38,4.64254646056653,3.66450895167084,0.0610323843460439,0.0568788325511634
16.39,4.64315678440999,3.66507773999635,0.0609235550101937,0.0567892775146824
16.4,4.6437660199601,3.6656456327715,0.0608150556128953,0.0566996598494159
16.41,4.64437417051623,3.66621262936999,0.0607068813241438,0.0566099860038242
16.42,4.64498123932947,3.66677872923003,0.0605990274621353,0.056520262232866
16.43,4.64558722960409,3.66734393185236,0.0604914894547256,0.0564304945842562
16.44,4.64619214449864,3.6679082367982,0.0603842628760508,0.0563406889349256
16.45,4.6467959871274,3.66847164368755,0.0602773434191601,0.0562508509811173
16.46,4.64739876056159,3.66903415219736,0.060170726881291,0.0561609862304655
16.47,4.6480004678304,3.66959576205967,0.0600644091820551,0.0560711000349593
16.48,4.64860111192222,3.67015647306002,0.0599583863453308,0.0559811975805579
16.49,4.64920069578567,3.67071628503582,0.0598526545192292,0.055891283879543
16.5,4.64979922233087,3.67127519787462,0.0597472099469669,0.0558013637947897
16.51,4.65039669443034,3.67183321151257,0.0596420489878376,0.0557114420442371
16.52,4.65099311492021,3.67239032593301,0.0595371680808374,0.0556215231934002
16.53,4.65158848660102,3.67294654116494,0.0594325637812718,0.0555316116622847
16.54,4.65218281223884,3.67350185728157,0.0593282327182388,0.055441711737663
16.55,4.65277609456602,3.67405627439894,0.0592241716115259,0.055351827575955
16.56,4.65336833628213,3.6746097926747,0.0591203772971977,0.0552619631999807
16.57,4.65395954005511,3.6751624123067,0.0590168466707891,0.0551721225023314
16.58,4.65454970852181,3.67571413353172,0.0589135767379976,0.0550823092577547
16.59,4.65513884428919,3.6762649566243,0.0588105645583361,0.0549925271213522
16.6,4.65572694993478,3.67681488189552,0.0587078072767844,0.0549027796272482
16.61,4.65631402800754,3.67736390969179,0.0586053021109953,0.0548130702215161
16.62,4.65690008102866,3.677912040394,0.0585030463579321,0.054723402197544
16.63,4.65748511149223,3.67845927441598,0.0584010373899447,0.0546337787707283
16.64,4.65806912186613,3.67900561220369,0.0582992726431581,0.0545442030550866
16.65,4.65865211459257,3.67955105423424,0.0581977496258094,0.0544546780589732
16.66,4.65923409208882,3.68009560101483,0.0580964658985637,0.0543652066914959
16.67,4.65981505674781,3.68063925308174,0.0579954190931871,0.0542757917874412
16.68,4.66039501093874,3.68118201099962,0.0578946069159775,0.054186436076976
16.69,4.6609739570079,3.68172387536039,0.0577940271257234,0.0540971422045503
16.7,4.66155189727916,3.68226484678243,0.0576936775302497,0.0540079127229393
16.71,4.66212883405446,3.68280492590966,0.0575935559919618,0.0539187501109707
16.72,4.66270476961438,3.68334411341077,0.0574936604471456,0.0538296567567101
16.73,4.66327970621885,3.68388240997834,0.0573939888773698,0.0537406349794491
16.74,4.66385364610763,3.68441981632813,0.0572945393107113,0.0536516870183776
16.75,4.66442659150073,3.68495633319832,0.0571953098226452,0.0535628150540481
16.76,4.66499854459896,3.68549196134886,0.0570962985389789,0.0534740211690574
16.77,4.66556950758435,3.68602670156055,0.0569975036496481,0.0533853073908024
16.78,4.66613948262085,3.68656055463446,0.056898923370144,0.0532966756789569
16.79,4.66670847185455,3.68709352139124,0.0568005559550253,0.0532081279318223
16.8,4.6672764774141,3.68762560267056,0.0567023997263579,0.0531196659830809
16.81,4.66784350141136,3.68815679933039,0.0566044530359703,0.0530312915896262
16.82,4.66840954594172,3.68868711224629,0.0565067142769965,0.0529430064679891
16.83,4.66897461308449,3.68921654231097,0.0564091818817848,0.0528548122695423
16.84,4.66953870490331,3.68974509043367,0.0563118543215971,0.0527667105917397
16.85,4.67010182344653,3.69027275753958,0.0562147301007666,0.0526787029790269
16.86,4.67066397074753,3.69079954456937,0.0561178077691938,0.0525907909206895
16.87,4.67122514882522,3.69132545247858,0.0560210859064529,0.0525029758549072
16.88,4.67178535968429,3.69185048223713,0.0559245631069038,0.052415259168459
16.89,4.67234460531536,3.69237463482881,0.0558282380474966,0.0523276422131606
16.9,4.67290288769583,3.69289791125095,0.0557321094037413,0.052240126268703
16.91,4.67346020878987,3.69342031251363,0.0556361758873022,0.0521527125901482
16.92,4.67401657054874,3.69394183963953,0.0555404362287012,0.052065402377438
16.93,4.67457197491103,3.69446249366331,0.0554448892406904,0.0519781967911882
16.94,4.67512642380344,3.69498227563122,0.0553495336925564,0.0518910969493968
16.95,4.67567991914036,3.69550118660072,0.0552543683689047,0.051804103939264
16.96,4.67623246282405,3.69601922764011,0.0551593921458861,0.0517172187997246
16.97,4.67678405674551,3.6965363998281,0.0550646039179085,0.0516304425358501
16.98,4.67733470278469,3.69705270425346,0.0549700025546208,0.0515437761139191
16.99,4.67788440281024,3.6975681420146,0.0548755870158075,0.0514572204645221
17,4.67843315868039,3.69808271421925,0.0547813562560949,0.0513707764836559
17.01,4.67898097224295,3.69859642198408,0.0546873092569618,0.051284445034102
17.02,4.67952784533552,3.69910926643443,0.0545934450133942,0.0511982269461582
17.03,4.68007377978566,3.69962124870389,0.0544997625519229,0.0511121230240056
17.04,4.68061877741118,3.70013236993413,0.054406260914705,0.051026134026731
17.05,4.68116284002032,3.70064263127439,0.0543129391651642,0.0509402606906356
17.06,4.68170596941198,3.7011520338813,0.0542197963834973,0.0508545037327646
17.07,4.68224816737581,3.70166057891863,0.0541268316668081,0.0507688638345822
17.08,4.68278943569248,3.70216826755697,0.0540340441560749,0.0506833416503858
17.09,4.68332977613404,3.70267510097348,0.0539414329779922,0.050597937810036
17.1,4.68386919046382,3.70318108035158,0.0538489972862834,0.0505126529087061
17.11,4.68440768043668,3.70368620688067,0.0537567362758727,0.0504274875315127
17.12,4.68494524779944,3.70419048175598,0.0536646491370794,0.0503424422320926
17.13,4.68548189429081,3.7046939061783,0.0535727350777375,0.0502575175409654
17.14,4.68601762164159,3.70519648135371,0.0534809933369662,0.0501727139663367
17.15,4.68655243157496,3.70569820849338,0.0533894231386533,0.0500880319977875
17.16,4.68708632580635,3.70619908881335,0.0532980237313657,0.0500034720887972
17.17,4.68761930604366,3.70669912353424,0.0532067944098756,0.0499190346933316
17.18,4.68815137398776,3.70719831388117,0.0531157344382924,0.0498347202353591
17.19,4.68868253133214,3.70769666108353,0.0530248431164689,0.0497505291213396
17.2,4.68921277976331,3.70819416637474,0.0529341197606409,0.0496664617334928
17.21,4.68974212096091,3.70869083099208,0.0528435636840442,0.0495825184387992
17.22,4.69027055659775,3.70918665617646,0.0527531742310052,0.0494986995918878
17.23,4.69079808834006,3.70968164317238,0.0526629507524819,0.0494150055238084
17.24,4.69132471784759,3.71017579322762,0.0525728926106158,0.049331436553278
17.25,4.69185044677369,3.71066910759315,0.0524829991755592,0.0492479929785881
17.26,4.69237527676545,3.71116158752294,0.0523932698336021,0.0491646750846743
17.27,4.69289920946379,3.71165323427379,0.0523037040024753,0.0490814831447679
17.28,4.69342224650381,3.71214404910524,0.0522143010669344,0.0489984174127283
17.29,4.69394438951448,3.71263403327936,0.05212506045094,0.0489154781236284
17.3,4.69446564011899,3.7131231880606,0.0520359815750636,0.048832665510562
17.31,4.69498599993474,3.7136115147157,0.0519470638752146,0.0487499797859538
17.32,4.69550547057349,3.71409901451356,0.0518583067897563,0.0486674211477108
17.33,4.69602405364139,3.71458568872504,0.0517697097938094,0.0485849897804878
17.34,4.69654175073933,3.71507153862285,0.0516812723251113,0.0485026858661253
17.35,4.69705856346258,3.71555656548151,0.0515929938640693,0.0484205095706856
17.36,4.69757449340122,3.71604077057721,0.0515048738897399,0.0483384610395596
17.37,4.69808954214012,3.71652415518761,0.0514169119041549,0.0482565404161367
17.38,4.69860371125916,3.71700672059177,0.0513291073914783,0.0481747478301898
17.39,4.69911700233307,3.71748846807007,0.0512414598625743,0.048093083404592
17.4,4.6996294169317,3.71796939890412,0.0511539688300598,0.0480115472428466
17.41,4.70014095662,3.71844951437655,0.0510666338137843,0.0479301394420956
17.42,4.70065162295814,3.71892881577097,0.050979454337013,0.0478488600993713
17.43,4.70116141750151,3.71940730437196,0.0508924299384989,0.0477677092949533
17.44,4.70167034180089,3.71988498146491,0.0508055601581441,0.0476866871019801
17.45,4.70217839740247,3.72036184833593,0.0507188445394357,0.0476057935779271
17.46,4.70268558584787,3.72083790627171,0.0506322826471725,0.0475250287802502
17.47,4.70319190867434,3.72131315655951,0.0505458740307826,0.0474443927558355
17.48,4.70369736741465,3.72178760048707,0.0504596182461647,0.0473638855435643
17.49,4.70420196359711,3.72226123934251,0.0503735148756564,0.0472835071745879
17.5,4.70470569874587,3.72273407441425,0.050287563510318,0.0472032576695067
17.51,4.70520857438097,3.72320610699095,0.050201763717661,0.0471231370505629
17.52,4.70571059201815,3.72367733836145,0.0501161150827787,0.0470431453247951
17.53,4.70621175316897,3.7241477698147,0.0500306172039258,0.0469632824930125
17.54,4.70671205934101,3.72461740263963,0.0499452696758633,0.0468835485536394
17.55,4.70721151203777,3.72508623812517,0.0498600721028617,0.0468039434961735
17.56,4.7077101127588,3.72555427756013,0.0497750241006658,0.0467244673054915
17.57,4.70820786299981,3.72602152223318,0.0496901252803382,0.0466451199571475
17.58,4.70870476425261,3.72648797343276,0.049605375254385,0.0465659014229566
17.59,4.70920081800515,3.72695363244699,0.0495207736416469,0.0464868116694584
17.6,4.70969602574157,3.72741850056368,0.0494363201104728,0.0464078506573904
17.61,4.71019038894267,3.72788257907025,0.0493520142368636,0.0463290183425837
17.62,4.71068390908504,3.72834586925368,0.0492678556608139,0.0462503146787286
17.63,4.71117658764165,3.72880837240047,0.0491838440414439,0.046171739607137
17.64,4.71166842608207,3.72927008979654,0.0490999790004938,0.0460932930706127
17.65,4.71215942587207,3.72973102272724,0.0490162601879177,0.0460149750050791
17.66,4.71264958847395,3.7301911724773,0.0489326872592612,0.0459367853419556
17.67,4.71313891534654,3.73065054033071,0.0488492598716359,0.045858724002486
17.68,4.71362740794526,3.73110912757074,0.0487659776709611,0.0457807909166495
17.69,4.71411506772197,3.73156693547991,0.0486828403204792,0.045702986005027
17.7,4.71460189612517,3.73202396533996,0.0485998474957112,0.0456253091792454
17.71,4.71508789460013,3.73248021843175,0.0485169988576918,0.0455477603497197
17.72,4.71557306458871,3.73293569603525,0.0484342940727588,0.0454703394285621
17.73,4.71605740752944,3.73339039942953,0.048351732821663,0.0453930463163169
17.74,4.71654092485765,3.73384432989269,0.0482693147752836,0.0453158809148215
17.75,4.7170236180054,3.73429748870184,0.0481870396025979,0.0452388431266064
17.76,4.71750548840143,3.73474987713311,0.0481049069954369,0.0451619328448376
17.77,4.71798653747138,3.73520149646156,0.0480229166480871,0.0450851499596574
17.78,4.71846676663787,3.73565234796115,0.0479410682342712,0.0450084943571594
17.79,4.71894617732021,3.73610243290473,0.0478593614514353,0.0449319659260229
17.8,4.71942477093472,3.73655175256399,0.0477777959868587,0.0448555645446116
17.81,4.71990254889459,3.73700030820943,0.0476963715354838,0.0447792900929487
17.82,4.72037951260995,3.73744810111036,0.0476150877980249,0.0447031424486291
17.83,4.72085566348793,3.73789513253485,0.0475339444793789,0.044627121486405
17.84,4.72133100293272,3.73834140374971,0.0474529412653103,0.0445512270798993
17.85,4.72180553234537,3.73878691602051,0.0473720778690117,0.0444754590969242
17.86,4.72227925312406,3.73923167061148,0.0472913539928051,0.044399817405211
17.87,4.72275216666399,3.73967566878553,0.0472107692880297,0.0443243018673002
17.88,4.72322427435687,3.74011891180421,0.0471303235479419,0.0442489123429347
17.89,4.72369557759235,3.74056140092763,0.0470500164709039,0.0441736487014815
17.9,4.72416607775706,3.74100313741465,0.0469698477716506,0.0440985108016174
17.91,4.72463577623478,3.74144412252267,0.0468898171573748,0.0440234984985688
17.92,4.72510467440635,3.74188435750765,0.0468099243561422,0.043948611649247
17.93,4.72557277364991,3.74232384362414,0.046730169081874,0.043873850103963
17.94,4.72604007534073,3.74276258212518,0.0466505510553796,0.0437992137197858
17.95,4.72650658085128,3.74320057426238,0.046571069999794,0.0437247023440915
17.96,4.72697229155128,3.74363782128582,0.0464917256403466,0.0436503158267192
17.97,4.72743720880769,3.74407432444409,0.0464125177037513,0.0435760540126166
17.98,4.72790133398472,3.74451008498422,0.0463334459093326,0.0435019167487703
17.99,4.72836466844382,3.7449451041517,0.046254509997145,0.0434279038801632
18,4.72882721354379,3.7453793831905,0.0461757096991199,0.0433540152483947
18.01,4.72928897064078,3.74581292334299,0.0460970447487573,0.0432802506899026
18.02,4.72974994108827,3.74624572584989,0.0460185148842256,0.0432066100472108
18.03,4.73021012623711,3.74667779195036,0.0459401198408917,0.0431330931580445
18.04,4.73066952743552,3.74710912288194,0.0458618593495307,0.0430596998634579
18.05,4.73112814602901,3.74753971988058,0.0457837331669633,0.0429864299978355
18.06,4.73158598336068,3.74796958418055,0.0457057410232302,0.0429132833982444
18.07,4.73204304077091,3.74839871701454,0.0456278826504937,0.0428402598984538
18.08,4.73249931959742,3.74882711961352,0.0455501578012426,0.0427673593297723
18.09,4.73295482117543,3.74925479320682,0.0454725662198267,0.042694581527728
18.1,4.73340954683763,3.7496817390221,0.0453951076581751,0.0426219263228133
18.11,4.73386349791421,3.75010795828532,0.0453177818547355,0.0425493935434325
18.12,4.73431667573276,3.75053345222076,0.0452405885585927,0.0424769830207375
18.13,4.73476908161835,3.75095822205097,0.0451635275228726,0.0424046945802553
18.14,4.73522071689357,3.75138226899677,0.0450865985007268,0.0423325280520662
18.15,4.73567158287858,3.75180559427729,0.0450098012237169,0.0422604832603903
18.16,4.73612168089082,3.75222819910989,0.0449331354596298,0.0421885600354148
18.17,4.73657101224541,3.75265008471025,0.0448566009722794,0.0421167582156334
18.18,4.73701957825514,3.7530712522924,0.0447801975104864,0.0420450776039079
18.19,4.73746738023024,3.75349170306844,0.0447039248204866,0.041973518030456
18.2,4.73791441947845,3.75391143824875,0.044627782674197,0.0419020793198751
18.21,4.73836069730519,3.75433045904195,0.0445517708241937,0.0418307612960558
18.22,4.73880621501343,3.75474876665491,0.0444758890261479,0.0417595637906755
18.23,4.73925097390369,3.75516636229281,0.0444001370498201,0.0416884866175061
18.24,4.73969497527419,3.75558324715899,0.0443245146475885,0.0416175296038824
18.25,4.74013822042067,3.75599942245503,0.0442490215696655,0.0415466925605285
18.26,4.74058071063637,3.75641488938063,0.0441736575443245,0.0414759753127878
18.27,4.74102244721181,3.75682964913376,0.0440984224039235,0.0414053776798319
18.28,4.74146343143585,3.75724370291056,0.0440233159031834,0.0413348994819804
18.29,4.74190366459488,3.75765705190538,0.0439483377979574,0.04126454053915
18.3,4.74234314797286,3.75806969731077,0.0438734878575129,0.0411943006693378
18.31,4.74278188285143,3.75848164031746,0.0437987658449374,0.0411241796935508
18.32,4.74321987050988,3.7588928821144,0.043724171549678,0.0410541774300127
18.33,4.74365711222538,3.7593034238887,0.043649704718301,0.0409842936968449
18.34,4.74409360927256,3.75971326682567,0.0435753651239325,0.0409145283146798
18.35,4.7445293629238,3.76012241210881,0.0435011525273691,0.0408448810960157
18.36,4.74496437444908,3.76053086091977,0.0434270667055595,0.0407753518616196
18.37,4.74539864511613,3.76093861443839,0.0433531074283104,0.0407059404281424
18.38,4.74583217619042,3.76134567384267,0.0432792744729252,0.0406366466121602
18.39,4.74626496893514,3.76175204030879,0.0432055676186606,0.0405674702330445
18.4,4.74669702461133,3.76215771501112,0.0431319866436792,0.0404984111047083
18.41,4.74712834447777,3.76256269912217,0.043058531313312,0.0404294690402774
18.42,4.7475589297909,3.76296699381257,0.0429852013972466,0.0403606438541254
18.43,4.74798878180487,3.76337060025111,0.0429119966765489,0.0402919353651589
18.44,4.74841790177164,3.76377351960477,0.0428389169314446,0.0402233433923952
18.45,4.74884629094095,3.76417575303869,0.0427659619445938,0.0401548677497463
18.46,4.7492739505604,3.76457730171619,0.0426931315149883,0.0400865082514181
18.47,4.74970088187555,3.7649781667987,0.0426204253794627,0.040018264705468
18.48,4.75012708612934,3.76537834944576,0.042547843322221,0.0399501369388789
18.49,4.75055256456257,3.76577785081515,0.0424753851239663,0.0398821247676743
18.5,4.75097731841381,3.76617667206282,0.0424030505686044,0.0398142280060859
18.51,4.75140134891949,3.76657481434288,0.0423308394397983,0.0397464464660861
18.52,4.75182465731389,3.76697227880754,0.0422587515182156,0.0396787799648751
18.53,4.75224724482907,3.76736906660719,0.0421867865972265,0.039611228317594
18.54,4.75266911269504,3.76776517889037,0.0421149444554647,0.0395437913434612
18.55,4.7530902621396,3.7681606168038,0.0420432248767921,0.0394764688509229
18.56,4.75351069438837,3.76855538149231,0.0419716276453813,0.0394092606588067
18.57,4.75393041066482,3.7689494740989,0.0419001525462059,0.0393421665832096
18.58,4.75434941219028,3.76934289576473,0.0418287993705365,0.0392751864374997
18.59,4.75476770018399,3.76973564762911,0.0417575678939936,0.0392083200383045
18.6,4.75518527586293,3.77012773082949,0.0416864579133366,0.039141567199138
18.61,4.75560214044206,3.77051914650148,0.0416154692167048,0.0390749277474447
18.62,4.75601829513423,3.77090989577896,0.0415446015781849,0.0390084014839357
18.63,4.75643374115001,3.7712999797938,0.0414738547859341,0.0389419882236827
18.64,4.75684847969787,3.77168939967603,0.0414032286286397,0.0388756877834797
18.65,4.75726251198416,3.77207815655387,0.0413327229068136,0.0388094999812514
18.66,4.75767583921322,3.77246625155368,0.0412623374091785,0.0387434246314431
18.67,4.75808846258731,3.77285368579999,0.0411920719253378,0.0386774615477467
18.68,4.75850038330657,3.77324046041547,0.0411219262456475,0.0386116105487098
18.69,4.75891160256903,3.77362657652096,0.0410519001612588,0.0385458714532727
18.7,4.75932212157064,3.77401203523549,0.0409819934608191,0.0384802440769364
18.71,4.75973194150525,3.77439683767626,0.0409122059404725,0.0384147282302831
18.72,4.76014106356465,3.77478098495856,0.0408425373897779,0.0383493237339343
18.73,4.76054948893855,3.7751644781959,0.0407729876053875,0.0382840304084596
18.74,4.7609572188146,3.77554731849999,0.0407035563834887,0.0382188480652537
18.75,4.76136425437844,3.77592950698064,0.0406342435113831,0.0381537765243568
18.76,4.76177059681355,3.77631104474588,0.0405650487876345,0.0380888156020602
18.77,4.76217624730143,3.7766919329019,0.040495972007004,0.0380239651137139
18.78,4.7625812070215,3.77707217255304,0.0404270129651055,0.0379592248792045
18.79,4.76298547715115,3.77745176480183,0.04035817145236,0.0378945947138489
18.8,4.76338905886567,3.77783071074897,0.0402894472725774,0.0378300744351446
18.81,4.7637919533384,3.77820901149332,0.0402208402165566,0.0377656638583081
18.82,4.76419416174056,3.77858666813191,0.0401523500914812,0.0377013628033756
18.83,4.76459568524148,3.77896368175994,0.0400839766906363,0.0376371710885123
18.84,4.76499652500839,3.77934005347083,0.0400157198119454,0.037573088533305
18.85,4.76539668220651,3.77971578435616,0.039947579251152,0.0375091149530622
18.86,4.76579615799902,3.78009087550569,0.0398795548190021,0.0374452501697451
18.87,4.76619495354721,3.78046532800739,0.0398116463091205,0.0373814940003454
18.88,4.7665930700103,3.78083914294739,0.0397438535093317,0.0373178462652269
18.89,4.76699050854539,3.78121232141004,0.0396761762285345,0.0372543067793494
18.9,4.76738727030768,3.78158486447784,0.0396086142649331,0.0371908753631955
18.91,4.76778335645033,3.78195677323147,0.0395411674233793,0.0371275518356857
18.92,4.76817876812456,3.78232804874982,0.0394738355081028,0.0370643360188466
18.93,4.76857350647964,3.78269869211001,0.0394066183171541,0.0370012277354957
18.94,4.76896757266281,3.78306870438737,0.0393395156533433,0.0369382268048633
18.95,4.76936096781935,3.78343808665542,0.0392725273196355,0.0368753330469365
18.96,4.76975369309254,3.78380683998589,0.0392056531192337,0.0368125462818042
18.97,4.77014574962373,3.7841749654487,0.0391388928692579,0.03674986633394
18.98,4.77053713855243,3.78454246411204,0.0390722463530745,0.0366872930176828
18.99,4.77092786101596,3.78490933704222,0.0390057133802224,0.0366248261575967
19,4.77131791814976,3.7852755853038,0.0389392937564454,0.0365624655772855
19.01,4.77170731108732,3.78564120995957,0.0388729872899755,0.036500211093549
19.02,4.77209604096022,3.7860062120705,0.0388067937831653,0.0364380625288887
19.03,4.77248410889806,3.78637059269579,0.0387407130425582,0.0363760197070819
19.04,4.77287151602848,3.78673435289286,0.0386747448722468,0.0363140824478293
19.05,4.7732582634772,3.78709749371734,0.0386088890829379,0.0362522505757436
19.06,4.77364435236803,3.7874600162231,0.0385431454815509,0.0361905239149626
19.07,4.77402978382285,3.78782192146225,0.0384775138753192,0.0361289022857966
19.08,4.7744145589616,3.78818321048511,0.0384119940721779,0.0360673855121311
19.09,4.77479867890232,3.78854388434023,0.0383465858827783,0.0360059734178957
19.1,4.77518214476115,3.78890394407441,0.038281289119992,0.0359446658271287
19.11,4.77556495765235,3.78926339073268,0.0382161035825316,0.0358834625652483
19.12,4.77594711868818,3.78962222535833,0.0381510290834287,0.0358223634597445
19.13,4.77632862897901,3.78998044899293,0.0380860654295601,0.0357613683299453
19.14,4.77670948963331,3.79033806267623,0.0380212124291796,0.0357004770010299
19.15,4.7770897017576,3.79069506744624,0.0379564698966472,0.0356396892980501
19.16,4.77746926645657,3.79105146433922,0.0378918376479998,0.0355790050476177
19.17,4.77784818483305,3.79140725438969,0.0378273154900788,0.0355184240737834
19.18,4.77822645798795,3.79176243863043,0.0377629032314567,0.0354579462035567
19.19,4.77860408702026,3.79211701809247,0.0376986006871378,0.0353975712626422
19.2,4.77898107302713,3.79247099380509,0.0376344076612959,0.0353372990832393
19.21,4.77935741710375,3.79282436679593,0.037570323974072,0.0352771294834568
19.22,4.77973312034349,3.79317713809076,0.0375063494355753,0.0352170622881279
19.23,4.78010818383784,3.79352930871364,0.0374424838572592,0.0351570973255692
19.24,4.78048260867641,3.7938808796869,0.0373787270591351,0.0350972344251143
19.25,4.78085639594701,3.79423185203115,0.0373150788543951,0.0350374734145359
19.26,4.78122954673555,3.79458222676529,0.037251539056687,0.0349778141227424
19.27,4.78160206212612,3.79493200490652,0.0371881074775379,0.0349182563775111
19.28,4.78197394320089,3.7952811874703,0.0371247839325711,0.0348588000056491
19.29,4.78234519104022,3.79562977547035,0.0370615682451173,0.0347994448346349
19.3,4.78271580672267,3.7959777699187,0.0369984602258114,0.0347401906963782
19.31,4.78308579132493,3.79632517182566,0.0369354596873534,0.0346810374182664
19.32,4.7834551459218,3.79667198219985,0.0368725664489757,0.034621984827351
19.33,4.78382387158629,3.79701820204812,0.0368097803241529,0.0345630327564915
19.34,4.78419196938953,3.79736383237568,0.0367471011329537,0.0345041810351711
19.35,4.78455944040086,3.79770887418604,0.0366845286869042,0.0344454294946461
19.36,4.78492628568773,3.79805332848098,0.0366220628075577,0.0343867779622601
19.37,4.78529250631581,3.79839719626061,0.0365597033104109,0.0343282262597636
19.38,4.78565810334891,3.7987404785232,0.0364974500171656,0.0342697742312536
19.39,4.78602307784908,3.79908317626552,0.0364353027537262,0.034211421706828
19.4,4.78638743087662,3.79942529048258,0.0363732613260198,0.034153168518466
19.41,4.78675116348988,3.79976682216777,0.0363113255550856,0.0340950144877981
19.42,4.78711427674543,3.80010777231265,0.0362494952640503,0.0340369594564049
19.43,4.78747677169807,3.80044814190721,0.0361877702700404,0.033979003258276
19.44,4.78783864940077,3.80078793193979,0.036126150401493,0.0339211457199211
19.45,4.78819991090479,3.80112714339699,0.0360646354718742,0.0338633866783298
19.46,4.78856055725951,3.80146577726378,0.0360032253023911,0.0338057259646025
19.47,4.78892058951253,3.80180383452342,0.035941919741587,0.0337481634141129
19.48,4.78928000870995,3.80214131615756,0.0358807185669512,0.0336906988595232
19.49,4.78963881589562,3.80247822314616,0.0358196216061445,0.0336333321363366
19.5,4.78999701211168,3.80281455646752,0.0357586286927699,0.033576063075081
19.51,4.7903545983986,3.80315031709827,0.0356977396418344,0.0335188915066393
19.52,4.79071157579502,3.80348550601334,0.0356369542787796,0.0334618172691196
19.53,4.79106794533781,3.80382012418603,0.0355762724625069,0.0334048401997516
19.54,4.79142370806243,3.80415417258803,0.0355156939809928,0.0333479601303857
19.55,4.79177886500224,3.80448765218933,0.0354552186545384,0.033291176900188
19.56,4.79213341718879,3.80482056395833,0.0353948463169049,0.0332344903390517
19.57,4.79248736565196,3.80515290886172,0.0353345767891508,0.0331779002873312
19.58,4.79284071141985,3.8054846878646,0.0352744098915007,0.0331214065794178
19.59,4.79319345551877,3.80581590193039,0.0352143454458722,0.0330650090494579
19.6,4.79354559897322,3.80614655202089,0.0351543832901739,0.0330087075371041
19.61,4.79389714280613,3.80647663909626,0.0350945232462264,0.0329525018780327
19.62,4.79424808803859,3.80680616411504,0.0350347651420255,0.0328963919107015
19.63,4.79459843569001,3.80713512803414,0.0349751087980237,0.0328403774724427
19.64,4.79494818677799,3.80746353180887,0.034915554041902,0.0327844584029653
19.65,4.79529734231841,3.8077913763929,0.0348561007035047,0.0327286345382512
19.66,4.79564590332544,3.80811866273828,0.034796748611766,0.0326729057141367
19.67,4.79599387081156,3.80844539179542,0.0347374975905874,0.0326172717720598
19.68,4.79634124578747,3.80877156451314,0.0346783474677634,0.0325617325560267
19.69,4.79668802926214,3.8090971818387,0.0346192980713443,0.0325062878951393
19.7,4.79703422224286,3.80942224471765,0.0345603492273978,0.0324509376322243
19.71,4.79737982573513,3.80974675409398,0.0345015007652283,0.0323956816057586
19.72,4.79772484074278,3.81007071091003,0.0344427525097056,0.0323405196439614
19.73,4.79806926826788,3.81039411610647,0.0343841042989975,0.0322854516125999
19.74,4.79841310931087,3.8107169706226,0.0343255559638817,0.0322304773398353
19.75,4.79875636487051,3.811039275396,0.0342671073300088,0.0321755966617442
19.76,4.79909903594381,3.81136103136262,0.0342087582390067,0.0321208094272981
19.77,4.7994411235262,3.81168223945689,0.0341505085073541,0.0320661154741227
19.78,4.79978262861127,3.81200290061163,0.0340923579616005,0.0320115146413022
19.79,4.80012355219089,3.81232301575804,0.0340343064369625,0.0319570067712157
19.8,4.80046389525526,3.81264258582575,0.0339763537650249,0.0319025917051871
19.81,4.80080365879291,3.81296161174281,0.0339184997776558,0.0318482692871905
19.82,4.80114284379069,3.81328009443568,0.0338607443023766,0.0317940393619638
19.83,4.80148145123371,3.8135980348293,0.0338030871776991,0.0317399017693489
19.84,4.80181948210549,3.81391543384699,0.0337455282378429,0.0316858563515608
19.85,4.80215693738787,3.81423229241051,0.033688067314224,0.0316319029524735
19.86,4.80249381806101,3.81454861144003,0.0336307042299876,0.0315780414159911
19.87,4.80283012510331,3.81486439185419,0.0335734388164911,0.0315242715904586
19.88,4.80316585949147,3.8151796345701,0.0335162709154288,0.0314705933174369
19.89,4.80350102220063,3.81549434050327,0.0334592003682157,0.0314170064396311
19.9,4.80383561420431,3.81580851056767,0.0334022270069644,0.0313635107984112
19.91,4.80416963647438,3.81612214567565,0.0333453506625594,0.0313101062419176
19.92,4.804503089981,3.81643524673807,0.0332885711695733,0.0312567926163115
19.93,4.8048359756927,3.81674781466423,0.033231888365065,0.0312035697644197
19.94,4.80516829457635,3.81705985036188,0.0331753020834537,0.0311504375344868
19.95,4.80550004759718,3.81737135473722,0.033118812164346,0.031097395771943
19.96,4.80583123571883,3.81768232869494,0.0330624184346322,0.0310444443215548
19.97,4.80616185990317,3.81799277313816,0.0330061207337935,0.0309915830288256
19.98,4.80649192111051,3.81830268896845,0.032949918895898,0.0309388117408941
19.99,4.80682142029947,3.81861207708586,0.0328938127538887,0.0308861303049851
20,4.80715035842701,3.81892093838891,0.0328378021580799,0.0308335385726806
20.01,4.80747873644859,3.81922927377463,0.0327818869453111,0.0307810363878976
20.02,4.80780655531804,3.81953708413851,0.032726066943811,0.0307286235949792
20.03,4.80813381598748,3.81984437037446,0.0326703419921437,0.0306763000449637
20.04,4.8084605194074,3.82015113337491,0.0326147119242947,0.030624065585946
20.05,4.80878666652665,3.82045737403077,0.0325591765850934,0.0305719200673421
20.06,4.8091122582925,3.82076309323144,0.0325037358149744,0.0305198633384573
20.07,4.80943729565065,3.82106829186483,0.0324483894518322,0.0304678952486072
20.08,4.80976177954517,3.82137297081731,0.0323931373275912,0.0304160156420014
20.09,4.81008571091844,3.82167713097373,0.0323379792880553,0.0303642243731865
20.1,4.81040909071132,3.82198077321747,0.0322829151682311,0.0303125212889191
20.11,4.810731919863,3.82228389843035,0.0322279448138655,0.0302609062413838
20.12,4.81105419931114,3.82258650749277,0.0321730680667916,0.0302093790749334
20.13,4.81137592999181,3.82288860128352,0.0321182847641851,0.0301579396446181
20.14,4.81169711283945,3.82319018067996,0.0320635947708872,0.0301065878050937
20.15,4.81201774878716,3.82349124655801,0.032008997897381,0.0300553234036603
20.16,4.81233783876614,3.82379179979205,0.0319544939805659,0.0300041462870945
20.17,4.81265738370594,3.82409184125492,0.0319000828723946,0.0299530563122123
20.18,4.81297638453467,3.82439137181804,0.0318457644084393,0.0299020533290615
20.19,4.81329484217875,3.82469039235133,0.0317915384376864,0.0298511371874542
20.2,4.81361275756313,3.82498890372321,0.0317374048069727,0.0298003077403136
20.21,4.8139301316112,3.82528690680061,0.0316833633510396,0.0297495648476903
20.22,4.81424696524471,3.82558440244909,0.0316294139250197,0.029698908353989
20.23,4.81456325938396,3.82588139153263,0.031575556358362,0.0296483381118266
20.24,4.81487901494754,3.82617787491375,0.0315217904964664,0.0295978539762355
20.25,4.81519423285251,3.82647385345351,0.0314681162102124,0.0295474558038754
20.26,4.81550891401461,3.82676932801155,0.0314145333115559,0.0294971434434345
20.27,4.81582305934772,3.82706429944598,0.031361041649848,0.029446916750669
20.28,4.81613666976422,3.82735876861349,0.0313076410622804,0.0293967755789393
20.29,4.81644974617485,3.82765273636928,0.0312543314125431,0.0293467197841643
20.3,4.81676228948897,3.82794620356712,0.031201112534364,0.0292967492269904
20.31,4.81707430061431,3.82823917105939,0.0311479842765346,0.0292468637521455
20.32,4.81738578045708,3.82853163969691,0.0310949464868671,0.0291970632182188
20.33,4.81769672992195,3.82882361032909,0.03104199900417,0.0291473474818523
20.34,4.81800714991199,3.82911508380391,0.0309891416764339,0.0290977163984998
20.35,4.81831704132875,3.8294060609679,0.0309363743597729,0.0290481698239285
20.36,4.81862640507235,3.82969654266614,0.0308836968923114,0.0289987076112221
20.37,4.81893524204127,3.82998652974225,0.0308311091197009,0.0289493296187777
20.38,4.81924355313247,3.83027602303844,0.0307786108925682,0.0289000357045391
20.39,4.8195513392414,3.83056502339548,0.0307262020585091,0.0288508257331285
20.4,4.81985860126198,3.83085353165281,0.0306738824653461,0.0288016995488722
20.41,4.82016534008664,3.8311415486483,0.0306216519632321,0.028752657013671
20.42,4.82047155660627,3.83142907521844,0.0305695103934457,0.0287036979841458
20.43,4.8207772517102,3.83171611219828,0.0305174576125603,0.0286548223194756
20.44,4.82108242628633,3.83200266042148,0.0304654934620481,0.0286060298825175
20.45,4.82138708122095,3.8322887207203,0.0304136177925019,0.0285573205268234
20.46,4.82169121739887,3.83257429392557,0.0303618304604863,0.0285086941059153
20.47,4.82199483570348,3.83285938086663,0.0303101313140005,0.0284601504831669
20.48,4.82229793701662,3.83314398237146,0.0302585201997498,0.0284116895167012
20.49,4.82260052221862,3.83342809926663,0.0302069969678601,0.0283633110632799
20.5,4.82290259218829,3.83371173237726,0.0301555614728195,0.0283150149914779
20.51,4.82320414780302,3.83399488252718,0.0301042135596319,0.0282668011542558
20.52,4.82350518993862,3.83427755053872,0.0300529530796489,0.0282186694121351
20.53,4.82380571946941,3.83455973723284,0.03000177988431,0.0281706196256566
20.54,4.82410573726826,3.8348414434291,0.0299506938231497,0.028122651655498
20.55,4.82440524420649,3.83512266994565,0.0298996947466254,0.0280747653605876
20.56,4.82470424115396,3.83540341759926,0.0298487825140555,0.0280269606036166
20.57,4.8250027289791,3.83568368720529,0.0297979569762308,0.0279792372459469
20.58,4.82530070854886,3.83596347957775,0.0297472179968309,0.0279315951481619
20.59,4.82559818072883,3.83624279552923,0.029696565407228,0.0278840341742455
20.6,4.8258951463829,3.83652163587098,0.0296459990648496,0.0278365541894848
20.61,4.82619160637355,3.83680000141287,0.0295955188217558,0.0277891550496047
20.62,4.82648756156177,3.83707789296337,0.029545124530676,0.0277418366204223
20.63,4.82678301280707,3.83735531132957,0.0294948160428521,0.027694598761072
20.64,4.8270779609675,3.83763225731718,0.0294445932207561,0.0276474413359388
20.65,4.82737240689971,3.83790873173054,0.0293944559180346,0.0276003642072068
20.66,4.82766635145889,3.83818473537261,0.0293444039887368,0.0275533672385548
20.67,4.82795979549878,3.838460269045,0.0292944372892656,0.0275064502937212
20.68,4.82825273987167,3.83873533354794,0.0292445556715691,0.0274596132404467
20.69,4.82854518542838,3.83900992968034,0.0291947589929572,0.0274128559395949
20.7,4.82883713301831,3.83928405823974,0.0291450471081531,0.0273661782552262
20.71,4.8291285834894,3.83955772002229,0.0290954198743248,0.0273195800507506
20.72,4.82941953768814,3.8398309158228,0.0290458771443336,0.0272730611911151
20.73,4.82970999645958,3.84010364643471,0.0289964187763056,0.0272266215414082
20.74,4.82999996064735,3.84037591265012,0.0289470446258976,0.0271802609659597
20.75,4.8302894310936,3.84064771525978,0.0288977545472649,0.0271339793314811
20.76,4.83057840863908,3.8409190550531,0.0288485484015932,0.0270877765025856
20.77,4.83086689412309,3.84118993281812,0.0287994260428386,0.027041652356484
20.78,4.83115488838352,3.84146034934169,0.0287503873262998,0.026995606752645
20.79,4.83144239225679,3.84173030540921,0.0287014321082543,0.0269496395475115
20.8,4.83172940657787,3.84199980180469,0.0286525602496298,0.0269037506086403
20.81,4.83201593218036,3.84226883931078,0.0286037716104998,0.0268579398025822
20.82,4.83230196989647,3.8425374187088,0.0285550660445907,0.0268122070026501
20.83,4.83258752055692,3.84280554077883,0.0285064434113611,0.0267665520737273
20.84,4.83287258499103,3.84307320629957,0.028457903572241,0.0267209748853974
20.85,4.83315716402675,3.84334041604842,0.0284094463840275,0.0266754753048677
20.86,4.83344125849059,3.84360717080147,0.028361071704555,0.0266300531978929
20.87,4.83372486920764,3.84387347133345,0.0283127793982356,0.0265847084321187
20.88,4.83400799700162,3.84413931841777,0.0282645693260332,0.0265394408774046
20.89,4.83429064269488,3.84440471282654,0.0282164413583218,0.0264942504032916
20.9,4.83457280710846,3.84466965533058,0.0281683953368651,0.0264491368782775
20.91,4.83485449106183,3.84493414669936,0.0281204311255913,0.0264041001711273
20.92,4.83513569537309,3.84519818770107,0.0280725485816991,0.0263591401518867
20.93,4.8354164208589,3.84546177910259,0.0280247475696535,0.0263142566895734
20.94,4.8356966683346,3.84572492166948,0.027977027951011,0.0262694496526657
20.95,4.83597643861411,3.84598761616601,0.0279293895912524,0.0262247189120317
20.96,4.83625573251002,3.84624986335513,0.0278818323489021,0.0261800643366973
20.97,4.83653455083351,3.8465116639985,0.0278343560800086,0.0261354857971426
20.98,4.83681289439431,3.84677301885647,0.0277869606543659,0.0260909831631221
20.99,4.83709076400086,3.8470339286881,0.0277396459335839,0.0260465563040079
21,4.83736816046019,3.84729439425114,0.0276924117740712,0.0260022050943508
21.01,4.83764508457793,3.84755441630208,0.027645258045991,0.0259579294049882
21.02,4.83792153715839,3.84781399559613,0.0275981846077781,0.0259137291070941
21.03,4.83819751900447,3.8480731328872,0.0275511913027132,0.0258696040721403
21.04,4.8384730309175,3.84833182892793,0.0275042780248865,0.02582555417187
21.05,4.83874807369775,3.84859008446964,0.0274574446352777,0.0257815792773985
21.06,4.8390226481441,3.84884790026242,0.0274106909828495,0.025737679261283
21.07,4.83929675505393,3.84910527705503,0.0273640169465037,0.025693853997964
21.08,4.83957039522339,3.84936221559501,0.0273174223889344,0.025650103357894
21.09,4.83984356944728,3.84961871662859,0.027270907175503,0.0256064272178004
21.1,4.84011627851904,3.84987478090077,0.0272244711696473,0.0255628254480163
21.11,4.84038852323073,3.85013040915525,0.0271781142299443,0.0255192979209539
21.12,4.84066030437303,3.85038560213446,0.0271318362268227,0.0254758445104576
21.13,4.8409316227353,3.85064036057956,0.0270856370254367,0.0254324650896327
21.14,4.84120247910556,3.85089468523046,0.0270395164913112,0.0253891595363957
21.15,4.84147287427047,3.85114857682582,0.0269934744921401,0.0253459277222757
21.16,4.84174280901539,3.85140203610305,0.026947510891555,0.0253027695216966
21.17,4.84201228412431,3.85165506379826,0.0269016255598652,0.0252596848110292
21.18,4.8422813003799,3.85190766064637,0.0268558183625557,0.0252166734602025
21.19,4.84254985856353,3.85215982738097,0.0268100891639181,0.0251737353471583
21.2,4.84281795945517,3.85241156473445,0.0267644378275845,0.0251308703464722
21.21,4.84308560383345,3.85266287343791,0.0267188642241453,0.025088078334056
21.22,4.84335279247569,3.85291375422125,0.0266733682215668,0.0250453591867556
21.23,4.8436195261579,3.85316420781312,0.0266279496897071,0.0250027127778095
21.24,4.8438858056548,3.8534142349409,0.0265826084961112,0.0249601389859071
21.25,4.84415163173976,3.85366383633076,0.0265373445087277,0.024917637687346
21.26,4.84441700518485,3.85391301270763,0.0264921575958492,0.0248752087595016
21.27,4.84468192676081,3.85416176479522,0.0264470476459561,0.0248328520788137
21.28,4.84494639723727,3.85441009331601,0.0264020144990714,0.0247905675211948
21.29,4.84521041738226,3.85465799899122,0.026357058025557,0.0247483549639941
21.3,4.84547398796251,3.85490548254086,0.0263121780956774,0.0247062142855624
21.31,4.84573710974347,3.85515254468372,0.026267374583294,0.0246641453641168
21.32,4.8459997834893,3.85539918613736,0.0262226473646217,0.0246221480719642
21.33,4.84626200996295,3.85564540761808,0.0261779963048747,0.0245802222911691
21.34,4.846523789926,3.85589120984099,0.0261334212747928,0.0245383679025838
21.35,4.84678512413874,3.85613659352002,0.0260889221487621,0.0244965847846434
21.36,4.84704601336023,3.85638155936786,0.0260444987928771,0.0244548728117471
21.37,4.84730645834816,3.85662610809598,0.0260001510786666,0.0244132318600957
21.38,4.84756645985895,3.85687024041458,0.0259558788954359,0.0243716618162052
21.39,4.8478260186479,3.85711395703274,0.0259116820924869,0.024330162558279
21.4,4.84808513546883,3.85735725865833,0.0258675605430973,0.0242887339659861
21.41,4.84834381107426,3.85760014599799,0.0258235141219879,0.0242473759174114
21.42,4.84860204621548,3.85784261975716,0.0257795427030935,0.0242060882913996
21.43,4.84885984164251,3.85808468064008,0.0257356461546172,0.0241648709690227
21.44,4.84911719810406,3.85832632934977,0.025691824348206,0.0241237238328536
21.45,4.84937411634754,3.85856756658809,0.0256480771578207,0.0240826467582494
21.46,4.84963059711912,3.85880839305568,0.0256044044607302,0.0240416396275372
21.47,4.84988664116372,3.85904880945195,0.0255608061258846,0.0240007023251427
21.48,4.85014224922498,3.8592888164752,0.0255172820291893,0.0239598347286898
21.49,4.85039742204527,3.85952841482249,0.0254738320423883,0.0239190367180559
21.5,4.8506521603657,3.85976760518967,0.0254304560433223,0.0238783081762966
21.51,4.85090646492613,3.86000638827143,0.0253871539068617,0.0238376489845018
21.52,4.8511603364652,3.86024476476128,0.0253439255042887,0.023797059025822
21.53,4.85141377572024,3.86048273535154,0.0253007707098638,0.0237565381823603
21.54,4.85166678342734,3.86072030073336,0.025257689394672,0.0237160863364241
21.55,4.85191936032129,3.86095746159673,0.0252146814347568,0.0236757033697142
21.56,4.85217150713564,3.86119421863042,0.0251717467077088,0.0236353891660425
21.57,4.85242322460271,3.86143057252208,0.0251288850904465,0.0235951436082246
21.58,4.85267451345362,3.86166652395817,0.0250860964577947,0.0235549665760878
21.59,4.8529253744182,3.86190207362393,0.0250433806815949,0.0235148579588874
21.6,4.85317580822501,3.86213722220352,0.0250007376387162,0.0234748176375338
21.61,4.8534258156014,3.86237197037989,0.0249581672076361,0.0234348454956506
21.62,4.85367539727347,3.86260631883485,0.0249156692628102,0.0233949414162881
21.63,4.8539245539661,3.86284026824901,0.0248732436846501,0.0233551052838024
21.64,4.85417328640295,3.86307381930185,0.0248308903321094,0.0233153369834603
21.65,4.85442159530627,3.86330697267168,0.0247886091063446,0.0232756363940166
21.66,4.85466948139733,3.86353972903562,0.0247463998747386,0.0232360034076227
21.67,4.85491694539608,3.8637720890697,0.0247042625167943,0.0231964379092193
21.68,4.85516398802125,3.86400405344879,0.0246621969131581,0.0231569397823168
21.69,4.85541060999038,3.86423562284661,0.024620202938522,0.0231175089056392
21.7,4.85565681201976,3.86446679793567,0.0245782804705572,0.0230781451723134
21.71,4.85590259482447,3.86469757938739,0.0245364293889395,0.0230388484713729
21.72,4.85614795911836,3.86492796787211,0.0244946495713481,0.0229996186837299
21.73,4.85639290561407,3.86515796405895,0.0244529408892005,0.022960455695373
21.74,4.85663743502297,3.8653875686159,0.0244113032318308,0.0229213593925096
21.75,4.85688154805528,3.86561678220982,0.0243697364733409,0.0228823296631214
21.76,4.85712524542002,3.86584560550646,0.02432824049478,0.0228433663901419
21.77,4.85736852782497,3.86607403917036,0.0242868151734419,0.0228044694611462
21.78,4.8576113959767,3.86630208386497,0.0242454603909187,0.0227656387652134
21.79,4.85785385058061,3.86652974025262,0.0242041760250142,0.0227268741885559
21.8,4.85809589234086,3.86675700899451,0.0241629619594367,0.0226881756179374
21.81,4.85833752196045,3.86698389075069,0.0241218180669035,0.0226495429428757
21.82,4.85857874014112,3.86721038618011,0.0240807442329376,0.0226109760516235
21.83,4.85881954758345,3.86743649594063,0.0240397403382101,0.0225724748301339
21.84,4.85905994498683,3.86766222068893,0.0239988062619666,0.0225340391675854
21.85,4.85929993304945,3.86788756108061,0.0239579418891725,0.022495668952222
21.86,4.85953951246835,3.86811251777013,0.0239171470987087,0.0224573640732867
21.87,4.85977868393933,3.86833709141086,0.0238764217721493,0.0224191244183933
21.88,4.86001744815706,3.86856128265505,0.0238357657945098,0.022380949878113
21.89,4.860255805815,3.86878509215383,0.0237951790449304,0.0223428403402889
21.9,4.86049375760545,3.86900852055723,0.0237546614004797,0.0223047956918794
21.91,4.86073130421946,3.86923156851415,0.0237142127467431,0.0222668158193655
21.92,4.86096844634692,3.86945423667234,0.023673832971609,0.0222289006196575
21.93,4.86120518467664,3.86967652567854,0.0236335219531541,0.0221910499842561
21.94,4.86144151989617,3.86989843617838,0.0235932795712986,0.0221532637981816
21.95,4.86167745269188,3.87011996881636,0.0235531057153105,0.0221155419537266
21.96,4.86191298374904,3.8703411242359,0.0235130002644285,0.0220778843418574
21.97,4.86214811375168,3.87056190307932,0.0234729631059634,0.0220402908528464
21.98,4.86238284338274,3.87078230598785,0.0234329941228606,0.0220027613772346
21.99,4.86261717332397,3.87100233360162,0.0233930931953217,0.0219652958043388
22,4.86285110425592,3.87122198655966,0.0233532602274262,0.0219278940250182
22.01,4.8630846368582,3.87144126549991,0.0233134950795671,0.0218905559334426
22.02,4.86331777180899,3.87166017105925,0.0232737976383273,0.0218532814199452
22.03,4.86355050978537,3.87187870387345,0.0232341677866268,0.0218160703733074
22.04,4.86378285146324,3.87209686457718,0.0231946054146195,0.0217789226894908
22.05,4.86401479751739,3.87231465380408,0.0231551104092307,0.0217418382646931
22.06,4.86424634862148,3.87253207218672,0.0231156826506047,0.0217048169841541
22.07,4.86447750544799,3.87274912035656,0.0230763220288266,0.0216678587417265
22.08,4.86470826866827,3.87296579894398,0.0230370284262528,0.0216309634294887
22.09,4.86493863895254,3.87318210857828,0.0229978017344965,0.0215941309428709
22.1,4.86516861696988,3.87339804988771,0.0229586418354656,0.0215573611772937
22.11,4.86539820338824,3.87361362349948,0.0229195486158748,0.021520654020117
22.12,4.86562739887439,3.87382883003968,0.0228805219656107,0.0214840093661035
22.13,4.86585620409405,3.87404367013334,0.0228415617688319,0.0214474271082541
22.14,4.86608461971174,3.87425814440442,0.0228026679092077,0.021410907139233
22.15,4.86631264639083,3.87447225347582,0.022763840279532,0.0213744493552156
22.16,4.86654028479363,3.87468599796937,0.0227250787613771,0.0213380536495805
22.17,4.86676753558124,3.87489937850586,0.0226863832463581,0.0213017199197934
22.18,4.8669943994137,3.87511239570506,0.0226477536216587,0.0212654480587212
22.19,4.86722087694992,3.87532505018565,0.0226091897763405,0.0212292379614177
22.2,4.86744696884768,3.87553734256526,0.0225706915914766,0.0211930895200637
22.21,4.8676726757636,3.87574927346046,0.022532258961604,0.0211570026279354
22.22,4.86789799835321,3.87596084348674,0.0224938917745841,0.0211209771835331
22.23,4.86812293727096,3.87617205325858,0.022455589920173,0.0210850130828934
22.24,4.86834749317016,3.87638290338941,0.0224173532832761,0.0210491102205478
22.25,4.86857166670299,3.87659339449161,0.022379181754952,0.0210132684915656
22.26,4.86879545852054,3.87680352717653,0.0223410752211184,0.0209774877921511
22.27,4.86901886927275,3.87701330205445,0.0223030335736198,0.020941768018586
22.28,4.86924189960849,3.87722271973464,0.0222650567036039,0.0209061090665473
22.29,4.86946455017553,3.8774317808253,0.022227144501815,0.0208705108342433
22.3,4.86968682162054,3.87764048593364,0.0221892968542398,0.0208349732165757
22.31,4.86990871458909,3.87784883566581,0.0221515136590414,0.0207994961120772
22.32,4.87013022972568,3.87805683062693,0.0221137947980427,0.0207640794181211
22.33,4.87035136767366,3.87826447142111,0.0220761401622822,0.0207287230299711
22.34,4.87057212907528,3.87847175865141,0.0220385496457691,0.0206934268486828
22.35,4.87079251457174,3.8786786929199,0.0220010231355411,0.0206581907698958
22.36,4.87101252480309,3.8788852748276,0.0219635605231408,0.0206230146858312
22.37,4.87123216040832,3.87909150497446,0.0219261616971239,0.0205878984978832
22.38,4.8714514220253,3.87929738395943,0.0218888265516566,0.0205528421049684
22.39,4.87167031029081,3.87950291238048,0.0218515549831416,0.0205178454051525
22.4,4.87188882584064,3.87970809083454,0.0218143468760157,0.0204829082960135
22.41,4.8721069693094,3.8799129199175,0.0217772021264105,0.0204480306755832
22.42,4.87232474133067,3.88011740022425,0.021740120624697,0.0204132124443464
22.43,4.87254214253691,3.8803215323487,0.0217031022635394,0.020378453500235
22.44,4.87275917355955,3.8805253168837,0.0216661469386264,0.0203437537430785
22.45,4.87297583502894,3.88072875442113,0.021629254540237,0.0203091130725962
22.46,4.87319212757434,3.88093184555185,0.0215924249626233,0.0202745313850262
22.47,4.87340805182396,3.8811345908657,0.0215556580997079,0.0202400085820625
22.48,4.87362360840496,3.88133699095153,0.0215189538408414,0.0202055445641281
22.49,4.87383879794337,3.88153904639717,0.0214823120769328,0.0201711392315654
22.5,4.87405362106414,3.88174075778948,0.0214457327058562,0.0201367924840312
22.51,4.8742680783912,3.88194212571432,0.0214092156212225,0.0201025042290474
22.52,4.87448217054741,3.88214315075661,0.0213727607183336,0.0200682743551908
22.53,4.87469589815459,3.88234383350017,0.021336367889257,0.0200341027650055
22.54,4.87490926183349,3.88254417452782,0.0213000370284244,0.0199999893605349
22.55,4.87512226220377,3.88274417442142,0.0212637680303708,0.0199659340414965
22.56,4.87533489988407,3.88294383376184,0.0212275607898286,0.0199319367102641
22.57,4.87554717549197,3.88314315312894,0.0211914152002715,0.0198979972675736
22.58,4.87575908964397,3.88334213310161,0.0211553311587092,0.0198641156138459
22.59,4.87597064295556,3.88354077425775,0.0211193085572938,0.0198302916561461
22.6,4.87618183604113,3.88373907717431,0.0210833472952224,0.0197965252916228
22.61,4.87639266951409,3.88393704242723,0.0210474472676336,0.0197628164232821
22.62,4.87660314398676,3.88413467059146,0.0210116083714171,0.0197291649525706
22.63,4.87681326007048,3.88433196224099,0.0209758305003429,0.0196955707820121
22.64,4.87702301837548,3.88452891794881,0.0209401135519763,0.0196620338148825
22.65,4.877232419511,3.88472553828696,0.0209044574192377,0.0196285539536508
22.66,4.87744146408519,3.88492182382649,0.0208688620007041,0.0195951311003243
22.67,4.8776501527052,3.8851177751375,0.0208333271901037,0.0195617651600214
22.68,4.8778584859771,3.8853133927891,0.0207978528866548,0.0195284560345656
22.69,4.87806646450597,3.88550867734944,0.0207624389903208,0.0194952036263876
22.7,4.87827408889587,3.88570362938571,0.0207270853944894,0.0194620078383789
22.71,4.87848135974981,3.88589824946409,0.020691791996888,0.0194288685744571
22.72,4.87868827766978,3.88609253814984,0.0206565586981072,0.0193957857399206
22.73,4.87889484325676,3.88628649600723,0.0206213853935665,0.0193627592376907
22.74,4.8791010571107,3.88648012359961,0.0205862719824644,0.0193297889725244
22.75,4.87930691983053,3.88667342148934,0.0205512183594653,0.0192968748477771
22.76,4.87951243201412,3.88686639023781,0.0205162244248163,0.0192640167672826
22.77,4.87971759425837,3.88705903040549,0.020481290075412,0.0192312146345912
22.78,4.87992240715912,3.88725134255183,0.0204464152130447,0.0191984683564197
22.79,4.88012687131125,3.8874433272354,0.0204115997329304,0.0191657778382914
22.8,4.88033098730858,3.88763498501378,0.0203768435330985,0.0191331429836993
22.81,4.88053475574391,3.88782631644362,0.0203421465148591,0.0191005636988153
22.82,4.88073817720906,3.88801732208061,0.0203075085802896,0.0190680398883316
22.83,4.88094125229486,3.88820800247949,0.0202729296306036,0.0190355714593006
22.84,4.88114398159117,3.88839835819408,0.020238409560962,0.0190031583170925
22.85,4.88134636568678,3.88858838977725,0.0202039482696283,0.018970800367995
22.86,4.88154840516948,3.88877809778093,0.0201695456583295,0.018938497516999
22.87,4.88175010062606,3.8889674827561,0.0201352016255659,0.0189062496702635
22.88,4.88195145264232,3.88915654525281,0.0201009160705773,0.0188740567354045
22.89,4.88215246180302,3.88934528582016,0.0200666889013833,0.0188419186165139
22.9,4.88235312869203,3.88953370500633,0.0200325200124809,0.0188098352199889
22.91,4.88255345389216,3.88972180335852,0.0199984093006898,0.0187778064544189
22.92,4.88275343798517,3.88990958142307,0.0199643566712615,0.0187458322260015
22.93,4.88295308155188,3.89009703974533,0.0199303620403562,0.0187139124420111
22.94,4.88315238517228,3.89028417886975,0.0198964252902705,0.0186820470104723
22.95,4.88335134942519,3.89047099933985,0.0198625463224154,0.0186502358450404
22.96,4.88354997488841,3.8906575016983,0.0198287250411359,0.0186184788451771
22.97,4.88374826213882,3.89084368648676,0.019794961349995,0.0185867759178338
22.98,4.88394621175232,3.89102955424593,0.0197612551480354,0.0185551269723336
22.99,4.8841438243038,3.89121510551566,0.0197276063395286,0.0185235319170401
23,4.8843411003672,3.89140034083483,0.0196940148255244,0.0184919906616439
23.01,4.88453804051545,3.89158526074144,0.0196604805076562,0.0184605031129169
23.02,4.88473464532053,3.89176986577257,0.0196270032893755,0.0184290691803142
23.03,4.88493091535342,3.89195415646438,0.0195935830753584,0.0183976887718386
23.04,4.88512685118418,3.8921381333521,0.0195602197724446,0.0183663617965294
23.05,4.8853224533819,3.89232179697006,0.0195269132768732,0.0183350881622689
23.06,4.88551772251467,3.89250514785168,0.0194936634928237,0.0183038677825142
23.07,4.8857126591496,3.89268818652951,0.019460470324338,0.0182727005637154
23.08,4.88590726385284,3.89287091353515,0.0194273336794029,0.0182415864141134
23.09,4.88610153718964,3.89305332939929,0.0193942534579568,0.0182105252437991
23.1,4.88629547972421,3.89323543465172,0.0193612295654232,0.0181795169622447
23.11,4.88648909201987,3.89341722982135,0.0193282619042072,0.0181485614835418
23.12,4.88668237463891,3.89359871543618,0.0192953503787958,0.0181176587142479
23.13,4.8868753281427,3.89377989202333,0.0192624948924443,0.0180868085647977
23.14,4.88706795309162,3.89396076010897,0.0192296953503111,0.0180560109457172
23.15,4.88726025004513,3.89414132021843,0.0191969516588357,0.0180252657688753
23.16,4.88745221956172,3.89432157287612,0.0191642637213933,0.0179945729427423
23.17,4.88764386219893,3.89450151860555,0.0191316314433755,0.0179639323791969
23.18,4.88783517851336,3.89468115792934,0.0190990547328365,0.017933343989911
23.19,4.88802616906069,3.89486049136924,0.0190665334930591,0.0179028076840215
23.2,4.88821683439562,3.89503951944608,0.0190340676282254,0.0178723233733787
23.21,4.8884071750719,3.89521824267981,0.0190016570470682,0.0178418909716342
23.22,4.88859719164237,3.89539666158953,0.0189693016548009,0.017811510389371
23.23,4.88878688465892,3.89557477669342,0.0189370013557194,0.0177811815376831
23.24,4.88897625467248,3.8957525885088,0.0189047560548954,0.0177509043292694
23.25,4.88916530223303,3.89593009755209,0.0188725656605523,0.0177206786779099
23.26,4.88935402788963,3.89610730433887,0.018840430077834,0.0176905044975115
23.27,4.88954243219041,3.89628420938385,0.0188083492151078,0.0176603817002842
23.28,4.88973051568256,3.89646081320085,0.0187763229790109,0.0176303101919727
23.29,4.88991827891235,3.89663711630277,0.0187443512751201,0.0176002898851009
23.3,4.8901057224251,3.89681311920162,0.0187124340173514,0.0175703206942294
23.31,4.89029284676528,3.89698882240856,0.018680571102006,0.0175404025334686
23.32,4.8904796524763,3.8971642264339,0.0186487624434976,0.0175105353148816
23.33,4.89066614010073,3.89733933178705,0.0186170079424763,0.0174807189534534
23.34,4.89085231018016,3.89751413897658,0.0185853075149658,0.0174509533625118
23.35,4.89103816325531,3.8976886485102,0.0185536610691345,0.0174212384549613
23.36,4.891223699866,3.89786286089475,0.0185220685093888,0.0173915741452749
23.37,4.89140892055109,3.89803677663621,0.0184905297441206,0.0173619603466092
23.38,4.89159382584853,3.89821039623967,0.0184590446805676,0.0173323969731066
23.39,4.89177841629534,3.8983837202094,0.0184276132290683,0.0173028839395964
23.4,4.89196269242763,3.8985567490488,0.0183962352969708,0.0172734211602151
23.41,4.8921466547806,3.8987294832604,0.0183649107960365,0.0172440085498826
23.42,4.89233030388856,3.8989019233459,0.018333639632129,0.0172146460223059
23.43,4.89251364028488,3.89907406980612,0.018302421717398,0.0171853334922315
23.44,4.89269666450206,3.89924592314105,0.0182712569593353,0.0171560708745422
23.45,4.89287937707165,3.89941748384979,0.0182401452711948,0.0171268580848455
23.46,4.89306177852436,3.89958875243064,0.0182090865600958,0.0170976950375081
23.47,4.89324386938996,3.89975972938102,0.0181780807354004,0.0170685816479051
23.48,4.89342565019732,3.89993041519749,0.0181471277042881,0.0170395178321128
23.49,4.89360712147436,3.90010081037582,0.0181162273788056,0.0170105035049608
23.5,4.89378828374815,3.90027091541087,0.0180853796692329,0.0169815385822731
23.51,4.89396913754484,3.90044073079669,0.0180545844872296,0.0169526229799864
23.52,4.89414968338971,3.90061025702649,0.0180238417466173,0.0169237566123986
23.53,4.89432992180718,3.90077949459261,0.0179931513503327,0.0168949393980956
23.54,4.89450985332068,3.90094844398659,0.0179625132103799,0.0168661712554951
23.55,4.89468947845278,3.90111710569915,0.017931927240962,0.0168374521006556
23.56,4.89486879772519,3.90128548022015,0.0179013933504629,0.0168087818464418
23.57,4.8950478116587,3.90145356803862,0.0178709114520555,0.0167801604083349
23.58,4.89522652077322,3.9016213696427,0.0178404814547523,0.0167515877018561
23.59,4.89540492558777,3.90178888551972,0.0178101032722621,0.0167230636494768
23.6,4.89558302662049,3.90195611615622,0.0177797768164978,0.0166945881678778
23.61,4.89576082438865,3.90212306203789,0.0177495020006883,0.0166661611746067
23.62,4.89593831940866,3.90228972364964,0.0177192787486393,0.0166377825878182
23.63,4.89611551219615,3.90245610147552,0.0176891069558458,0.016609452322695
23.64,4.89629240326571,3.90262219599875,0.0176589865323365,0.016581170297109
23.65,4.89646899313103,3.90278800770172,0.0176289173964145,0.0165529364284557
23.66,4.89664528230499,3.902953537066,0.017598899459689,0.0165247506344429
23.67,4.89682127129959,3.90311878457235,0.0175689326355092,0.0164966128341597
23.68,4.89699696062594,3.90328375070069,0.017539016837197,0.016468522945916
23.69,4.89717235079432,3.90344843593015,0.0175091519769075,0.0164404808893188
23.7,4.89734744231409,3.90361284073904,0.0174793379696894,0.0164124865819772
23.71,4.89752223569378,3.90377696560486,0.0174495747229521,0.0163845399419704
23.72,4.89769673144101,3.90394081100428,0.0174198621571478,0.0163566408888558
23.73,4.89787093006258,3.90410437741317,0.0173902001856813,0.0163287893420707
23.74,4.89804483206444,3.90426766530659,0.0173605887233876,0.0163009852204605
23.75,4.89821843795167,3.90443067515879,0.0173310276848821,0.0162732284430957
23.76,4.89839174822852,3.90459340744322,0.0173015169953242,0.0162455189264671
23.77,4.89856476339848,3.90475586263249,0.0172720565476545,0.0162178565937936
23.78,4.89873748396395,3.90491804119843,0.017242646262604,0.0161902413632382
23.79,4.89890991042658,3.90507994361206,0.0172132860588514,0.0161626731552994
23.8,4.89908204328717,3.90524157034361,0.0171839758455285,0.0161351518853932
23.81,4.89925388304562,3.90540292186247,0.0171547155421264,0.0161076774789676
23.82,4.89942543020104,3.90556399863726,0.017125505061956,0.0160802498558521
23.83,4.89959668525166,3.90572480113581,0.0170963443190764,0.0160528689366835
23.84,4.89976764869485,3.90588532982518,0.0170672332280955,0.0160255346415697
23.85,4.89993832102714,3.9060455851716,0.0170381717063639,0.0159982468908754
23.86,4.9001087027442,3.90620556764051,0.0170091596683837,0.0159710056051816
23.87,4.90027879434088,3.90636527769656,0.0169801970315213,0.015943810705259
23.88,4.9004485963112,3.90652471580361,0.0169512837127089,0.0159166621125936
23.89,4.90061810914833,3.90668388242474,0.0169224196262956,0.0158895597486324
23.9,4.90078733334459,3.90684277802222,0.0168936046897296,0.015862503533215
23.91,4.90095626939149,3.90700140305755,0.0168648388166546,0.0158354933868293
23.92,4.90112491777965,3.90715975799142,0.0168361219241161,0.0158085292390847
23.93,4.90129327899889,3.90731784328381,0.0168074539268081,0.0157816110027878
23.94,4.90146135353816,3.90747565939384,0.0167788347586189,0.0157547386015691
23.95,4.90162914188575,3.90763320677986,0.0167502643302024,0.0157279119569462
23.96,4.90179664452905,3.90779048589943,0.0167217425464546,0.0157011309907327
23.97,4.90196386195452,3.90794749720933,0.0166932693235757,0.0156743956255188
23.98,4.90213079464775,3.90810424116559,0.0166648445794427,0.0156477057844397
23.99,4.90229744309355,3.90826071822343,0.0166364682353343,0.0156210613894181
24,4.9024638077759,3.90841692883733,0.0166081402079217,0.0155944623632452
24.01,4.90262988917798,3.90857287346096,0.0165798604154899,0.0155679086287858
24.02,4.90279568778213,3.90872855254725,0.0165516287762787,0.0155414001079349
24.03,4.9029612040699,3.90888396654833,0.0165234452074144,0.0155149367257305
24.04,4.90312643852197,3.90903911591558,0.016495309628745,0.0154885184045004
24.05,4.90329139161826,3.90919400109963,0.0164672219607821,0.0154621450669898
24.06,4.90345606383787,3.9093486225503,0.0164391821188681,0.015435816637321
24.07,4.90362045565905,3.90950298071667,0.0164111900207015,0.0154095330400174
24.08,4.90378456755926,3.90965707604707,0.0163832455878029,0.0153832941972675
24.09,4.90394840001514,3.90981090898905,0.0163553487296437,0.0153571000329618
24.1,4.90411195350244,3.90996447998938,0.0163274993759651,0.0153309504710883
24.11,4.9042752284962,3.91011778949409,0.016299697445027,0.0153048454362662
24.12,4.90443822547065,3.91027083794845,0.016271942855508,0.0152787848540834
24.13,4.9046009448992,3.91042362579699,0.0162442355275233,0.0152527686476553
24.14,4.90476338725448,3.91057615348347,0.0162165753755061,0.0152267967395989
24.15,4.90492555300823,3.91072842145086,0.0161889623224962,0.015200869054354
24.16,4.90508744263146,3.91088043014141,0.0161613962904792,0.0151749855201789
24.17,4.90524905659436,3.91103217999661,0.0161338771985754,0.0151491460579672
24.18,4.90541039536635,3.91118367145719,0.0161064049652042,0.0151233505932453
24.19,4.905571459416,3.91133490496312,0.0160789795117152,0.0150975990519934
24.2,4.90573224921112,3.91148588095364,0.0160516007558831,0.01507189135846
24.21,4.90589276521868,3.91163659986722,0.0160242686209222,0.0150462274394286
24.22,4.90605300790488,3.91178706214162,0.0159969830259256,0.0150206072197568
24.23,4.90621297773514,3.91193726821382,0.015969743891744,0.0149950306256708
24.24,4.90637267517406,3.91208721852007,0.0159425511393497,0.0149694975838069
24.25,4.90653210068545,3.91223691349591,0.0159154046898118,0.0149440080185473
24.26,4.90669125473235,3.9123863535761,0.0158883044621463,0.014918561849309
24.27,4.90685013777697,3.91253553919459,0.0158612503827873,0.0148931590117624
24.28,4.9070087502808,3.91268447078471,0.0158342423699645,0.014867799430678
24.29,4.9071670927045,3.91283314877901,0.0158072803453306,0.014842483031436
24.3,4.90732516550796,3.91298157360933,0.0157803642306409,0.0148172097404073
24.31,4.90748296915026,3.91312974570673,0.0157534939477521,0.0147919794841089
24.32,4.90764050408974,3.91327766550157,0.0157266694272646,0.0147667921881997
24.33,4.90779777078401,3.91342533342346,0.0156998905806631,0.0147416477828776
24.34,4.90795476968982,3.91357274990129,0.0156731573318938,0.0147165461927305
24.35,4.90811150126314,3.91371991536321,0.0156464695980158,0.0146914873448147
24.36,4.90826796595912,3.91386683023666,0.015619827305611,0.0146664711653216
24.37,4.90842416423217,3.91401349494831,0.015593230376797,0.01464149758144
24.38,4.90858009653594,3.91415990992413,0.0155666787372031,0.0146165665240465
24.39,4.90873576332331,3.91430607558937,0.0155401723094432,0.0145916779189249
24.4,4.90889116504641,3.91445199236856,0.0155137110163512,0.0145668316931111
24.41,4.90904630215657,3.91459766068549,0.0154872947798931,0.0145420277754962
24.42,4.90920117510437,3.91474308096324,0.0154609235236475,0.0145172660922323
24.43,4.90935578433961,3.91488825362417,0.0154345971764977,0.0144925465722116
24.44,4.90951013031137,3.91503317908989,0.015408315657047,0.0144678691422107
24.45,4.90966421346794,3.91517785778131,0.0153820788731507,0.0144432337321057
24.46,4.90981803425667,3.91532229011863,0.015355886767919,0.0144186402708574
24.47,4.90997159312435,3.91546647652134,0.0153297392652018,0.0143940886868705
24.48,4.910124890517,3.91561041740821,0.0153036362889545,0.0143695789082357
24.49,4.91027792687989,3.91575411319729,0.0152775777611712,0.0143451108638704
24.5,4.91043070265751,3.91589756430593,0.0152515636068191,0.0143206844832688
24.51,4.91058321829357,3.91604077115076,0.0152255937476223,0.0142962996953561
24.52,4.91073547423105,3.91618373414772,0.0151996681105574,0.0142719564287345
24.53,4.91088747091216,3.916326453712,0.015173786618755,0.0142476546132953
24.54,4.91103920877834,3.91646893025814,0.015147949199134,0.014223394178375
24.55,4.91119068827034,3.91661116419992,0.0151221557728148,0.0141991750529604
24.56,4.91134190982806,3.91675315595045,0.0150964062686086,0.0141749971692635
24.57,4.91149287389075,3.91689490592214,0.0150707006089705,0.0141508604538556
24.58,4.91164358089684,3.91703641452668,0.0150450387195205,0.0141267648374656
24.59,4.91179403128404,3.91717768217506,0.0150194205269405,0.014102710252097
24.6,4.9119442254893,3.91731870927758,0.0149938459555552,0.014078696627709
24.61,4.91209416394886,3.91745949624385,0.0149683149312932,0.0140547238920219
24.62,4.91224384709817,3.91760004348277,0.0149428273791207,0.0140307919761755
24.63,4.91239327537196,3.91774035140254,0.0149173832264947,0.0140069008097243
24.64,4.91254244920423,3.91788042041063,0.0148919824004742,0.0139830503231615
24.65,4.91269136902823,3.91802025091387,0.014866624822813,0.0139592404395217
24.66,4.91284003527646,3.91815984331826,0.0148413104230906,0.0139354711014375
24.67,4.91298844838069,3.91829919802927,0.0148160391288635,0.0139117422384427
24.68,4.91313660877198,3.91843831545166,0.014790810865401,0.0138880537821004
24.69,4.91328451688064,3.91857719598948,0.0147656255615987,0.013864405661057
24.7,4.91343217313625,3.91871584004609,0.014740483141663,0.0138407978082937
24.71,4.91357957796767,3.91885424802417,0.0147153835308665,0.0138172301539498
24.72,4.91372673180298,3.91899242032571,0.0146903266602561,0.013793702629683
24.73,4.91387363506958,3.91913035735201,0.0146653124565902,0.0137702151681731
24.74,4.91402028819415,3.91926805950369,0.0146403408459047,0.0137467677041986
24.75,4.91416669160261,3.91940552718073,0.0146154117548146,0.0137233601645204
24.76,4.91431284572015,3.91954276078238,0.0145905251133898,0.0136999924825218
24.77,4.91445875097129,3.9196797607072,0.0145656808489358,0.0136766645902843
24.78,4.91460440777978,3.91981652735311,0.0145408788939872,0.0136533764200223
24.79,4.91474981656872,3.91995306111731,0.0145161191665878,0.013630127903611
24.8,4.91489497776038,3.92008936239634,0.0144914016023156,0.013606918975078
24.81,4.91503989177641,3.92022543158609,0.0144667261252991,0.0135837495652224
24.82,4.91518455903766,3.92036126908175,0.0144420926632124,0.0135606196069882
24.83,4.91532897996429,3.92049687527782,0.0144175011460736,0.0135375290338191
24.84,4.91547315497575,3.92063225056815,0.0143929515024898,0.0135144777785907
24.85,4.91561708449078,3.92076739534594,0.0143684436582337,0.0134914657729303
24.86,4.91576076892736,3.92090231000367,0.0143439775451664,0.0134684929513971
24.87,4.91590420870281,3.92103699493318,0.0143195530932201,0.0134455592467945
24.88,4.91604740423374,3.92117145052565,0.0142951702301332,0.0134226645945048
24.89,4.91619035593605,3.9213056771716,0.0142708288852102,0.0133998089265578
24.9,4.9163330642249,3.92143967526086,0.0142465289878354,0.0133769921756045
24.91,4.91647552951478,3.92157344518262,0.0142222704684582,0.0133542142761502
24.92,4.91661775221946,3.92170698732538,0.0141980532563063,0.0133314751638981
24.93,4.91675973275202,3.92184030207702,0.0141738772788941,0.0133087747698962
24.94,4.91690147152481,3.92197338982472,0.0141497424684993,0.013286113029521
24.95,4.9170429689495,3.92210625095501,0.0141256487537334,0.0132634898768929
24.96,4.91718422543703,3.92223888585378,0.0141015960657138,0.0132409052462652
24.97,4.91732524139769,3.92237129490624,0.0140775843449047,0.0132183590706615
24.98,4.91746601724114,3.92250347849695,0.0140536135079552,0.0131958512868763
24.99,4.91760655337622,3.92263543700982,0.0140296834870038,0.0131733818287519
25,4.91774685021109,3.92276717082811,0.0140057942098675,0.0131509506291587
25.01,4.91788690815319,3.9228986803344,0.0139819456159772,0.0131285576262639
25.02,4.91802672760935,3.92302996591066,0.0139581376264407,0.0131062027526704
25.03,4.91816630898561,3.92316102793819,0.0139343701764212,0.0130838859437203
25.04,4.91830565268737,3.92329186679762,0.0139106431949158,0.0130616071356698
25.05,4.91844475911932,3.92342248286898,0.0138869566155528,0.0130393662636103
25.06,4.91858362868548,3.92355287653162,0.0138633103702283,0.0130171632619102
25.07,4.91872226178918,3.92368304816424,0.0138397043869136,0.0129949980672176
25.08,4.91886065883305,3.92381299814491,0.0138161385977335,0.012972870614102
25.09,4.91899882021903,3.92394272685105,0.0137926129346925,0.0129507808362932
25.1,4.91913674634838,3.92407223465941,0.0137691273288452,0.0129287286732258
25.11,4.91927443762166,3.92420152194615,0.0137456817134658,0.0129067140605211
25.12,4.9194118944388,3.92433058908675,0.0137222760195467,0.0128847369335679
25.13,4.919549117199,3.92445943645609,0.0136989101822736,0.0128627972285611
25.14,4.91968610630082,3.92458806442837,0.0136755841302003,0.0128408948822239
25.15,4.91982286214212,3.92471647337719,0.0136522977988727,0.012819029828598
25.16,4.91995938512011,3.92484466367548,0.0136290511181125,0.0127972020070545
25.17,4.92009567563129,3.92497263569555,0.0136058440233994,0.0127754113538658
25.18,4.92023173407152,3.92510038980909,0.0135826764446255,0.0127536578050858
25.19,4.92036756083597,3.92522792638714,0.0135595483136703,0.0127319412979779
25.2,4.92050315631911,3.92535524580012,0.0135364595628243,0.0127102617693176
25.21,4.92063852091474,3.92548234841781,0.0135134101265696,0.0126886191491
25.22,4.920773655016,3.9256092346093,0.0134903999361853,0.0126670133847022
25.23,4.92090855901536,3.92573590474315,0.0134674289283149,0.0126454444113208
25.24,4.92104323330465,3.92586235918726,0.0134444970347996,0.0126239121658286
25.25,4.92117767827499,3.92598859830892,0.0134216041880906,0.0126024165853643
25.26,4.92131189431687,3.92611462247478,0.0133987503229486,0.01258095760728
25.27,4.9214458818201,3.92624043205085,0.0133759353765243,0.0125595351682373
25.28,4.92157964117387,3.92636602740253,0.0133531592784272,0.0125381492071018
25.29,4.92171317276665,3.9264914088946,0.0133304219616473,0.0125167996645862
25.3,4.92184647698627,3.92661657689125,0.0133077233605119,0.0124954864740708
25.31,4.92197955421987,3.92674153175599,0.0132850634102485,0.0124742095740912
25.32,4.92211240485398,3.92686627385173,0.0132624420439726,0.0124529689035699
25.33,4.92224502927442,3.92699080354077,0.0132398591952969,0.0124317644008584
25.34,4.92237742786637,3.92711512118477,0.0132173148000093,0.0124105960048239
25.35,4.92250960101437,3.92723922714482,0.0131948087935239,0.0123894636530044
25.36,4.9226415491023,3.92736312178135,0.0131723411092412,0.0123683672846637
25.37,4.9227732725134,3.9274868054542,0.0131499116802117,0.0123473068410544
25.38,4.9229047716302,3.92761027852261,0.0131275204429089,0.0123262822571392
25.39,4.92303604683463,3.92773354134518,0.013105167332456,0.0123052934723069
25.4,4.92316709850795,3.9278565942799,0.0130828522840349,0.0122843404267408
25.41,4.92329792703079,3.92797943768417,0.0130605752329028,0.0122634230573893
25.42,4.92342853278312,3.92810207191475,0.0130383361179686,0.0122425413054469
25.43,4.9235589161443,3.9282244973278,0.0130161348724906,0.0122216951106911
25.44,4.92368907749303,3.92834671427891,0.0129939714288026,0.0122008844128475
25.45,4.92381901720731,3.92846872312304,0.012971845724923,0.0121801091520581
25.46,4.92394873566456,3.92859052421456,0.0129497576954762,0.0121593692658443
25.47,4.92407823324152,3.92871211790721,0.0129277072746999,0.0121386646946871
25.48,4.92420751031427,3.92883350455416,0.0129056944019636,0.0121179953789094
25.49,4.92433656725829,3.92895468450795,0.0128837190111057,0.0120973612575318
25.5,4.9244654044484,3.92907565812053,0.0128617810386472,0.0120767622716692
25.51,4.92459402225878,3.92919642574324,0.0128398804210927,0.0120561983609299
25.52,4.92472242106299,3.92931698772685,0.0128180170967339,0.0120356694656361
25.53,4.92485060123396,3.92943734442151,0.0127961909997858,0.0120151755261963
25.54,4.92497856314396,3.92955749617677,0.0127744020697507,0.0119947164827
25.55,4.92510630716466,3.9296774433416,0.0127526502425801,0.0119742922758897
25.56,4.92523383366708,3.92979718626436,0.0127309354537171,0.0119539028469633
25.57,4.92536114302162,3.92991672529283,0.0127092576409256,0.0119335481370258
25.58,4.92548823559803,3.9300360607742,0.0126876167443961,0.0119132280863675
25.59,4.92561511176547,3.93015519305506,0.0126660126946035,0.0118929426355792
25.6,4.92574177189242,3.93027412248142,0.0126444454296955,0.0118726917263066
25.61,4.92586821634672,3.93039284939868,0.0126229148876221,0.0118524753009069
25.62,4.92599444549559,3.93051137415169,0.0126014210062659,0.0118322932973657
25.63,4.92612045970565,3.93062969708466,0.012579963723469,0.0118121456593935
25.64,4.92624625934289,3.93074781854126,0.0125585429813826,0.0117920323275599
25.65,4.9263718447727,3.93086573886453,0.0125371587112185,0.0117719532440698
25.66,4.92649721635981,3.93098345839697,0.0125158108526276,0.0117519083522134
25.67,4.92662237446834,3.9311009774805,0.0124944993302398,0.0117318975927814
25.68,4.92674731946164,3.93121829645642,0.0124732241000901,0.0117119209058234
25.69,4.92687205170264,3.93133541566548,0.0124519850991954,0.0116919782345347
25.7,4.92699657155364,3.93145233544783,0.0124307822650697,0.0116720695205848
25.71,4.92712087937629,3.93156905614303,0.0124096155372906,0.0116521947066868
25.72,4.92724497553166,3.9316855780901,0.0123884848534068,0.0116323537346578
25.73,4.92736886038019,3.93180190162745,0.0123673901513933,0.0116125465473904
25.74,4.92749253428171,3.93191802709292,0.0123463313687022,0.0115927730845124
25.75,4.9276159975954,3.93203395482376,0.0123253084433413,0.0115730332923182
25.76,4.92773925067983,3.93214968515669,0.0123043213170888,0.0115533271123231
25.77,4.927862293893,3.93226521842781,0.0122833699282869,0.0115336544881235
25.78,4.92798512759228,3.93238055497269,0.0122624542080715,0.0115140153623252
25.79,4.92810775213436,3.93249569512632,0.012241574104806,0.0114944096777162
25.8,4.92823016787541,3.93261063922309,0.012220729556204,0.0114748373764545
25.81,4.92835237517097,3.93272538759686,0.012199920500653,0.0114552984026844
25.82,4.92847437437598,3.93283994058088,0.0121791468795229,0.0114357926991211
25.83,4.92859616584478,3.93295429850788,0.0121584086319615,0.0114163202099375
25.84,4.9287177499311,3.93306846170997,0.0121377056932628,0.0113968808779357
25.85,4.92883912698803,3.93318243051875,0.0121170380070556,0.0113774746458508
25.86,4.9289602973681,3.93329620526521,0.0120964055132649,0.0113581014587473
25.87,4.92908126142323,3.9334097862798,0.0120758081527587,0.0113387612589501
25.88,4.92920201950476,3.93352317389239,0.012055245866217,0.011319453991705
25.89,4.92932257196342,3.93363636843231,0.0120347186008085,0.0113001795999068
25.9,4.92944291914943,3.93374937022831,0.0120142262848583,0.0112809380280866
25.91,4.92956306141228,3.93386217960859,0.0119937688584595,0.0112617292202951
25.92,4.92968299910086,3.93397479690079,0.0119733462660724,0.0112425531210839
25.93,4.92980273256352,3.934087222432,0.0119529584509056,0.0112234096730563
25.94,4.92992226214803,3.93419945652873,0.0119326053488288,0.0112042988229707
25.95,4.93004158820152,3.93431149951696,0.0119122869016451,0.0111852205137697
25.96,4.93016071107054,3.9344233517221,0.0118920030525808,0.0111661746898235
25.97,4.93027963110106,3.934535013469,0.011871753743366,0.0111471612964346
25.98,4.9303983486385,3.93464648508196,0.0118515389131521,0.0111281802784018
25.99,4.93051686402763,3.93475776688474,0.0118313585035355,0.0111092315809907
26,4.93063517761266,3.93486885920055,0.0118112124577247,0.0110903151471442
26.01,4.93075328973724,3.93497976235203,0.0117911007240141,0.0110714309240354
26.02,4.93087120074448,3.93509047666127,0.0117710232322173,0.0110525788574262
26.03,4.9309889109768,3.93520100244984,0.0117509799252711,0.0110337588918139
26.04,4.93110642077606,3.93531134003876,0.0117309707474033,0.0110149709728024
26.05,4.93122373048353,3.93542148974849,0.0117109956372785,0.0109962150452374
26.06,4.9313408404399,3.93553145189894,0.0116910545396261,0.010977491053514
26.07,4.9314577509853,3.93564122680947,0.0116711473975158,0.010958798945153
26.08,4.93157446245927,3.93575081479892,0.0116512741521701,0.0109401386655936
26.09,4.9316909752008,3.93586021618558,0.0116314347476386,0.0109215101608306
26.1,4.93180728954827,3.93596943128719,0.0116116291242473,0.010902913376131
26.11,4.93192340583951,3.93607846042095,0.011591857224755,0.0108843482574466
26.12,4.93203932441176,3.93618730390352,0.0115721189934974,0.0108658147508334
26.13,4.9321550456017,3.93629596205103,0.0115524143679565,0.0108473128017067
26.14,4.93227056974538,3.93640443517905,0.01153274329862,0.0108288423573286
26.15,4.93238589717836,3.93651272360262,0.0115131057254425,0.0108104033635899
26.16,4.93250102823562,3.93662082763626,0.0114935015902772,0.0107919957673766
26.17,4.93261596325152,3.93672874759393,0.0114739308362525,0.0107736195144041
26.18,4.93273070255988,3.93683648378908,0.0114543934057892,0.0107552745515101
26.19,4.93284524649394,3.93694403653459,0.0114348892424568,0.0107369608255546
26.2,4.93295959538637,3.93705140614285,0.0114154182913776,0.0107186782830667
26.21,4.93307374956928,3.93715859292568,0.0113959804932391,0.0107004268726168
26.22,4.93318770937421,3.93726559719441,0.011376575792926,0.010682206539701
26.23,4.93330147513214,3.9373724192598,0.0113572041349497,0.0106640172311651
26.24,4.93341504717349,3.93747905943211,0.0113378654620542,0.0106458588954904
26.25,4.93352842582811,3.93758551802107,0.0113185597174332,0.0106277314789628
26.26,4.93364161142528,3.93769179533586,0.0112992868477017,0.0106096349290213
26.27,4.93375460429376,3.93779789168515,0.0112800467962917,0.0105915691935363
26.28,4.93386740476172,3.93790380737708,0.0112608395053875,0.0105735342170699
26.29,4.93398001315678,3.93800954271925,0.011241664919487,0.0105555299511135
26.3,4.93409242980597,3.93811509801877,0.0112225229823407,0.0105375563429902
26.31,4.9342046550358,3.9382204735822,0.0112034136387604,0.0105196133402393
26.32,4.93431668917218,3.9383256697156,0.0111843368350462,0.0105017008909333
26.33,4.93442853254053,3.93843068672451,0.0111652925138934,0.0104838189427935
26.34,4.93454018546567,3.93853552491394,0.0111462806218166,0.0104659674430158
26.35,4.93465164827189,3.93864018458837,0.0111273011024883,0.0104481463402579
26.36,4.93476292128292,3.93874466605177,0.0111083539031036,0.010430355582731
26.37,4.93487400482195,3.9388489696076,0.0110894389655616,0.0104125951183883
26.38,4.9349848992116,3.93895309555878,0.0110705562359728,0.0103948648993148
26.39,4.93509560477396,3.93905704420777,0.0110517056579042,0.0103771648699698
26.4,4.93520612183054,3.93916081585647,0.0110328871771003,0.0103594949784492
26.41,4.93531645070231,3.93926441080626,0.0110141007399878,0.0103418551738485
26.42,4.93542659170971,3.939367829358,0.0109953462912001,0.0103242454052048
26.43,4.93553654517263,3.93947107181205,0.0109766237780041,0.0103066656219059
26.44,4.93564631141041,3.93957413846827,0.0109579331456373,0.0102891157725357
26.45,4.93575589074186,3.93967702962599,0.010939274341052,0.0102715958058949
26.46,4.93586528348527,3.93977974558405,0.010920647307849,0.0102541056720092
26.47,4.93597448995835,3.93988228664077,0.0109020519897562,0.0102366453199672
26.48,4.93608351047825,3.93998465309397,0.010883488336593,0.010219214698632
26.49,4.93619234536162,3.94008684524096,0.0108649562939362,0.0102018137577948
26.5,4.93630099492456,3.94018886337853,0.0108464558061397,0.0101844424451117
26.51,4.93640945948262,3.94029070780299,0.0108279868212615,0.0101671007120982
26.52,4.93651773935083,3.94039237881011,0.0108095492838549,0.0101497885089644
26.53,4.93662583484367,3.9404938766952,0.0107911431436363,0.0101325057844071
26.54,4.9367337462751,3.94059520175304,0.0107727683448183,0.0101152524889526
26.55,4.93684147395855,3.94069635427793,0.010754424833251,0.0100980285722604
26.56,4.93694901820689,3.94079733456365,0.010736112556644,0.0100808339838077
26.57,4.93705637933245,3.94089814290349,0.0107178314587767,0.010063668673333
26.58,4.93716355764704,3.94099877959022,0.0106995814890079,0.0100465325914646
26.59,4.93727055346193,3.94109924491614,0.0106813625944664,0.0100294256887448
26.6,4.93737736708787,3.94119953917303,0.0106631747237844,0.0100123479146597
26.61,4.93748399883511,3.94129966265217,0.0106450178229418,0.00999529921634472
26.62,4.93759044901334,3.94139961564434,0.0106268918377017,0.00997827954937265
26.63,4.93769671793172,3.94149939843983,0.0106087967188125,0.00996128886350779
26.64,4.93780280589891,3.94159901132846,0.0105907324122748,0.0099443271081957
26.65,4.93790871322303,3.94169845459955,0.0105726988632355,0.00992739423475542
26.66,4.93801444021166,3.94179772854189,0.0105546960206783,0.00991049019438545
26.67,4.93811998717187,3.94189683344384,0.0105367238339222,0.00989361493890745
26.68,4.93822535441021,3.94199576959323,0.0105187822503589,0.00987676841820174
26.69,4.93833054223271,3.94209453727741,0.0105008712161693,0.00985995058329455
26.7,4.93843555094487,3.94219313678324,0.0104829906796612,0.00984316138531026
26.71,4.93854038085167,3.9422915683971,0.0104651405898546,0.00982640077613802
26.72,4.93864503225757,3.94238983240486,0.0104473208940828,0.00980966870684196
26.73,4.93874950546651,3.94248792909193,0.0104295315422018,0.0097929651283196
26.74,4.93885380078193,3.94258585874321,0.0104117724807293,0.00977628999273233
26.75,4.93895791850674,3.94268362164314,0.0103940436590498,0.00975964325041161
26.76,4.93906185894333,3.94278121807564,0.0103763450262935,0.00974302485354608
26.77,4.93916562239359,3.94287864832418,0.0103586765300334,0.00972643475388599
26.78,4.93926920915889,3.94297591267171,0.010341038119706,0.00970987290325868
26.79,4.93937261954009,3.94307301140075,0.0103234297431523,0.00969333925290759
26.8,4.93947585383752,3.94316994479328,0.0103058513493361,0.00967683375538882
26.81,4.93957891235102,3.94326671313083,0.0102883028872741,0.00966035636346891
26.82,4.93968179537989,3.94336331669446,0.0102707842899013,0.00964390702841532
26.83,4.93978450322279,3.94345975576475,0.0102532955241273,0.00962748570256224
26.84,4.93988703617803,3.94355603062177,0.0102358365429701,0.00961109233663908
26.85,4.93998939454346,3.94365214154514,0.0102184072939408,0.00959472688662256
26.86,4.9400915786164,3.94374808881401,0.0102010077245265,0.00957838930728547
26.87,4.94019358869364,3.94384387270708,0.0101836377850361,0.00956207954543366
26.88,4.94029542507149,3.94393949350253,0.0101662974234541,0.00954579755097379
26.89,4.94039708804573,3.94403495147804,0.0101489865890857,0.00952954328206669
26.9,4.94049857791162,3.94413024691087,0.0101317052300465,0.00951331669209568
26.91,4.94059989496392,3.94422538007779,0.0101144532971895,0.00949711773234925
26.92,4.94070103949689,3.94432035125511,0.010097230739014,0.00948094635507642
26.93,4.94080201180428,3.94441516071866,0.0100800375080562,0.00946480251383103
26.94,4.94090281217936,3.9445098087438,0.0100628735539597,0.00944868616206392
26.95,4.9410034409149,3.94460429560542,0.0100457388265924,0.00943259725157162
26.96,4.94110389830317,3.94469862157794,0.0100286332760003,0.00941653573602197
26.97,4.94120418463593,3.9447927869353,0.0100115568530531,0.00940050156999499
26.98,4.94130430020446,3.944886791951,0.00999450950578449,0.00938449470642888
26.99,4.94140424529952,3.94498063689806,0.00997749118383073,0.00936851509819443
27,4.94150402021135,3.94507432204904,0.00996050183588573,0.00935256270007208
27.01,4.94160362522971,3.94516784767604,0.00994354142027282,0.00933663746585724
27.02,4.94170306064392,3.9452612140507,0.00992660988588326,0.00932073934873455
27.03,4.94180232674277,3.94535442144419,0.00990970718299488,0.00930486830248209
27.04,4.9419014238146,3.94544747012721,0.00989283326079762,0.00928902428097251
27.05,4.94200035214721,3.94554036037002,0.00987598807120298,0.00927320723816769
27.06,4.94209911202792,3.94563309244241,0.00985917156722696,0.00925741712779869
27.07,4.9421977037436,3.94572566661368,0.0098423836985695,0.0092416539047421
27.08,4.94229612758058,3.94581808315273,0.00982562441619061,0.00922591752274227
27.09,4.94239438382474,3.94591034232796,0.00980889366988657,0.00921020793578873
27.1,4.94249247276144,3.94600244440732,0.00979219141343355,0.00919452509837486
27.11,4.94259039467558,3.9460943896583,0.00977551759650082,0.00917886896534584
27.12,4.94268814985154,3.94618617834795,0.00975887217015474,0.00916323949148378
27.13,4.94278573857324,3.94627781074287,0.00974225508573445,0.0091476366312416
27.14,4.9428831611241,3.94636928710918,0.00972566628681183,0.00913206033888111
27.15,4.94298041778697,3.94646060771257,0.00970910573927055,0.00911651056765992
27.16,4.94307750884436,3.94655177281825,0.00969257339545941,0.00910098727456403
27.17,4.94317443457832,3.94664278269099,0.00967606920296547,0.00908549041713605
27.18,4.94327119527035,3.94673363759516,0.00965959311496067,0.00907001994645485
27.19,4.9433677912015,3.94682433779463,0.00964314508494859,0.00905457582063266
27.2,4.94346422265235,3.94691488355283,0.00962672506007219,0.00903915798996435
27.21,4.94356048990295,3.94700527513273,0.00961033299398337,0.00902376641149294
27.22,4.94365659323289,3.94709551279685,0.00959396884059856,0.00900840104108915
27.23,4.94375253292129,3.94718559680726,0.0095776325500955,0.00899306183419282
27.24,4.94384830924679,3.9472755274256,0.00956132407551819,0.00897774874660477
27.25,4.94394392248755,3.94736530491307,0.00954504337113447,0.00896246173346287
27.26,4.94403937292126,3.9474549295304,0.00952879039005859,0.00894720075042489
27.27,4.94413466082516,3.94754440153791,0.00951256508143147,0.00893196575259505
27.28,4.94422978647597,3.94763372119543,0.00949636740033456,0.0089167566962767
27.29,4.94432475014998,3.94772288876239,0.00948019730050923,0.00890157353765599
27.3,4.94441955212298,3.94781190449777,0.00946405473549584,0.00888641623225805
27.31,4.94451419267034,3.94790076866009,0.00944793965743529,0.00887128473612105
27.32,4.94460867206691,3.94798948150745,0.00943185201953724,0.00885617900594325
27.33,4.94470299058711,3.94807804329751,0.00941579177573043,0.00884109899403428
27.34,4.94479714850487,3.94816645428745,0.0093997588785014,0.00882604466109787
27.35,4.94489114609365,3.94825471473406,0.00938375328135906,0.00881101596450626
27.36,4.94498498362646,3.94834282489371,0.00936777493788262,0.00879601285828774
27.37,4.94507866137584,3.94843078502229,0.00935182380234072,0.00878103529855639
27.38,4.94517217961387,3.94851859537528,0.00933589982819875,0.00876608324282589
27.39,4.94526553861215,3.94860625620771,0.00932000296970694,0.00875115664681649
27.4,4.94535873864185,3.94869376777417,0.00930413318037286,0.00873625546692325
27.41,4.94545177997365,3.94878113032884,0.00928829041452505,0.00872137966000663
27.42,4.94554466287779,3.94886834412544,0.00927247462451046,0.00870652918265733
27.43,4.94563738762404,3.94895540941727,0.00925668576460528,0.00869170399221107
27.44,4.94572995448168,3.94904232645719,0.00924092378846358,0.00867690404561606
27.45,4.94582236371957,3.94912909549765,0.00922518865063163,0.00866212930107573
27.46,4.94591461560608,3.94921571679066,0.00920948030562679,0.00864737971288853
27.47,4.94600671040913,3.94930219058779,0.00919379870796525,0.00863265523967211
27.48,4.94609864839621,3.94938851714019,0.00917814381283736,0.00861795583901698
27.49,4.94619042983434,3.94947469669858,0.00916251557649224,0.00860328146845874
27.5,4.94628205499011,3.94956072951326,0.009146913950251,0.00858863208463983
27.51,4.94637352412961,3.94964661583411,0.00913133888980392,0.00857400764571054
27.52,4.94646483751851,3.94973235591056,0.00911579034869753,0.00855940810876588
27.53,4.94655599542199,3.94981794999165,0.00910026828286582,0.00854483343170906
27.54,4.94664699810482,3.94990339832597,0.00908477264669606,0.0085302835721132
27.55,4.94673784583129,3.94998870116169,0.00906930339670806,0.00851575848765546
27.56,4.94682853886526,3.95007385874657,0.00905386048771531,0.00850125813610642
27.57,4.94691907747013,3.95015887132793,0.00903844387531111,0.00848678247532288
27.58,4.94700946190889,3.95024373915268,0.00902305351253108,0.00847233146266396
27.59,4.94709969244401,3.95032846246731,0.00900768935573519,0.00845790505635551
27.6,4.94718976933757,3.95041304151787,0.00899235135914519,0.00844350321520669
27.61,4.94727969285116,3.95049747655002,0.00897703947993563,0.0084291258972683
27.62,4.94736946324596,3.950581767809,0.00896175367412698,0.00841477306070235
27.63,4.9474590807827,3.9506659155396,0.00894649389581244,0.00840044466405584
27.64,4.94754854572166,3.95074991998624,0.008931260101525,0.00838614066729324
27.65,4.94763785832268,3.95083378139292,0.00891605224757064,0.00837186102643126
27.66,4.94772701884515,3.95091750000318,0.0089008702883034,0.00835760569957757
27.67,4.94781602754803,3.95100107606018,0.00888571418111045,0.00834337464591695
27.68,4.94790488468984,3.95108450980664,0.00887058388110513,0.00832916782336277
27.69,4.94799359052866,3.95116780148487,0.00885547934559865,0.00831498519188158
27.7,4.94808214532211,3.95125095133679,0.00884040052910518,0.00830082671135934
27.71,4.9481705493274,3.9513339596039,0.00882534738799504,0.00828669233626107
27.72,4.94825880280128,3.95141682652726,0.00881031987926099,0.00827258202978027
27.73,4.94834690600008,3.95149955234756,0.0087953179585126,0.00825849575056859
27.74,4.94843485917966,3.95158213730507,0.00878034158170029,0.00824443345775036
27.75,4.94852266259548,3.95166458163965,0.00876539070622501,0.00823039511162342
27.76,4.94861031650254,3.95174688559076,0.00875046528745075,0.00821638066876264
27.77,4.94869782115541,3.95182904939745,0.00873556528304717,0.00820239008815687
27.78,4.94878517680825,3.95191107329833,0.00872069065040069,0.00818842332954401
27.79,4.94887238371475,3.95199295753163,0.00870584134673251,0.00817448035260982
27.8,4.94895944212822,3.95207470233515,0.00869101732798975,0.00816056111758325
27.81,4.9490463523015,3.95215630794633,0.00867621855051164,0.00814666558339031
27.82,4.949133114487,3.95223777460216,0.00866144497212881,0.00813279371037019
27.83,4.94921972893672,3.95231910253927,0.00864669655044974,0.00811894545840417
27.84,4.94930619590223,3.95240029199385,0.00863197324237565,0.00810512078876151
27.85,4.94939251563465,3.95248134320174,0.00861727500379024,0.00809131965891448
27.86,4.94947868838469,3.95256225639833,0.00860260179172507,0.00807754202917727
27.87,4.94956471440261,3.95264303181862,0.00858795356456998,0.00806378785924104
27.88,4.94965059393825,3.95272366969721,0.00857333027926288,0.00805005710732121
27.89,4.94973632724105,3.95280417026828,0.00855873189475929,0.00803634973649227
27.9,4.94982191455999,3.95288453376565,0.00854415836899193,0.00802266570610241
27.91,4.94990735614368,3.95296476042271,0.0085296096592534,0.00800900497614341
27.92,4.94999265224028,3.95304485047247,0.00851508572303432,0.00799536750758806
27.93,4.95007780309751,3.95312480414755,0.00850058651740067,0.00798175326096936
27.94,4.95016280896268,3.95320462168016,0.0084861119997582,0.00796816219465783
27.95,4.95024767008268,3.9532843033021,0.00847166213007953,0.00795459427110301
27.96,4.95033238670398,3.95336384924481,0.00845723686537403,0.00794104945051438
27.97,4.95041695907263,3.95344325973932,0.00844283616192624,0.00792752769411952
27.98,4.95050138743425,3.95352253501626,0.00842845997905547,0.00791402896219384
27.99,4.95058567203404,3.95360167530588,0.00841410827575462,0.00790055321550823
28,4.9506698131168,3.95368068083804,0.00839978100967334,0.00788710041463868
28.01,4.9507538109269,3.95375955184218,0.0083854781404913,0.00787367052113839
28.02,4.9508376657083,3.9538382885474,0.00837119962577742,0.00786026349532809
28.03,4.95092137770456,3.95391689118235,0.00835694542348481,0.00784687929837195
28.04,4.95100494715879,3.95399535997533,0.00834271549355741,0.00783351789119859
28.05,4.95108837431373,3.95407369515424,0.00832850979381992,0.00782017923567904
28.06,4.95117165941167,3.9541518969466,0.0083143282830345,0.0078068632932417
28.07,4.9512548026945,3.95422996557953,0.00830017092059411,0.0077935700266479
28.08,4.9513378044037,3.9543079012798,0.00828603766461829,0.0077802993944751
28.09,4.95142066478035,3.95438570427374,0.00827192847582911,0.00776705135875689
28.1,4.95150338406511,3.95446337478733,0.00825784331042651,0.00775382588033351
28.11,4.95158596249821,3.95454091304614,0.00824378212794241,0.00774062292195001
28.12,4.95166840031949,3.95461831927536,0.00822974488783288,0.00772744244521574
28.13,4.95175069776837,3.95469559369981,0.00821573155008744,0.00771428441182002
28.14,4.95183285508387,3.95477273654393,0.00820174207337355,0.00770114878220824
28.15,4.9519148725046,3.95484974803175,0.00818777641777616,0.00768803552053599
28.16,4.95199675026878,3.95492662838695,0.00817383454262989,0.0076749445880955
28.17,4.95207848861421,3.95500337783283,0.00815991640682387,0.00766187594672628
28.18,4.95216008777828,3.9550799965923,0.00814602197009273,0.00764882955942124
28.19,4.95224154799798,3.95515648488789,0.0081321511927423,0.00763580538706312
28.2,4.9523228695099,3.95523284294177,0.00811830403435521,0.00762280339155201
28.21,4.95240405255025,3.95530907097568,0.00810448045462604,0.00760982353469171
28.22,4.95248509735479,3.95538516921103,0.00809068041389866,0.00759686577929009
28.23,4.95256600415893,3.95546113786882,0.00807690387185103,0.00758393008959843
28.24,4.95264677319765,3.95553697716972,0.00806315078666232,0.00757101642536791
28.25,4.95272740470552,3.95561268733397,0.00804942112163035,0.00755812474969329
28.26,4.95280789891674,3.95568826858147,0.00803571483456245,0.0075452550255233
28.27,4.95288825606508,3.95576372113172,0.00802203188415831,0.00753240721573874
28.28,4.95296847638392,3.95583904520388,0.008008372233014,0.00751958128215919
28.29,4.95304856010625,3.9559142410167,0.00799473583914474,0.00750677718826244
28.3,4.95312850746464,3.95598930878859,0.00798112266528643,0.00749399489604829
28.31,4.9532083186913,3.95606424873755,0.00796753267069051,0.00748123436941401
28.32,4.953287994018,3.95613906108124,0.00795396581511154,0.00746849557169844
28.33,4.95336753367615,3.95621374603696,0.00794042206354684,0.00745577846462568
28.34,4.95344693789679,3.9562883038216,0.00792690137514449,0.00744308301170814
28.35,4.95352620691054,3.95636273465172,0.00791340370963606,0.00743040917637072
28.36,4.95360534094764,3.95643703874348,0.00789992902879309,0.00741775692021699
28.37,4.95368434023793,3.95651121631269,0.00788647729301571,0.00740512620801889
28.38,4.95376320501086,3.95658526757477,0.00787304846238667,0.00739251700331691
28.39,4.95384193549548,3.9566591927448,0.00785964249735434,0.00737992926736127
28.4,4.95392053192045,3.95673299203747,0.00784625935970604,0.00736736296626298
28.41,4.95399899451405,3.95680666566714,0.00783289900996823,0.00735481806323407
28.42,4.95407732350415,3.95688021384777,0.00781956140948594,0.00734229452089175
28.43,4.95415551911825,3.95695363679298,0.00780624651908796,0.00732979230375618
28.44,4.95423358158344,3.95702693471601,0.00779295430142829,0.00731731137508572
28.45,4.95431151112645,3.95710010782977,0.00777968471715502,0.00730485169885325
28.46,4.95438930797362,3.95717315634675,0.00776643772831459,0.00729241323876517
28.47,4.9544669723509,3.95724608047914,0.00775321329680463,0.00727999595862149
28.48,4.95454450448387,3.95731888043873,0.00774001138180319,0.00726759982230822
28.49,4.95462190459769,3.95739155643695,0.0077268319465909,0.00725522479378918
28.5,4.95469917291716,3.95746410868489,0.0077136749534145,0.00724287083734515
28.51,4.95477630966669,3.95753653739326,0.00770054036334246,0.00723053791674808
28.52,4.95485331507032,3.95760884277243,0.00768742813933986,0.00721822599348459
28.53,4.95493018935172,3.95768102503237,0.0076743382424607,0.00720593503525413
28.54,4.95500693273414,3.95775308438272,0.00766127063412711,0.00719366500637879
28.55,4.95508354544048,3.95782502103278,0.0076482252770744,0.00718141587147178
28.56,4.95516002769326,3.9578968351915,0.00763520213281413,0.00716918759314798
28.57,4.95523637971458,3.95796852706743,0.00762220116313842,0.0071569801381538
28.58,4.95531260172621,3.95804009686881,0.00760922233108823,0.00714479346955325
28.59,4.95538869394953,3.95811154480351,0.00759626559948688,0.00713262755221178
28.6,4.95546465660552,3.95818287107903,0.00758333092792342,0.00712048235169119
28.61,4.9555404899148,3.95825407590254,0.00757041828067792,0.00710835783085603
28.62,4.95561619409761,3.95832515948085,0.00755752762196523,0.00709625395523526
28.63,4.95569176937383,3.95839612202041,0.00754465891389712,0.00708417068967209
28.64,4.95576721596296,3.9584669637273,0.00753181211931226,0.00707210799858746
28.65,4.95584253408416,3.95853768480729,0.00751898719896966,0.00706006584736241
28.66,4.95591772395615,3.95860828546576,0.00750618411745928,0.00704804420056981
28.67,4.95599278579732,3.95867876590777,0.00749340283570291,0.00703604302396663
28.68,4.95606771982568,3.95874912633801,0.00748064331791935,0.00702406228241659
28.69,4.95614252625886,3.95881936696083,0.0074679055268928,0.00701210194118014
28.7,4.95621720531413,3.95888948798024,0.00745518942501339,0.00700016196603656
28.71,4.95629175720838,3.9589594895999,0.00744249497495166,0.00698824232144072
28.72,4.95636618215813,3.95902937202312,0.00742982213959245,0.00697634297341467
28.73,4.95644048037952,3.95909913545285,0.00741717088502588,0.00696446388780866
28.74,4.95651465208837,3.95916878009173,0.00740454117231114,0.0069526050289548
28.75,4.9565886975001,3.95923830614202,0.00739193296486265,0.00694076636332165
28.76,4.95666261682975,3.95930771380565,0.00737934622663016,0.00692894785640121
28.77,4.95673641029201,3.95937700328422,0.00736678091940718,0.00691714947307334
28.78,4.95681007810121,3.95944617477895,0.00735423700815844,0.00690537117974821
28.79,4.95688362047129,3.95951522849075,0.00734171445639128,0.00689361294194251
28.8,4.95695703761585,3.95958416462016,0.00732921322869688,0.00688187472697893
28.81,4.95703032974814,3.95965298336743,0.00731673328737413,0.00687015649818292
28.82,4.95710349708101,3.95972168493242,0.00730427459578288,0.0068584582231462
28.83,4.95717653982697,3.95979026951465,0.00729183712296781,0.00684677986542952
28.84,4.9572494581982,3.9598587373133,0.00727942082718879,0.00683512139397864
28.85,4.95732225240647,3.95992708852724,0.00726702567223761,0.0068234827744535
28.86,4.95739492266319,3.95999532335499,0.00725465162153444,0.00681186397343324
28.87,4.95746746917941,3.96006344199472,0.00724229864076569,0.00680026495694789
28.88,4.95753989216582,3.96013144464429,0.00722996669263804,0.00678868569115921
28.89,4.95761219183274,3.9601993315012,0.00721765574191627,0.00677712614210459
28.9,4.95768436839016,3.96026710276262,0.0072053657552003,0.00676558627622754
28.91,4.95775642204771,3.96033475862538,0.00719309669880354,0.00675406605933091
28.92,4.9578283530147,3.96040229928598,0.00718084853344392,0.00674256545890532
28.93,4.95790016150004,3.96046972494057,0.00716862122314545,0.00673108444193135
28.94,4.95797184771227,3.96053703578499,0.00715641473068103,0.0067196229743862
28.95,4.95804341185957,3.96060423201473,0.0071442290234192,0.00670818102323105
28.96,4.95811485414981,3.96067131382496,0.00713206406486626,0.00669675855493612
28.97,4.95818617479046,3.96073828141051,0.00711991982531122,0.00668535553658883
28.98,4.95825737398871,3.96080513496588,0.00710779626383721,0.00667397193501619
28.99,4.95832845195135,3.96087187468523,0.00709569334691595,0.00666260771825552
29,4.95839940888482,3.96093850076241,0.0070836110395127,0.00665126285149923
29.01,4.95847024499521,3.96100501339093,0.00707154930369638,0.00663993730176938
29.02,4.95854096048825,3.96107141276394,0.00705950810406068,0.0066286310366197
29.03,4.95861155556929,3.96113769907431,0.00704748740590271,0.00661734402327586
29.04,4.95868203044335,3.96120387251454,0.00703548717594569,0.00660607622945014
29.05,4.95875238531511,3.96126993327684,0.00702350737943899,0.00659482762160568
29.06,4.9588226203889,3.96133588155305,0.00701154798261263,0.00658359816835199
29.07,4.95889273586873,3.96140171753474,0.00699960894995565,0.00657238783564795
29.08,4.95896273195823,3.96146744141309,0.00698769024628579,0.00656119659158679
29.09,4.95903260886069,3.96153305337901,0.00697579183856739,0.00655002440386298
29.1,4.95910236677908,3.96159855362305,0.00696391369040331,0.00653887123858948
29.11,4.95917200591598,3.96166394233543,0.00695205576800872,0.00652773706468561
29.12,4.95924152647366,3.96172921970608,0.00694021803693127,0.00651662184932607
29.13,4.95931092865403,3.96179438592457,0.00692840046183423,0.00650552556058347
29.14,4.95938021265865,3.96185944118018,0.00691660301487472,0.00649444816601645
29.15,4.9594493786888,3.96192438566184,0.00690482565271389,0.00648338963398104
29.16,4.95951842694532,3.96198921955818,0.00689306834425614,0.00647234993269826
29.17,4.95958735762877,3.96205394305751,0.00688133105643264,0.00646132902965446
29.18,4.95965617093933,3.9621185563478,0.00686961375443644,0.00645032689254708
29.19,4.95972486707688,3.96218305961673,0.00685791640424051,0.0064393434894526
29.2,4.95979344624092,3.96224745305162,0.00684623897234257,0.00642837878893117
29.21,4.95986190863064,3.96231173683951,0.00683458142325872,0.00641743275811488
29.22,4.95993025444487,3.96237591116709,0.00682294372352719,0.00640650536630878
29.23,4.95999848388211,3.96243997622076,0.00681132584007836,0.00639559658095058
29.24,4.96006659714051,3.96250393218657,0.00679972773917828,0.00638470637091517
29.25,4.9601345944179,3.96256777925027,0.00678814938714741,0.00637383470406629
29.26,4.96020247591177,3.96263151759732,0.0067765907503616,0.00636298154915348
29.27,4.96027024181928,3.96269514741281,0.00676505179525258,0.00635214687486286
29.28,4.96033789233723,3.96275866888156,0.00675353248738521,0.00634133064964682
29.29,4.9604054276621,3.96282208218805,0.00674203279363814,0.00633053284181887
29.3,4.96047284799004,3.96288538751647,0.00673055268175576,0.00631975342070717
29.31,4.96054015351686,3.96294858505068,0.0067190921214262,0.00630899235415052
29.32,4.96060734443807,3.96301167497422,0.00670765107395057,0.00629824961034506
29.33,4.96067442094881,3.96307465747032,0.00669622950810596,0.00628752515946234
29.34,4.96074138324389,3.96313753272192,0.00668482739064661,0.00627681896995054
29.35,4.9608082315178,3.96320030091162,0.00667344468749549,0.00626613101087998
29.36,4.96087496596467,3.96326296222172,0.00666208136589079,0.00625546125088488
29.37,4.96094158677833,3.96332551683423,0.00665073739348294,0.00624480965855337
29.38,4.96100809415227,3.96338796493082,0.00663941273729339,0.00623417620310657
29.39,4.96107448827964,3.96345030669285,0.00662810736576893,0.00622356085397653
29.4,4.9611407693533,3.96351254230139,0.00661682124421157,0.00621296358053899
29.41,4.96120693756574,3.9635746719372,0.00660555433954344,0.00620238435236127
29.42,4.96127299310914,3.96363669578072,0.00659430661975775,0.00619182313787434
29.43,4.96133893617534,3.9636986140121,0.00658307805220142,0.00618127990628399
29.44,4.96140476695586,3.96376042681116,0.00657186860202649,0.00617075462731695
29.45,4.96147048564188,3.96382213435743,0.00656067823973795,0.00616024727041946
29.46,4.96153609242427,3.96388373683014,0.00654950693212041,0.00614975780508469
29.47,4.9616015874936,3.96394523440819,0.00653835464716343,0.00613928620085435
29.48,4.96166697104007,3.9640066272702,0.00652722135275,0.00612883242731968
29.49,4.96173224325359,3.96406791559447,0.00651610701537679,0.00611839645516764
29.5,4.96179740432375,3.96412909955902,0.00650501160334498,0.00610797825350321
29.51,4.96186245443978,3.96419017934156,0.00649393508435973,0.00609757779126704
29.52,4.96192739379062,3.96425115511947,0.00648287742620397,0.00608719503836141
29.53,4.96199222256489,3.96431202706985,0.00647183859628847,0.00607682996428893
29.54,4.96205694095085,3.9643727953695,0.00646081856269144,0.00606648253872827
29.55,4.96212154913648,3.96443346019488,0.00644981728776874,0.00605615273253462
29.56,4.96218604730935,3.96449402172221,0.00643883474830615,0.0060458405158777
29.57,4.96225043565684,3.96455448012737,0.00642787091056532,0.00603554585850226
29.58,4.96231471436594,3.96461483558595,0.00641692574325342,0.00602526873051755
29.59,4.96237888362338,3.96467508827326,0.00640599921360415,0.00601500910228398
29.6,4.96244294361551,3.96473523836428,0.00639509128924794,0.00600476694352612
29.61,4.9625068945284,3.96479528603372,0.00638420193896354,0.00599454222459571
29.62,4.96257073654779,3.96485523145596,0.00637333113141711,0.00598433491607174
29.63,4.96263446985911,3.96491507480512,0.00636247883391278,0.00597414498807507
29.64,4.96269809464745,3.964974816255,0.00635164501377463,0.0059639724108609
29.65,4.96276161109758,3.96503445597911,0.00634082964140612,0.00595381715519775
29.66,4.962825019394,3.96509399415066,0.00633003268487219,0.00594367919199696
29.67,4.96288831972085,3.96515343094258,0.00631925411377387,0.00593355849126119
29.68,4.96295151226198,3.9652127665275,0.0063084938956947,0.00592345502384668
29.69,4.96301459720094,3.96527200107773,0.00629775199952821,0.00591336875996389
29.7,4.96307757472094,3.96533113476533,0.00628702839588904,0.00590329967124417
29.71,4.9631404450049,3.96539016776205,0.00627632305221949,0.00589324772883447
29.72,4.96320320823542,3.96544910023933,0.00626563593693363,0.00588321290217153
29.73,4.96326586459479,3.96550793236836,0.00625496701910607,0.0058731951622363
29.74,4.96332841426498,3.96556666431998,0.00624431626868261,0.00586319447981516
29.75,4.96339085742766,3.96562529626478,0.00623368365447057,0.00585321082618997
29.76,4.96345319426421,3.96568382837304,0.00622306914243858,0.00584324417297649
29.77,4.96351542495563,3.96574226081477,0.00621247270611726,0.00583329449062098
29.78,4.96357754968269,3.96580059375967,0.00620189431244878,0.00582336175003213
29.79,4.96363956862582,3.96585882737718,0.00619133393177736,0.00581344592223632
29.8,4.96370148196514,3.9659169618364,0.00618079153327338,0.00580354697895681
29.81,4.96376328988047,3.96597499730619,0.00617026708621181,0.00579366489138164
29.82,4.96382499255133,3.9660329339551,0.0061597605603759,0.005783799630373
29.83,4.96388659015694,3.9660907719514,0.00614927192463078,0.00577395116621024
29.84,4.96394808287618,3.96614851146307,0.00613880114853239,0.00576411947217451
29.85,4.96400947088767,3.96620615265779,0.00612834820168252,0.00575430451935321
29.86,4.96407075436968,3.96626369570298,0.00611791305331261,0.00574450627939949
29.87,4.96413193350022,3.96632114076578,0.00610749567327262,0.00573472472082005
29.88,4.96419300845695,3.96637848801298,0.00609709603182877,0.0057249598189444
29.89,4.96425397941727,3.96643573761117,0.00608671409744588,0.00571521154528333
29.9,4.96431484655824,3.96649288972663,0.00607634984120297,0.00570547987123409
29.91,4.96437561005666,3.96654994452534,0.00606600323296351,0.00569576476853701
29.92,4.96443627008899,3.96660690217302,0.00605567424348131,0.00568606620858138
29.93,4.96449682683142,3.96666376283511,0.00604536284202833,0.00567638416313537
29.94,4.96455728045984,3.96672052667674,0.0060350689985949,0.00566671860481075
29.95,4.96461763114983,3.96677719386279,0.00602479268324282,0.00565706950425969
29.96,4.96467787907666,3.96683376455783,0.00601453386445424,0.00564743683321291
29.97,4.9647380244153,3.96689023892616,0.00600429251465237,0.00563782056412522
29.98,4.96479806734045,3.96694661713181,0.0059940686038841,0.00562822066973217
29.99,4.96485800802649,3.9670028993385,0.00598386210190684,0.00561863712123381
30,4.96491784664751,3.96705908570972,0.00597367297913177,0.00560906989154849


==> csv/trajectory_quad.csv <==
time,x,y,z,phi,theta,psi,x_dot,y_dot,z_dot,p,q,r
0,0,0,0.5,0,0,0,0,0,0,0,0,0
0.04,0,0,0.5,0,0,0,0,0,0.000421826042077171,-6.66533866151996e-07,6.66533866151996e-07,0
0.08,0,0,0.500016873041683,-2.66613546460798e-08,2.66613546460798e-08,0,0,0,0.000843811427525338,-1.32867961716428e-06,1.32867961716428e-06,-3.11922866041541e-21
0.12,0,0,0.500050625498784,-7.98085393326512e-08,7.98085393326512e-08,-1.24769146416616e-22,1.04731353139049e-08,1.04731353139049e-08,0.00126463591045493,-1.98719106744862e-06,1.98719106744862e-06,-3.55281638826563e-21
0.16,4.18925412556195e-10,4.18925412556195e-10,0.500101210935202,-1.59296182030596e-07,1.59296182030596e-07,-2.66881801947242e-22,4.1823499011082e-08,4.1823499011082e-08,0.00168430106564607,-2.64207315749541e-06,2.64207315749541e-06,-5.04092211012756e-21
0.2,2.09186537299947e-09,2.09186537299947e-09,0.500168582977828,-2.64979108330412e-07,2.64979108330412e-07,-4.68518686352344e-22,1.04397987474059e-07,1.04397987474059e-07,0.00210280848572317,-3.2933308853903e-06,3.2933308853903e-06,-9.37613069145438e-21
0.24,6.26778487196183e-09,6.26778487196183e-09,0.500252695317257,-3.96712343746025e-07,3.96712343746025e-07,-8.43563914010519e-22,2.0848637895233e-07,2.0848637895233e-07,0.00252015976336935,-3.94096926280781e-06,3.94096926280781e-06,-5.68088667435894e-21
0.28,1.4607240030055e-08,1.4607240030055e-08,0.500353501707792,-5.54351114258337e-07,5.54351114258337e-07,-1.07079938098488e-21,3.64321413017696e-07,3.64321413017696e-07,0.00293635649132042,-4.5849933149937e-06,4.5849933149937e-06,-1.10808083849861e-20
0.32,2.91800965507629e-08,2.91800965507629e-08,0.500470955967445,-7.37750846858085e-07,7.37750846858085e-07,-1.51403171638432e-21,5.82078870229662e-07,5.82078870229662e-07,0.00335140026235557,-5.2254080807455e-06,5.2254080807455e-06,-8.94806466089461e-21
0.36,5.24632513599494e-08,5.24632513599494e-08,0.500605011977939,-9.46767170087905e-07,9.46767170087905e-07,-1.8719543028201e-21,8.71877652010632e-07,8.71877652010632e-07,0.00376529266929204,-5.86221861239282e-06,5.86221861239282e-06,-5.19169807947051e-21
0.4,8.73383574403746e-08,8.73383574403746e-08,0.500755623684711,-1.18125591458362e-06,1.18125591458362e-06,-2.07962222599893e-21,1.24377986073057e-06,1.24377986073057e-06,0.00417803530497707,-6.49542997577764e-06,6.49542997577764e-06,-9.18732432448847e-21
0.44,1.37089551869597e-07,1.37089551869597e-07,0.50092274509691,-1.44107311361472e-06,1.44107311361472e-06,-2.44711519897846e-21,1.70779088000082e-06,1.70779088000082e-06,0.00458962976228051,-7.12504725023415e-06,7.12504725023415e-06,-9.66711841180205e-21
0.48,2.0540118706963e-07,2.0540118706963e-07,0.501106330287401,-1.72607500362409e-06,1.72607500362409e-06,-2.83379993545055e-21,2.27385945517681e-06,2.27385945517681e-06,0.00500007763408739,-7.75107552856851e-06,7.75107552856851e-06,-8.3113434644798e-21
0.52,2.96355565276702e-07,2.96355565276702e-07,0.501306333392764,-2.03611802476683e-06,2.03611802476683e-06,-3.16625367402974e-21,2.9518777740693e-06,2.9518777740693e-06,0.00540938051329178,-8.3735199170386e-06,8.3735199170386e-06,-7.27356932574663e-21
0.56,4.14430676239474e-07,4.14430676239474e-07,0.501522708613296,-2.37105882144837e-06,2.37105882144837e-06,-3.4571964470596e-21,3.75168154786375e-06,3.75168154786375e-06,0.00581753999278838,-8.99238553533319e-06,8.99238553533319e-06,-4.57300543444382e-21
0.6,5.64497938154024e-07,5.64497938154024e-07,0.501755410213008,-2.7307542428617e-06,2.7307542428617e-06,-3.64011666443736e-21,4.68305009224774e-06,4.68305009224774e-06,0.00622455766546579,-9.60767751655111e-06,9.60767751655111e-06,-2.13959863478975e-21
0.64,7.51819941843934e-07,7.51819941843934e-07,0.502004392519626,-3.11506134352375e-06,3.11506134352375e-06,-3.72570060982895e-21,5.75570640874586e-06,5.75570640874586e-06,0.00663043512420039,-1.02194010071804e-05,1.02194010071804e-05,-1.50851196433182e-21
0.68,9.82048198193768e-07,9.82048198193768e-07,0.502269609924594,-3.52383738381096e-06,3.52383738381096e-06,-3.78604108840222e-21,6.97931726626185e-06,6.97931726626185e-06,0.00703517396184793,-1.08275611670767e-05,1.08275611670767e-05,-5.80355609703322e-21
0.72,1.26122088884424e-06,1.26122088884424e-06,0.502551016883068,-3.95693983049403e-06,3.95693983049403e-06,-4.01818333228355e-21,8.36349328282769e-06,8.36349328282769e-06,0.00743877577123698,-1.14321631694425e-05,1.14321631694425e-05,-5.06870940970194e-21
0.76,1.59576062015735e-06,1.59576062015735e-06,0.502848567913918,-4.41422635727173e-06,4.41422635727173e-06,-4.22093170867163e-21,9.91778900755925e-06,9.91778900755925e-06,0.00784124214516247,-1.20332122008047e-05,1.20332122008047e-05,-3.31379082817209e-21
0.8,1.99247218045972e-06,1.99247218045972e-06,0.503162217599724,-4.89555484530392e-06,4.89555484530392e-06,-4.35348334179851e-21,1.16517030028182e-05,1.16517030028182e-05,0.00824257467637906,-1.26307134609932e-05,1.26307134609932e-05,-5.43392466256312e-21
0.84,2.45854030057245e-06,2.45854030057245e-06,0.503491920586779,-5.40078338374365e-06,5.40078338374365e-06,-4.57084032830103e-21,1.35746779265796e-05,1.35746779265796e-05,0.00864277495759275,-1.32246721631192e-05,1.32246721631192e-05,-7.30047425459309e-21
0.88,3.00152741763563e-06,3.00152741763563e-06,0.503837631585083,-5.92977027026841e-06,5.92977027026841e-06,-4.86285929848476e-21,1.56961006150057e-05,1.56961006150057e-05,0.00904184458145501,-1.3815093533552e-05,1.3815093533552e-05,-1.25623086717401e-20
0.92,3.62937144223586e-06,3.62937144223586e-06,0.504199305368341,-6.48237401161049e-06,6.48237401161049e-06,-5.36535164535436e-21,1.8025302165224e-05,1.8025302165224e-05,0.00943978514055686,-1.4401982811898e-05,1.4401982811898e-05,-1.68900963121396e-20
0.96,4.35038352884482e-06,4.35038352884482e-06,0.504576896773964,-7.05845332408641e-06,7.05845332408641e-06,-6.04095549783994e-21,2.05715580183108e-05,2.05715580183108e-05,0.00983659822742027,-1.49853452509765e-05,1.49853452509765e-05,-1.52152183163443e-20
1,5.17324584957725e-06,5.17324584957725e-06,0.50497036070306,-7.65786713412547e-06,7.65786713412547e-06,-6.64956423049372e-21,2.33440880424795e-05,2.33440880424795e-05,0.0102322854344929,-1.55651861167984e-05,1.55651861167984e-05,-1.30642190953615e-20
1.04,6.10700937127643e-06,6.10700937127643e-06,0.50537965212044,-8.28047457879741e-06,8.28047457879741e-06,-7.17213299430818e-21,2.63520566164721e-05,2.63520566164721e-05,0.0106268483541411,-1.61415106885419e-05,1.61415106885419e-05,-1.58835572993665e-20
1.08,7.16109163593531e-06,7.16109163593531e-06,0.505804726054606,-8.92613500633908e-06,8.92613500633908e-06,-7.80747528628284e-21,2.96045727131553e-05,2.96045727131553e-05,0.0110202885786426,-1.67143242585302e-05,1.67143242585302e-05,-1.69673539161993e-20
1.12,8.34527454446152e-06,8.34527454446152e-06,0.506245537597751,-9.59470797668029e-06,9.59470797668029e-06,-8.48616944293081e-21,3.31106899833199e-05,3.31106899833199e-05,0.0114126077001812,-1.72836321322078e-05,1.72836321322078e-05,-1.91127679770047e-20
1.16,9.66970214379432e-06,9.66970214379432e-06,0.506702041905759,-1.02860532619686e-05,1.02860532619686e-05,-9.250680162011e-21,3.68794068396833e-05,3.68794068396833e-05,0.0118038073108379,-1.78494396281167e-05,1.78494396281167e-05,-2.04787311160218e-20
1.2,1.11448784173817e-05,1.11448784173817e-05,0.507174194198192,-1.10000308470933e-05,1.10000308470933e-05,-1.00698294066519e-20,4.09196665410938e-05,4.09196665410938e-05,0.0121938890025877,-1.84117520778729e-05,1.84117520778729e-05,-1.81718379631807e-20
1.24,1.27816650790254e-05,1.27816650790254e-05,0.507661949758296,-1.17365009302082e-05,1.17365009302082e-05,-1.07967029251791e-20,4.52403572769391e-05,4.52403572769391e-05,0.01258285436729,-1.89705748261425e-05,1.89705748261425e-05,-1.86282370574756e-20
1.28,1.4591279370103e-05,1.4591279370103e-05,0.508165263932987,-1.24953239232539e-05,1.24953239232539e-05,-1.15418324074781e-20,4.98503122517546e-05,4.98503122517546e-05,0.0129707049966841,-1.95259132306172e-05,1.95259132306172e-05,-2.12143225083736e-19
1.32,1.65852918601732e-05,1.65852918601732e-05,0.508684092132855,-1.32763604524786e-05,1.32763604524786e-05,-2.00275614108276e-20,5.47583097700351e-05,5.47583097700351e-05,0.0133574424823815,-2.007777266199e-05,2.007777266199e-05,-1.02470010314592e-21
1.36,1.87756242509746e-05,1.87756242509746e-05,0.50921838983215,-1.40794713589582e-05,1.40794713589582e-05,-2.00685494149534e-20,5.99730733212463e-05,5.99730733212463e-05,0.013743068415861,-2.0626158503931e-05,2.0626158503931e-05,6.97870439721298e-21
1.4,2.11745471838244e-05,2.11745471838244e-05,0.509768112568784,-1.49045176991154e-05,1.49045176991154e-05,-1.97894012390649e-20,6.55032716650383e-05,6.55032716650383e-05,0.0141275843884603,-2.11710761530622e-05,2.11710761530622e-05,-4.91262669440371e-19
1.44,2.37946780504259e-05,2.37946780504259e-05,0.510333215944323,-1.57513607452379e-05,1.57513607452379e-05,-3.94399080166797e-20,7.13575189166585e-05,7.13575189166585e-05,0.0145109919913721,-2.17125310189328e-05,2.17125310189328e-05,5.68448242792933e-19
1.48,2.66489788070923e-05,2.66489788070923e-05,0.510913655623978,-1.66198619859952e-05,1.66198619859952e-05,-1.67019783049624e-20,7.75443746325652e-05,7.75443746325652e-05,0.014893292815636,-2.2250528523994e-05,2.2250528523994e-05,-1.26965081596212e-18
1.52,2.97507537923949e-05,2.97507537923949e-05,0.511509387336603,-1.7509883126955e-05,1.7509883126955e-05,-6.74880109434472e-20,8.40723438962406e-05,8.40723438962406e-05,0.0152744884521324,-2.27850741035737e-05,2.27850741035738e-05,-1.98847121827559e-18
1.56,3.31136475482445e-05,3.31136475482445e-05,0.512120366874688,-1.84212860910979e-05,1.84212860910979e-05,-1.47026859674471e-19,9.09498774042031e-05,9.09498774042031e-05,0.015654580491578,-2.33161732058511e-05,2.33161732058511e-05,6.42934361635867e-19
1.6,3.67516426444126e-05,3.67516426444126e-05,0.512746550094351,-1.9353933019332e-05,1.9353933019332e-05,-1.21309485209036e-19,9.81853715522185e-05,9.81853715522185e-05,0.0160335705245167,-2.38438312918306e-05,2.38438312918306e-05,3.37731513974638e-18
1.64,4.06790575065014e-05,4.06790575065014e-05,0.513387892915332,-2.03076862710052e-05,2.03076862710052e-05,1.37831203808188e-20,0.000105787168521709,0.000105787168521709,0.0164114601413161,-2.43680538353163e-05,2.43680538353164e-05,3.88598554274713e-18
1.68,4.49105442473698e-05,4.49105442473698e-05,0.514044351320985,-2.12824084244178e-05,2.12824084244179e-05,1.69222542090704e-19,0.000113763556366363,0.000113763556366363,0.016788250932161,-2.48888463228859e-05,2.4888846322886e-05,6.3417484435429e-18
1.72,4.94610865020243e-05,4.94610865020243e-05,0.514715881358271,-2.22779622773333e-05,2.22779622773333e-05,4.2289247983242e-19,0.000122122769098938,0.000122122769098938,0.0171639444870452,-2.54062142538641e-05,2.54062142538641e-05,6.59792460680309e-18
1.76,5.43459972659818e-05,5.43459972659818e-05,0.515402439137753,-2.32942108474878e-05,2.32942108474879e-05,6.86809464104544e-19,0.000130872986778262,0.000130872986778262,0.017538542395768,-2.59201631402964e-05,2.59201631402964e-05,5.46417668339283e-18
1.8,5.95809167371123e-05,5.95809167371123e-05,0.516103980833584,-2.43310173730997e-05,2.43310173730997e-05,9.05376531440257e-19,0.000140022335596438,0.000140022335596438,0.0179120462479272,-2.64306985069224e-05,2.64306985069224e-05,5.26959293428808e-18
1.84,6.51818101609698e-05,6.51818101609698e-05,0.516820462683501,-2.53882453133766e-05,2.53882453133766e-05,1.11616024881178e-18,0.000149578887966235,0.000149578887966235,0.0182844576329124,-2.69378258911488e-05,2.69378258911488e-05,5.73210192203922e-18
1.88,7.11649656796192e-05,7.11649656796192e-05,0.517551840988817,-2.64657583490226e-05,2.64657583490226e-05,1.34544432569335e-18,0.000159550662608681,0.000159550662608681,0.0186557781399004,-2.74415508430227e-05,2.74415508430227e-05,6.17103770950267e-18
1.92,7.75469921839664e-05,7.75469921839664e-05,0.518298072114413,-2.75634203827435e-05,2.75634203827435e-05,1.59228583407346e-18,0.000169945624640853,0.000169945624640853,0.0190260093578488,-2.7941878925204e-05,2.7941878925204e-05,6.05537435875745e-18
1.96,8.43448171696005e-05,8.43448171696005e-05,0.519059112488727,-2.86810955397516e-05,2.86810955397516e-05,1.83450080842375e-18,0.000180771685663854,0.000180771685663854,0.0193951528754892,-2.84388157129384e-05,2.84388157129384e-05,6.96371225423593e-18
2,9.15756845961547e-05,9.15756845961547e-05,0.519834918603747,-2.98186481682692e-05,2.98186481682692e-05,2.11304929859319e-18,0.000192036703850995,0.000192036703850995,0.0197632102813226,-2.89323667940292e-05,2.89323667940292e-05,6.77962041684558e-18
2.04,9.92571527501945e-05,9.92571527501945e-05,0.520625447015,-3.09759428400303e-05,3.09759428400303e-05,2.38423411526701e-18,0.000203748484036166,0.000203748484036166,0.0201301831636136,-2.94225377688101e-05,2.94225377688101e-05,8.75967851438861e-18
2.08,0.000107407092111641,0.000107407092111641,0.521430654341544,-3.21528443507827e-05,3.21528443507827e-05,2.73462125584256e-18,0.000215914777802399,0.000215914777802399,0.0204960731103834,-2.99093342501172e-05,2.99093342501172e-05,8.66327804109105e-18
2.12,0.000116043683223737,0.000116043683223737,0.52225049726596,-3.33492177207874e-05,3.33492177207874e-05,3.0811523774862e-18,0.000228543283570628,0.000228543283570628,0.0208608817094049,-3.03927618632603e-05,3.03927618632604e-05,7.45092006309486e-18
2.16,0.000125185414566562,0.000125185414566562,0.523084932534336,-3.45649281953178e-05,3.45649281953178e-05,3.37918918001e-18,0.000241641646688641,0.000241641646688641,0.0212246105481975,-3.08728262459952e-05,3.08728262459952e-05,7.47772928540014e-18
2.2,0.000134851080434108,0.000134851080434108,0.523933916956264,-3.57998412451576e-05,3.57998412451576e-05,3.678298351426e-18,0.000255217459520224,0.000255217459520224,0.0215872612140202,-3.13495330484949e-05,3.13495330484949e-05,4.23308196938235e-18
2.24,0.000145059778814917,0.000145059778814917,0.524797407404825,-3.70538225670974e-05,3.70538225670974e-05,3.84762163020129e-18,0.000269278261534498,0.000269278261534498,0.0219488352938664,-3.18228879333206e-05,3.18228879333206e-05,2.17743054176322e-18
2.28,0.000155830909276297,0.000155830909276297,0.525675360816579,-3.83267380844303e-05,3.83267380844303e-05,3.93471885187182e-18,0.000283831539395446,0.000283831539395446,0.022309334374459,-3.22928965753935e-05,3.22928965753935e-05,3.67950984400436e-20
2.32,0.000167184170852115,0.000167184170852115,0.526567734191558,-3.9618453947446e-05,3.9618453947446e-05,3.93619065580943e-18,0.000298884727051633,0.000298884727051633,0.0226687600422435,-3.27595646619651e-05,3.2759564661965e-05,-1.40820243882589e-18
2.36,0.00017913955993418,0.00017913955993418,0.527474484593247,-4.09288365339246e-05,4.09288365339246e-05,3.87986255825639e-18,0.000314445205826117,0.000314445205826117,0.0230271138833836,-3.32228978925881e-05,3.32228978925881e-05,1.26208309414175e-18
2.4,0.000191717368167225,0.000191717368167225,0.528395569148583,-4.22577524496281e-05,4.22577524496281e-05,3.93034588202206e-18,0.000330520304506545,0.000330520304506545,0.0233843974837551,-3.36829019790873e-05,3.36829019790873e-05,-1.53026878868749e-19
2.44,0.000204938180347486,0.000204938180347486,0.529330945047933,-4.36050685287916e-05,4.36050685287916e-05,3.92422480686731e-18,0.00034711729943545,0.000347117299435449,0.0237406124289409,-3.41395826455294e-05,3.41395826455294e-05,-7.81839208973974e-19
2.48,0.000218822872324904,0.000218822872324904,0.530280569545091,-4.49706518346128e-05,4.49706518346128e-05,3.89295123850835e-18,0.000364243414600723,0.000364243414600723,0.0240957603042249,-3.45929456281938e-05,3.45929456281938e-05,1.55348006630259e-18
2.52,0.000233392608908933,0.000233392608908933,0.53124439995726,-4.63543696597405e-05,4.63543696597406e-05,3.95509044116045e-18,0.00038190582172629,0.000381905821726289,0.024449842694586,-3.5042996675542e-05,3.5042996675542e-05,-2.61121551715803e-18
2.56,0.000248668841777985,0.000248668841777985,0.532222393665043,-4.77560895267622e-05,4.77560895267622e-05,3.85064182047413e-18,0.000400111640362958,0.000400111640362958,0.0248028611846948,-3.54897415481879e-05,3.54897415481879e-05,-4.22252614096667e-18
2.6,0.000264673307392503,0.000264673307392503,0.533214508112431,-4.91756791886897e-05,4.91756791886897e-05,3.68174077483547e-18,0.000418867937979472,0.000418867937979472,0.0251548173589057,-3.59331860188673e-05,3.59331860188673e-05,-4.43373435250616e-18
2.64,0.000281428024911682,0.000281428024911682,0.534220700806787,-5.06130066294444e-05,5.06130066294444e-05,3.50439140073522e-18,0.000438181730053737,0.000438181730053737,0.0255057128012538,-3.63733358724073e-05,3.63733358724072e-05,5.59793033660195e-19
2.68,0.000298955294113832,0.000298955294113832,0.535240929318837,-5.20679400643407e-05,5.20679400643407e-05,3.52678312208163e-18,0.000458059980164243,0.000458059980164243,0.0258555490954475,-3.68101969056956e-05,3.68101969056956e-05,8.86496633033585e-19
2.72,0.000317277693320401,0.000317277693320401,0.536275151282655,-5.35403479405685e-05,5.35403479405686e-05,3.56224298740297e-18,0.000478509600081669,0.000478509600081669,0.0262043278248648,-3.72437749276499e-05,3.72437749276498e-05,8.04831455202408e-19
2.76,0.000336418077323668,0.000336418077323668,0.53732332439565,-5.50300989376745e-05,5.50300989376745e-05,3.59443624561107e-18,0.000499537449860678,0.000499537449860678,0.0265520505725474,-3.76740757591861e-05,3.76740757591861e-05,5.46603511534738e-19
2.8,0.000356399575318095,0.000356399575318095,0.538385406418551,-5.6537061968042e-05,5.6537061968042e-05,3.61630038607246e-18,0.000521150337931888,0.000521150337931888,0.0268987189211952,-3.81011052331882e-05,3.81011052331881e-05,2.62743510144778e-18
2.84,0.000377245588835371,0.000377245588835371,0.539461355175399,-5.80611061773695e-05,5.80611061773695e-05,3.72139779013037e-18,0.000543355021194042,0.000543355021194042,0.0272443344531617,-3.85248691944756e-05,3.85248691944755e-05,3.11338873050512e-18
2.88,0.000398979789683132,0.000398979789683132,0.540551128553526,-5.96021009451485e-05,5.96021009451485e-05,3.84593333935057e-18,0.000566158205106351,0.000566158205106351,0.0275888987504477,-3.89453734997724e-05,3.89453734997723e-05,1.72791095580863e-18
2.92,0.000421626117887386,0.000421626117887386,0.541654684503544,-6.11599158851394e-05,6.11599158851394e-05,3.91504977758292e-18,0.000589566543781027,0.000589566543781027,0.0279324133946981,-3.93626240176754e-05,3.93626240176753e-05,4.98170856288419e-18
2.96,0.000445208779638628,0.000445208779638627,0.542771981039332,-6.27344208458465e-05,6.27344208458464e-05,4.11431812009829e-18,0.000613586640075996,0.000613586640075996,0.0282748799671946,-3.97766266286219e-05,3.97766266286218e-05,7.17591141049782e-18
3,0.000469752245241667,0.000469752245241667,0.543902976238019,-6.43254859109913e-05,6.43254859109913e-05,4.4013545765182e-18,0.0006382250456878,0.0006382250456878,0.0286163000488518,-4.01873872248577e-05,4.01873872248576e-05,4.94808896609845e-18
3.04,0.000495281247069179,0.000495281247069179,0.545047628239973,-6.59329813999856e-05,6.59329813999856e-05,4.59927813516214e-18,0.000663488261244674,0.000663488261244674,0.0289566752202123,-4.05949117104052e-05,4.05949117104051e-05,4.37843728740365e-18
3.08,0.000521820777518966,0.000521820777518966,0.546205895248782,-6.75567778684018e-05,6.75567778684018e-05,4.77441562665828e-18,0.000689382736399811,0.000689382736399811,0.0292960070614405,-4.09992060010301e-05,4.099920600103e-05,4.33779241691413e-18
3.12,0.000549396086974959,0.000549396086974959,0.547377735531239,-6.9196746108443e-05,6.9196746108443e-05,4.94792732333485e-18,0.000715914869924805,0.000715914869924805,0.029634297152319,-4.14002760242094e-05,4.14002760242093e-05,5.16023215757518e-18
3.16,0.000578032681771951,0.000578032681771951,0.548563107417332,-7.08527571494114e-05,7.08527571494114e-05,5.15433660963786e-18,0.000743091009803279,0.000743091009803279,0.0299715470722423,-4.17981277190984e-05,4.17981277190983e-05,8.53313993092338e-18
3.2,0.000607756322164082,0.000607756322164082,0.549761969300222,-7.25246822581754e-05,7.25246822581753e-05,5.49566220687479e-18,0.00077091745332469,0.00077091745332469,0.0303077584002126,-4.21927670364975e-05,4.21927670364974e-05,8.51070594136497e-18
3.24,0.00063859302029707,0.00063859302029707,0.55097427963623,-7.42123929396353e-05,7.42123929396352e-05,5.83609044452939e-18,0.000799400447178313,0.000799400447178313,0.030642932714835,-4.25841999388193e-05,4.25841999388192e-05,8.54829216171874e-18
3.28,0.000670569038184202,0.000670569038184202,0.552199996944824,-7.5915760937188e-05,7.5915760937188e-05,6.17802213099814e-18,0.000828546187547412,0.000828546187547413,0.0309770715943118,-4.2972432400055e-05,4.29724324000549e-05,6.87374587856132e-18
3.32,0.000703710885686099,0.000703710885686099,0.553439079808596,-7.76346582331902e-05,7.76346582331902e-05,6.45297196614059e-18,0.000858360820203582,0.000858360820203582,0.0313101766164385,-4.33574704057412e-05,4.33574704057411e-05,7.42614807279051e-18
3.36,0.000738045318494242,0.000738045318494242,0.554691486873254,-7.93689570494199e-05,7.93689570494198e-05,6.75001788905221e-18,0.000888850440601269,0.000888850440601269,0.0316422493585979,-4.37393199529256e-05,4.37393199529255e-05,8.18628374961518e-18
3.4,0.000773599336118293,0.000773599336118293,0.555957176847598,-8.11185298475369e-05,8.11185298475369e-05,7.07746923903682e-18,0.00092002109397248,0.00092002109397248,0.0319732913977563,-4.41179870501339e-05,4.41179870501338e-05,1.15144437137013e-17
3.44,0.000810400179877192,0.000810400179877192,0.557236108503508,-8.28832493295422e-05,8.28832493295422e-05,7.53804698758487e-18,0.000951878775421655,0.000951878775421655,0.0323033043104578,-4.44934777173352e-05,4.44934777173351e-05,1.30010354457882e-17
3.48,0.000848475330894058,0.000848475330894058,0.558528240675926,-8.46629884382356e-05,8.46629884382356e-05,8.0580884054164e-18,0.000984429430020724,0.000984429430020724,0.0326322896728203,-4.4865797985908e-05,4.48657979859079e-05,1.69738571911166e-17
3.52,0.000887852508094887,0.000887852508094887,0.559833532262839,-8.6457620357672e-05,8.64576203576719e-05,8.73704269306106e-18,0.00101767895290434,0.00101767895290434,0.0329602490605298,-4.52349538986057e-05,4.52349538986056e-05,1.46905687026567e-17
3.56,0.000928559666211061,0.000928559666211061,0.56115194222526,-8.82670185136162e-05,8.82670185136162e-05,9.32466544116733e-18,0.0010516331893653,0.0010516331893653,0.0332871840488367,-4.56009515095223e-05,4.56009515095222e-05,1.11925728632865e-17
3.6,0.000970624993785673,0.000970624993785673,0.562483429587214,-9.00910565739971e-05,9.0091056573997e-05,9.77236835569879e-18,0.00108629793495009,0.00108629793495009,0.0336130962125501,-4.59637968840573e-05,4.59637968840573e-05,3.32327304717697e-18
3.64,0.00101407691118368,0.00101407691118368,0.563827953435716,-9.19296084493594e-05,9.19296084493593e-05,9.90529927758587e-18,0.0011216789355547,0.0011216789355547,0.033937987126034,-4.63234960988813e-05,4.63234960988812e-05,3.88571039204151e-18
3.68,0.00105894406860586,0.00105894406860586,0.565185472920757,-9.37825482933146e-05,9.37825482933146e-05,1.00607276932675e-17,0.00115778188752051,0.00115778188752051,0.0342618583632015,-4.66800552419004e-05,4.66800552419004e-05,4.80768567318887e-18
3.72,0.00110525534410669,0.00110525534410669,0.566555947255285,-9.56497505029907e-05,9.56497505029906e-05,1.02530351201951e-17,0.00119461243773041,0.00119461243773041,0.0345847114975114,-4.70334804122214e-05,4.70334804122213e-05,4.68652161762062e-18
3.76,0.0011530398416159,0.0011530398416159,0.567939335715186,-9.75310897194795e-05,9.75310897194795e-05,1.04404959848999e-17,0.00123217618370509,0.00123217618370509,0.034906548101963,-4.73837777201161e-05,4.73837777201161e-05,4.46951075473798e-18
3.8,0.0012023268889641,0.0012023268889641,0.569335597639264,-9.94264408282842e-05,9.94264408282841e-05,1.06192764150894e-17,0.00127047867369948,0.00127047867369948,0.0352273697490907,-4.77309532869861e-05,4.77309532869861e-05,6.13717980400955e-18
3.84,0.00125314603591208,0.00125314603591208,0.570744692429228,-0.000101335678959764,0.000101335678959764,1.08647636072498e-17,0.00130952540679939,0.00130952540679939,0.0355471780109613,-4.80750132453267e-05,4.80750132453267e-05,5.33923451493691e-18
3.88,0.00130552705218406,0.00130552705218406,0.572166579549666,-0.000103258679489577,0.000103258679489577,1.10783329878473e-17,0.00134932183301829,0.00134932183301829,0.0358659744591676,-4.84159637386913e-05,4.84159637386912e-05,5.47660773371611e-18
3.92,0.00135949992550479,0.00135949992550479,0.573601218528033,-0.000105195318039124,0.000105195318039124,1.12973972971959e-17,0.00138987335339427,0.00138987335339427,0.0361837606648247,-4.8753810921655e-05,4.87538109216549e-05,5.67744229435659e-18
3.96,0.00141509485964056,0.00141509485964056,0.575048568954626,-0.000107145470475991,0.00010714547047599,1.15244949889702e-17,0.0014311853200872,0.0014311853200872,0.0365005381985652,-4.90885609597788e-05,4.90885609597788e-05,5.71775732686884e-18
4,0.00147234227244405,0.00147234227244405,0.576508590482569,-0.000109109012914382,0.000109109012914382,1.17532052820449e-17,0.00147326303647602,0.00147326303647602,0.0368163086305352,-4.94202200295731e-05,4.9420220029573e-05,7.05139160173169e-18
4.04,0.00153127279390309,0.00153127279390309,0.57798124282779,-0.000111085821715565,0.000111085821715565,1.20352609461142e-17,0.00151611175725623,0.00151611175725623,0.0371310735303896,-4.97487943184608e-05,4.97487943184608e-05,6.15959427872761e-18
4.08,0.00159191726419334,0.00159191726419334,0.579466485769006,-0.000113075773488303,0.000113075773488303,1.22816447172633e-17,0.00155973668853753,0.00155973668853753,0.0374448344672869,-5.00742900247411e-05,5.00742900247411e-05,6.71928319384007e-18
4.12,0.00165430673173484,0.00165430673173484,0.580964279147697,-0.000115078745089293,0.000115078745089293,1.25504160450169e-17,0.00160414298794161,0.00160414298794161,0.037757593009886,-5.03967133575522e-05,5.03967133575522e-05,5.8102789264867e-18
4.16,0.00171847245125251,0.00171847245125251,0.582474582868093,-0.000117094613623595,0.000117094613623595,1.27828272020764e-17,0.00164933576470018,0.00164933576470018,0.0380693507263415,-5.07160705368346e-05,5.07160705368346e-05,2.98581102756145e-18
4.2,0.00178444588184051,0.00178444588184051,0.583997356897146,-0.000119123256445068,0.000119123256445068,1.29022596431788e-17,0.00169532007975306,0.00169532007975306,0.038380109184298,-5.10323677932937e-05,5.10323677932936e-05,3.87963094753018e-18
4.24,0.00185225868503063,0.00185225868503063,0.585532561264518,-0.0001211645511568,0.0001211645511568,1.30574448810801e-17,0.00174210094584653,0.00174210094584653,0.0386898699508875,-5.13456113683624e-05,5.13456113683624e-05,4.24085088559135e-18
4.28,0.0019219427228645,0.0019219427228645,0.587080156062553,-0.000123218375611534,0.000123218375611534,1.32270789165037e-17,0.00178968332763183,0.00178968332763183,0.038998634592724,-5.16558075141639e-05,5.16558075141638e-05,3.66274278685653e-18
4.32,0.00199353005596977,0.00199353005596977,0.588640101446262,-0.000125284607912101,0.000125284607912101,1.3373588627978e-17,0.00183807214176373,0.00183807214176373,0.0393064046758999,-5.19629624934735e-05,5.19629624934735e-05,3.36727089873851e-18
4.36,0.00206705294164032,0.00206705294164032,0.590212357633298,-0.00012736312641184,0.00012736312641184,1.35082794639275e-17,0.00188727225699944,0.00188727225699944,0.0396131817659811,-5.22670825796814e-05,5.22670825796814e-05,5.7428615214409e-18
4.4,0.0021425438319203,0.0021425438319203,0.591796884903938,-0.000129453809715027,0.000129453809715027,1.37379939247851e-17,0.00193728849429748,0.00193728849429748,0.0399189674280029,-5.25681740567542e-05,5.25681740567542e-05,5.25443611287766e-18
4.44,0.0022200353716922,0.0022200353716922,0.593393643601058,-0.000131556536677297,0.000131556536677297,1.39481713693002e-17,0.0019881256269169,0.00198812562691691,0.0402237632264657,-5.28662432191969e-05,5.28662432191968e-05,5.30359059434535e-18
4.48,0.00229956039676887,0.00229956039676887,0.595002594130116,-0.000133671186406065,0.000133671186406065,1.41603149930741e-17,0.00203978838051656,0.00203978838051656,0.0405275707253309,-5.31612963720146e-05,5.31612963720146e-05,5.55425087775891e-18
4.52,0.00238115193198953,0.00238115193198953,0.59662369695913,-0.000135797638260946,0.000135797638260946,1.43824850281844e-17,0.00209228143325453,0.00209228143325453,0.0408303914880168,-5.34533398306742e-05,5.34533398306741e-05,5.82687014134147e-18
4.56,0.00246484318931972,0.00246484318931972,0.59825691261865,-0.000137935771854173,0.000137935771854173,1.46155598338381e-17,0.00214560941588783,0.00214560941588783,0.0411322270773939,-5.37423799210653e-05,5.37423799210653e-05,5.70910234808975e-18
4.6,0.00255066756595523,0.00255066756595523,0.599902201701746,-0.000140085467051015,0.000140085467051015,1.48439239277617e-17,0.00219977691187209,0.0021997769118721,0.0414330790557812,-5.40284229794621e-05,5.4028422979462e-05,5.09152793020047e-18
4.64,0.00263865864243011,0.00263865864243011,0.601559524863977,-0.000142246603970194,0.000142246603970194,1.50475850449697e-17,0.00225478845746161,0.00225478845746161,0.0417329489849421,-5.43114753524838e-05,5.43114753524838e-05,4.3714860601188e-18
4.68,0.00272885018072858,0.00272885018072858,0.603228842823375,-0.000144419062984293,0.000144419062984293,1.52224444873744e-17,0.00231064854180938,0.00231064854180938,0.0420318384260794,-5.4591543397056e-05,5.4591543397056e-05,5.34455031562775e-18
4.72,0.00282127612240095,0.00282127612240095,0.604910116360418,-0.000146602724720175,0.000146602724720175,1.54362264999996e-17,0.00236736160706738,0.00236736160706738,0.0423297489398324,-5.48686334803711e-05,5.48686334803711e-05,3.06142815818047e-18
4.76,0.00291597058668365,0.00291597058668365,0.606603306318012,-0.00014879747005939,0.00014879747005939,1.55586836263268e-17,0.00242493204848701,0.00242493204848701,0.0426266820862725,-5.51427519798492e-05,5.51427519798492e-05,1.96632922872259e-18
4.8,0.00301296786862313,0.00301296786862313,0.608308373601463,-0.000151003180138584,0.000151003180138584,1.56373367954757e-17,0.00248336421451965,0.00248336421451965,0.0429226394248979,-5.54139052830983e-05,5.54139052830983e-05,1.62287437165417e-18
4.84,0.00311230243720391,0.00311230243720391,0.610025279178458,-0.000153219736349908,0.000153219736349908,1.57022517703418e-17,0.00254266240691743,0.00254266240691743,0.0432176225146313,-5.56820997878747e-05,5.56820997878747e-05,2.29137694626885e-18
4.88,0.00321400893348061,0.00321400893348061,0.611753984079044,-0.000155447020341423,0.000155447020341423,1.57939068481926e-17,0.00260283088083409,0.00260283088083409,0.0435116329138141,-5.59473419020431e-05,5.59473419020431e-05,2.9278840827039e-18
4.92,0.00331812216871397,0.00331812216871398,0.613494449395596,-0.000157684914017505,0.000157684914017505,1.59110222115008e-17,0.00266387384492606,0.00266387384492606,0.0438046721802044,-5.62096380435368e-05,5.62096380435368e-05,3.72854854024928e-18
4.96,0.00342467712251102,0.00342467712251102,0.615246636282804,-0.000159933299539246,0.000159933299539246,1.60601641531107e-17,0.00272579546145365,0.00272579546145365,0.0440967418709717,-5.64689946403173e-05,5.64689946403173e-05,5.72254065588409e-18
5,0.00353370894096916,0.00353370894096916,0.617010505957643,-0.000162192059324859,0.000162192059324859,1.62890657793461e-17,0.00278859984638242,0.00278859984638242,0.0443878435426925,-5.67254181303338e-05,5.67254181303338e-05,5.47452991510187e-18
5.04,0.00364525293482446,0.00364525293482446,0.618786019699351,-0.000164461076050072,0.000164461076050072,1.65080469759502e-17,0.0028522910694847,0.0028522910694847,0.0446779787513477,-5.69789149614834e-05,5.69789149614834e-05,5.35976808376194e-18
5.08,0.00375934457760385,0.00375934457760385,0.620573138849405,-0.000166740232648532,0.000166740232648532,1.67224376993006e-17,0.00291687315444126,0.00291687315444126,0.0449671490523177,-5.72294915915699e-05,5.72294915915699e-05,5.49868590445187e-18
5.12,0.0038760195037815,0.0038760195037815,0.622371824811498,-0.000169029412312195,0.000169029412312195,1.69423851354787e-17,0.00298235007894312,0.00298235007894312,0.045255356000378,-5.7477154488263e-05,5.7477154488263e-05,5.62571534430793e-18
5.16,0.00399531350693922,0.00399531350693923,0.624182039051513,-0.000171328498491725,0.000171328498491725,1.7167413749251e-17,0.00304872577479355,0.00304872577479355,0.0455426011496966,-5.7721910129058e-05,5.7721910129058e-05,5.71434205128189e-18
5.2,0.00411726253793097,0.00411726253793097,0.626003743097501,-0.000173637374896887,0.000173637374896887,1.73959874313023e-17,0.00311600412801018,0.00311600412801018,0.0458288860538298,-5.79637650012342e-05,5.79637650012342e-05,5.30256689387671e-18
5.24,0.00424190270305137,0.00424190270305137,0.627836898539654,-0.000175955925496937,0.000175955925496937,1.76080901070574e-17,0.00318418897892728,0.00318418897892728,0.0461142122657173,-5.82027256018136e-05,5.82027256018136e-05,5.51726083366469e-18
5.28,0.00436927026220846,0.00436927026220847,0.629681467030283,-0.000178284034521009,0.000178284034521009,1.7828780540404e-17,0.0032532841222982,0.0032532841222982,0.0463985813376792,-5.84387984375203e-05,5.84387984375203e-05,5.34305467333467e-18
5.32,0.00449940162710039,0.00449940162710039,0.63153741028379,-0.00018062158645851,0.00018062158645851,1.80425027273373e-17,0.00332329330739794,0.00332329330739794,0.0466819948214122,-5.86719900247382e-05,5.86719900247382e-05,5.32254574674741e-18
5.36,0.00463233335939631,0.00463233335939631,0.633404690076646,-0.0001829684660595,0.0001829684660595,1.82554045572072e-17,0.00339422023812589,0.00339422023812589,0.0469644542679858,-5.89023068894697e-05,5.89023068894697e-05,5.34784575273546e-18
5.4,0.00476810216892134,0.00476810216892135,0.635283268247366,-0.000185324558335078,0.000185324558335078,1.84693183873167e-17,0.00346606857310868,0.00346606857310868,0.0472459612278371,-5.91297555672938e-05,5.91297555672938e-05,4.97958757965939e-18
5.44,0.00490674491184569,0.00490674491184569,0.637173106696479,-0.00018768974855777,0.00018768974855777,1.8668501890503e-17,0.00353884192580325,0.00353884192580325,0.0475265172507693,-5.93543426033245e-05,5.93543426033245e-05,4.9213512378591e-18
5.48,0.00504829858887782,0.00504829858887782,0.63907416738651,-0.000190063922261903,0.000190063922261903,1.88653559400174e-17,0.00361254386459998,0.00361254386459998,0.0478061238859466,-5.95760745521683e-05,5.95760745521683e-05,5.1643008751994e-18
5.52,0.00519280034346182,0.00519280034346182,0.640986412341948,-0.00019244696524399,0.00019244696524399,1.90719279750254e-17,0.00368717791292603,0.00368717791292603,0.0480847826818903,-5.97949579778823e-05,5.97949579778823e-05,6.79837541881771e-18
5.56,0.00534028745997886,0.00534028745997887,0.642909803649223,-0.000194838763563105,0.000194838763563105,1.93438629917781e-17,0.00376274754934881,0.00376274754934881,0.0483624951864755,-6.00109994539315e-05,6.00109994539314e-05,6.73471932430924e-18
5.6,0.00549079736195282,0.00549079736195282,0.644844303456682,-0.000197239203541262,0.000197239203541262,1.96132517647505e-17,0.00383925620767958,0.00383925620767958,0.0486392629469273,-6.02242055631466e-05,6.02242055631466e-05,4.84664318775129e-18
5.64,0.00564436761026,0.00564436761026,0.64678987397456,-0.000199648171763788,0.000199648171763788,1.98071174922605e-17,0.00391670727707719,0.00391670727707719,0.0489150875098165,-6.04345828976814e-05,6.04345828976814e-05,3.81967662793586e-18
5.68,0.00580103590134309,0.00580103590134309,0.648746477474952,-0.000202065555079696,0.000202065555079696,1.99599045573779e-17,0.00399510410215202,0.00399510410215202,0.0491899704210574,-6.06421380589698e-05,6.06421380589698e-05,5.06362987911417e-18
5.72,0.00596084006542917,0.00596084006542917,0.650714076291794,-0.000204491240602054,0.000204491240602054,2.01624497525425e-17,0.00407444998306999,0.00407444998306999,0.0494639132259024,-6.08468776576829e-05,6.08468776576829e-05,5.50284873143496e-18
5.76,0.00612381806475197,0.00612381806475197,0.652692632820831,-0.000206925115708362,0.000206925115708362,2.03825637017999e-17,0.00415474817565675,0.00415474817565675,0.0497369174689395,-6.10488083136861e-05,6.10488083136861e-05,6.82920131392667e-18
5.8,0.00629000799177824,0.00629000799177824,0.654682109519588,-0.000209367068040909,0.000209367068040909,2.0655731754357e-17,0.00423600189150202,0.00423600189150203,0.050008984694088,-6.12479366559956e-05,6.12479366559957e-05,4.08062361495697e-18
5.84,0.00645944806743832,0.00645944806743832,0.656682468907352,-0.000211816985507149,0.000211816985507149,2.08189566989553e-17,0.00431821429806406,0.00431821429806406,0.0502801164445953,-6.14442693227357e-05,6.14442693227357e-05,2.86227396295582e-18
5.88,0.00663217663936088,0.00663217663936088,0.658693673565136,-0.000214274756280058,0.000214274756280058,2.09334476574735e-17,0.00440138851877423,0.00440138851877423,0.0505503142630327,-6.16378129610943e-05,6.16378129610944e-05,4.93832023331692e-18
5.92,0.00680823218011185,0.00680823218011185,0.660715686135657,-0.000216740268798502,0.000216740268798502,2.11309804668062e-17,0.00448552763314182,0.00448552763314182,0.0508195796912929,-6.18285742272803e-05,6.18285742272804e-05,8.99087530627441e-18
5.96,0.00698765328543752,0.00698765328543752,0.662748469323309,-0.000219213411767593,0.000219213411767593,2.14906154790571e-17,0.00457063467685888,0.00457063467685888,0.0510879142705853,-6.20165597864794e-05,6.20165597864795e-05,5.45993454557783e-18
6,0.00717047867251188,0.00717047867251188,0.664791985894132,-0.000221694074159053,0.000221694074159053,2.17090128608803e-17,0.00465671264190526,0.00465671264190526,0.0513553195414326,-6.220177631281e-05,6.22017763128101e-05,2.36926719275501e-18
6.04,0.00735674717818809,0.00735674717818809,0.666846198675789,-0.000224182145211565,0.000224182145211565,2.18037835485905e-17,0.00474376447665378,0.00474376447665378,0.051621797043668,-6.23842304892797e-05,6.23842304892797e-05,7.71074428038761e-21
6.08,0.00754649775725424,0.00754649775725424,0.668911070557536,-0.000226677514431136,0.000226677514431136,2.18040919783617e-17,0.00483179308597555,0.00483179308597555,0.0518873483164305,-6.25639290077405e-05,6.25639290077405e-05,-7.56362016574412e-19
6.12,0.00773976948069326,0.00773976948069326,0.670986564490193,-0.000229180071591446,0.000229180071591446,2.17738374976987e-17,0.00492080133134536,0.00492080133134537,0.0521519748981627,-6.27408785688453e-05,6.27408785688453e-05,-8.38361938684468e-19
6.16,0.00793660153394708,0.00793660153394708,0.67307264348612,-0.0002316897067342,0.0002316897067342,2.17403030201513e-17,0.00501079203094731,0.00501079203094731,0.0524156783266059,-6.29150858820027e-05,6.29150858820027e-05,-1.65946582229166e-18
6.2,0.00813703321518497,0.00813703321518497,0.675169270619184,-0.00023420631016948,0.00023420631016948,2.16739243872596e-17,0.00510176795978048,0.00510176795978048,0.0526784601387979,-6.3086557665333e-05,6.3086557665333e-05,-1.50059575898554e-19
6.24,0.00834110393357619,0.00834110393357619,0.677276409024736,-0.000236729772476093,0.000236729772476093,2.16679220042237e-17,0.00519373184976479,0.00519373184976479,0.0529403218710687,-6.32553006456233e-05,6.32553006456234e-05,7.94859209943815e-19
6.28,0.00854885320756678,0.00854885320756678,0.679394021899579,-0.000239259984501918,0.000239259984501918,2.16997163726215e-17,0.00528668638984698,0.00528668638984698,0.0532012650590369,-6.34213215582826e-05,6.34213215582827e-05,3.58815930374068e-18
6.32,0.00876032066316066,0.00876032066316066,0.68152207250194,-0.000241796837364249,0.000241796837364249,2.18432427447711e-17,0.00538063422610672,0.00538063422610672,0.0534612912376074,-6.35846271472971e-05,6.35846271472972e-05,-5.14937532638795e-19
6.36,0.00897554603220492,0.00897554603220493,0.683660524151444,-0.000244340222450141,0.000244340222450141,2.18226452434655e-17,0.00547557796186284,0.00547557796186284,0.0537204019409661,-6.37452241651848e-05,6.37452241651848e-05,-7.91674607570323e-19
6.4,0.00919456915067944,0.00919456915067944,0.685809340229083,-0.000246890031416748,0.000246890031416748,2.17909782591627e-17,0.00557152015777974,0.00557152015777974,0.0539785987025782,-6.39031193729504e-05,6.39031193729503e-05,-3.3552027006042e-18
6.44,0.00941742995699063,0.00941742995699063,0.687968484177186,-0.000249446156191666,0.000249446156191666,2.16567701511386e-17,0.00566846333197385,0.00566846333197385,0.0542358830551841,-6.40583195400402e-05,6.40583195400401e-05,-5.0939395227271e-18
6.48,0.00964416849026958,0.00964416849026958,0.690137919499394,-0.000252008488973268,0.000252008488973268,2.14530125702295e-17,0.00576640996012031,0.00576640996012031,0.0544922565307959,-6.42108314442963e-05,6.42108314442963e-05,-5.12229001979288e-18
6.52,0.00987482488867439,0.0098748248886744,0.692317609760625,-0.00025457692223104,0.00025457692223104,2.12481209694378e-17,0.00586536247555971,0.00586536247555971,0.0547477206606937,-6.43606618719114e-05,6.43606618719114e-05,-6.20119101199198e-18
6.56,0.0101094393876968,0.0101094393876968,0.694507518587053,-0.000257151348705916,0.000257151348705916,2.10000733289581e-17,0.00596532326940497,0.00596532326940497,0.0550022769754229,-6.45078176173825e-05,6.45078176173825e-05,-5.48220671564332e-18
6.6,0.010348052318473,0.010348052318473,0.69670760966607,-0.000259731661410612,0.000259731661410612,2.07807850603323e-17,0.00606629469064842,0.00606629469064842,0.0552559270047909,-6.46523054834656e-05,6.46523054834656e-05,-6.75367186387998e-18
6.64,0.0105907041060989,0.0105907041060989,0.698917846746262,-0.00026231775362995,0.00026231775362995,2.05106381857771e-17,0.0061682790462689,0.0061682790462689,0.0555086722778633,-6.47941322811295e-05,6.47941322811295e-05,-5.0683999618805e-18
6.68,0.0108374352679497,0.0108374352679497,0.701138193637376,-0.000264909518921195,0.000264909518921195,2.03079021873019e-17,0.00627127860133905,0.00627127860133905,0.0557605143229603,-6.49333048295097e-05,6.49333048295097e-05,-2.76478402640118e-18
6.72,0.0110882864120032,0.0110882864120032,0.703368614210295,-0.000267506851114376,0.000267506851114376,2.01973108262459e-17,0.00637529557913272,0.00637529557913272,0.0560114546676541,-6.50698299558621e-05,6.5069829955862e-05,-2.70325752420337e-18
6.76,0.0113432982351685,0.0113432982351685,0.705609072397001,-0.00027010964431261,0.00027010964431261,2.00891805252777e-17,0.0064803321612325,0.0064803321612325,0.0562614948387653,-6.52037144955167e-05,6.52037144955167e-05,-2.70866375215035e-18
6.8,0.0116025115216178,0.0116025115216178,0.707859532190551,-0.000272717792892431,0.000272717792892431,1.99808339751917e-17,0.00658639048763737,0.00658639048763737,0.056510636362359,-6.53349652918316e-05,6.53349652918316e-05,-3.96942879432787e-18
6.84,0.0118659671411233,0.0118659671411233,0.710119957645046,-0.000275331191504104,0.000275331191504104,1.98220568234186e-17,0.00669347265687047,0.00669347265687047,0.0567588807637426,-6.54635891961454e-05,6.54635891961453e-05,-3.70326428971624e-18
6.88,0.0121337060473982,0.0121337060473982,0.712390312875596,-0.00027794973507195,0.00027794973507195,1.967392625183e-17,0.006801580726087,0.006801580726087,0.0570062295674619,-6.55895930677313e-05,6.55895930677313e-05,-3.00392286830667e-18
6.92,0.0124057692764416,0.0124057692764416,0.714670562058294,-0.000280573318794659,0.000280573318794659,1.95537693370977e-17,0.00691071671118228,0.00691071671118228,0.0572526842972979,-6.57129837737502e-05,6.57129837737502e-05,-2.97186653138745e-18
6.96,0.0126821979448889,0.0126821979448889,0.716960669430186,-0.000283201838145609,0.000283201838145609,1.94348946758422e-17,0.00702088258689984,0.00702088258689984,0.0574982464762638,-6.58337681892034e-05,6.58337681892033e-05,-1.71371979097494e-18
7,0.0129630332483649,0.0129630332483649,0.719260599289236,-0.000285835188873177,0.000285835188873177,1.93663458842032e-17,0.00713208028693971,0.00713208028693971,0.0577429176266012,-6.59519531968856e-05,6.59519531968856e-05,-2.34812006192086e-18
7.04,0.0132483164598425,0.0132483164598425,0.721570315994301,-0.000288473267001053,0.000288473267001053,1.92724210817264e-17,0.00724431170406682,0.00724431170406682,0.0579866992697771,-6.60675456873381e-05,6.60675456873381e-05,-1.53328491082555e-18
7.08,0.0135380889280052,0.0135380889280052,0.723889783965092,-0.000291115968828546,0.000291115968828546,1.92110896852933e-17,0.00735757869021948,0.00735757869021948,0.0582295929264812,-6.61805525588009e-05,6.61805525588009e-05,-1.89540037360652e-18
7.12,0.013832392075614,0.013832392075614,0.726218967682151,-0.000293763190930898,0.000293763190930898,1.91352736703491e-17,0.00747188305661802,0.00747188305661803,0.0584716001166226,-6.62909807171657e-05,6.62909807171657e-05,-1.30828893946848e-18
7.16,0.0141312673978787,0.0141312673978787,0.728557831686816,-0.000296414830159585,0.000296414830159585,1.90829421127703e-17,0.00758722657387354,0.00758722657387355,0.0587127223593251,-6.63988370759281e-05,6.6398837075928e-05,7.22129882924766e-19
7.2,0.0144347564608336,0.0144347564608336,0.730906340581189,-0.000299070783642622,0.000299070783642622,1.91118273080873e-17,0.00770361097209674,0.00770361097209675,0.0589529611729265,-6.65041285561401e-05,6.650412855614e-05,-1.23178768661817e-18
7.24,0.0147429008997175,0.0147429008997175,0.733264459028106,-0.000301730948784868,0.000301730948784868,1.90625558006226e-17,0.00782103794100692,0.00782103794100692,0.0591923180749735,-6.66068620863621e-05,6.66068620863621e-05,-1.862013889148e-20
7.28,0.0150557424173578,0.0150557424173578,0.735632151751105,-0.000304395223268322,0.000304395223268322,1.90618109950669e-17,0.00793950913004107,0.00793950913004107,0.0594307945822197,-6.67070446026156e-05,6.67070446026156e-05,-6.61409464965272e-19
7.32,0.0153733227825594,0.0153733227825594,0.738009383534393,-0.000307063505052427,0.000307063505052427,1.90353546164683e-17,0.00805902614846306,0.00805902614846306,0.059668392210622,-6.68046830483341e-05,6.68046830483342e-05,1.1536316504873e-19
7.36,0.0156956838284979,0.0156956838284979,0.740396119222818,-0.00030973569237436,0.00030973569237436,1.90399691430703e-17,0.00817959056547298,0.00817959056547298,0.0599051124753363,-6.68997843743161e-05,6.68997843743161e-05,2.38717415975771e-18
7.4,0.0160228674511169,0.0160228674511169,0.742792323721832,-0.000312411683749333,0.000312411683749333,1.91354561094606e-17,0.00830120391031657,0.00830120391031657,0.060140956890717,-6.69923555386761e-05,6.69923555386762e-05,1.2739080042911e-18
7.44,0.0163549156075295,0.0163549156075295,0.74519796199746,-0.00031509137797088,0.00031509137797088,1.91864124296322e-17,0.00842386767239476,0.00842386767239476,0.0603759269703117,-6.70824035067967e-05,6.70824035067967e-05,4.13060072945124e-19
7.48,0.0166918703144253,0.0166918703144253,0.747612999076273,-0.000317774674111152,0.000317774674111152,1.920293483255e-17,0.00854758330137335,0.00854758330137335,0.0606100242268588,-6.71699352512797e-05,6.71699352512797e-05,7.1507864860478e-19
7.52,0.0170337736464802,0.0170337736464802,0.750037400045347,-0.000320461471521203,0.000320461471521203,1.92315379784942e-17,0.00867235220729275,0.00867235220729275,0.0608432501722849,-6.7254957751898e-05,6.72549577518981e-05,9.47671013850778e-19
7.56,0.017380667734772,0.017380667734772,0.752471130052239,-0.000323151669831279,0.000323151669831279,1.92694448190483e-17,0.00879817576067788,0.00879817576067788,0.0610756063177005,-6.73374779955466e-05,6.73374779955466e-05,1.08018188966314e-18
7.6,0.0177325947651991,0.0177325947651991,0.754914154304947,-0.000325845168951101,0.000325845168951101,1.93126520946348e-17,0.00892505529264816,0.00892505529264816,0.0613070941733982,-6.74175029761938e-05,6.74175029761939e-05,7.32964645478179e-19
7.64,0.018089596976905,0.018089596976905,0.757366438071883,-0.000328541869070149,0.000328541869070149,1.93419706804539e-17,0.00905299209502762,0.00905299209502762,0.061537715248849,-6.74950396948325e-05,6.74950396948325e-05,3.03946991102444e-19
7.68,0.0184517166607061,0.0184517166607061,0.759827946681837,-0.000331241670657942,0.000331241670657942,1.9354128560098e-17,0.00918198742045508,0.00918198742045508,0.0617674710526997,-6.75700951594309e-05,6.7570095159431e-05,6.63834528926925e-19
7.72,0.0188189961575243,0.0188189961575243,0.762298645523945,-0.000333944474464319,0.000333944474464319,1.93806819412551e-17,0.00931204248249449,0.00931204248249449,0.0619963630927688,-6.76426763848837e-05,6.76426763848838e-05,8.64391251996852e-19
7.76,0.0191914778568241,0.0191914778568241,0.764778500047655,-0.000336650181519714,0.000336650181519714,1.9415257591335e-17,0.00944315845574535,0.00944315845574535,0.0622243928760446,-6.77127903929626e-05,6.77127903929626e-05,7.15066873044859e-19
7.8,0.0195692041950539,0.0195692041950539,0.767267475762697,-0.000339358693135433,0.000339358693135433,1.94438602662568e-17,0.00957533647595324,0.00957533647595324,0.0624515619086821,-6.77804442122671e-05,6.77804442122671e-05,2.63073576348543e-18
7.84,0.019952217654092,0.019952217654092,0.769765538239045,-0.000342069910903924,0.000342069910903924,1.95490896967962e-17,0.00970857764012044,0.00970857764012044,0.0626778716959992,-6.78456448781748e-05,6.78456448781748e-05,2.41925272133809e-18
7.88,0.0203405607596968,0.0203405607596968,0.772272653106885,-0.000344783736699051,0.000344783736699051,1.96458598056497e-17,0.00984288300661669,0.00984288300661669,0.0629033237424749,-6.79083994327924e-05,6.79083994327925e-05,5.11764597924376e-18
7.92,0.0207342760799615,0.0207342760799615,0.774788786056584,-0.000347500072676362,0.000347500072676362,1.98505656448195e-17,0.00997825359529,0.00997825359529,0.0631279195517448,-6.79687149249055e-05,6.79687149249056e-05,5.4761338380795e-18
7.96,0.0211334062237731,0.0211334062237731,0.777313902838653,-0.000350218821273359,0.000350218821273359,2.00696109983426e-17,0.0101146903875776,0.0101146903875776,0.0633516606265994,-6.80265984099291e-05,6.80265984099293e-05,5.22998375608143e-18
8,0.0215379938392762,0.0215379938392762,0.779847969263717,-0.000352939885209756,0.000352939885209756,2.02788103485859e-17,0.0102521943266172,0.0102521943266172,0.0635745484689805,-6.80820569498577e-05,6.80820569498578e-05,5.99532248242076e-18
8.04,0.0219480816123409,0.0219480816123409,0.782390951202476,-0.00035566316748775,0.00035566316748775,2.05186232478827e-17,0.0103907663173575,0.0103907663173575,0.0637965845799787,-6.81350976132151e-05,6.81350976132153e-05,8.52067543428722e-18
8.08,0.0223637122650352,0.0223637122650352,0.784942814585676,-0.000358388571392279,0.000358388571392279,2.08594502652542e-17,0.0105304072266704,0.0105304072266704,0.0640177704598296,-6.81857274750048e-05,6.8185727475005e-05,9.84769476952045e-18
8.12,0.022784928554102,0.022784928554102,0.787503525404069,-0.000361116000491279,0.000361116000491279,2.1253358056035e-17,0.0106711178834615,0.0106711178834615,0.0642381076079123,-6.82339536166596e-05,6.82339536166597e-05,1.10256582299125e-17
8.16,0.0232117732694405,0.0232117732694405,0.790073049708385,-0.000363845358635945,0.000363845358635945,2.16943843852315e-17,0.0108128990787819,0.0108128990787819,0.0644575975227446,-6.8279783125991e-05,6.82797831259911e-05,9.78413172915243e-18
8.2,0.0236442892325918,0.0236442892325918,0.792651353609295,-0.000366576549960985,0.000366576549960985,2.20857496543976e-17,0.0109557515659399,0.0109557515659399,0.0646762417019819,-6.83232230971394e-05,6.83232230971394e-05,1.13620700300072e-17
8.24,0.0240825192952293,0.0240825192952293,0.795238403277374,-0.000369309478884871,0.000369309478884871,2.25402324555979e-17,0.0110996760606123,0.0110996760606123,0.0648940416424128,-6.83642806305232e-05,6.83642806305233e-05,1.16427782539069e-17
8.28,0.0245265063376538,0.0245265063376538,0.797834164943071,-0.000372044050110091,0.000372044050110092,2.30059435857542e-17,0.0112446732409563,0.0112446732409563,0.0651109988399576,-6.84029628327886e-05,6.84029628327886e-05,1.13663810682621e-17
8.32,0.0249762932672921,0.0249762932672921,0.800438604896669,-0.000374780168623403,0.000374780168623403,2.34605988284847e-17,0.0113907437477216,0.0113907437477216,0.0653271147896644,-6.84392768167585e-05,6.84392768167586e-05,1.21120904470836e-17
8.36,0.025431923017201,0.025431923017201,0.803051689488256,-0.000377517739696073,0.000377517739696073,2.3945082446368e-17,0.0115378881843617,0.0115378881843617,0.065542390985706,-6.84732297013821e-05,6.84732297013821e-05,1.21704100199365e-17
8.4,0.0258934385445754,0.0258934385445754,0.805673385127684,-0.000380256668884129,0.000380256668884129,2.44318988471655e-17,0.0116861071171467,0.0116861071171467,0.0657568289213782,-6.85048286116838e-05,6.85048286116838e-05,1.21904869517053e-17
8.44,0.0263608828292613,0.0263608828292613,0.808303658284539,-0.000382996862028596,0.000382996862028596,2.49195183252337e-17,0.0118354010752746,0.0118354010752746,0.065970430089096,-6.85340806787125e-05,6.85340806787125e-05,1.20055997659423e-17
8.48,0.0268342988722723,0.0268342988722723,0.810942475488103,-0.000385738225255745,0.000385738225255745,2.53997423158714e-17,0.0119857705509843,0.0119857705509843,0.0661831959803912,-6.85609930394902e-05,6.85609930394902e-05,1.20977740248318e-17
8.52,0.0273137296943116,0.0273137296943116,0.813589803327319,-0.000388480664977324,0.000388480664977324,2.58836532768647e-17,0.0121372159996674,0.0121372159996674,0.0663951280859089,-6.85855728369612e-05,6.85855728369612e-05,1.21059277593246e-17
8.56,0.0277992183342983,0.0277992183342983,0.816245608450755,-0.000391224087890803,0.000391224087890803,2.63678903872376e-17,0.0122897378399807,0.0122897378399807,0.0666062278954056,-6.86078272199406e-05,6.86078272199407e-05,1.26311002093794e-17
8.6,0.0282908078478976,0.0282908078478976,0.818909857566571,-0.0003939684009796,0.0003939684009796,2.68731343956128e-17,0.0124433364539587,0.0124433364539587,0.0668164968977456,-6.86277633430633e-05,6.86277633430633e-05,1.24962503960357e-17
8.64,0.0287885413060559,0.0287885413060559,0.821582517442481,-0.000396713511513323,0.000396713511513323,2.73729844114542e-17,0.0125980121871264,0.0125980121871264,0.0670259365808987,-6.8645388366732e-05,6.8645388366732e-05,1.20688997241123e-17
8.68,0.029292461793541,0.029292461793541,0.824263554905717,-0.000399459327047992,0.000399459327047992,2.78557404004187e-17,0.0127537653486114,0.0127537653486114,0.0672345484319369,-6.86607094570663e-05,6.86607094570664e-05,1.22732105025674e-17
8.72,0.0298026124074854,0.0298026124074854,0.826952936842994,-0.000402205755426275,0.000402205755426275,2.83466688205214e-17,0.0129105962112574,0.0129105962112574,0.0674423339370321,-6.86737337858508e-05,6.86737337858508e-05,1.22899013364295e-17
8.76,0.0303190362559357,0.0303190362559357,0.829650630200476,-0.000404952704777709,0.000404952704777709,2.88382648739786e-17,0.0130685050117363,0.0130685050117363,0.067649294581453,-6.86844685304832e-05,6.86844685304832e-05,1.21109231723002e-17
8.8,0.0308417764564052,0.0308417764564052,0.832356601983734,-0.000407700083518928,0.000407700083518928,2.93227018008706e-17,0.0132274919506618,0.0132274919506618,0.067855431849562,-6.86929208739229e-05,6.8692920873923e-05,1.10047630798527e-17
8.84,0.0313708761344317,0.0313708761344317,0.835070819257716,-0.000410447800353885,0.000410447800353885,2.97628923240647e-17,0.0133875571927019,0.0133875571927019,0.0680607472248136,-6.86990980046392e-05,6.86990980046392e-05,1.09091217170175e-17
8.88,0.0319063784221397,0.0319063784221397,0.837793249146709,-0.00041319576427407,0.000413195764274071,3.01992571927454e-17,0.0135487008666922,0.0135487008666922,0.06826524218975,-6.87030071165586e-05,6.87030071165586e-05,1.05820539240736e-17
8.92,0.0324483264568074,0.0324483264568074,0.840523858834299,-0.000415943884558733,0.000415943884558733,3.06225393497084e-17,0.0137109230657491,0.0137109230657491,0.0684689182259997,-6.87046554090136e-05,6.87046554090137e-05,1.10447157861211e-17
8.96,0.0329967633794374,0.0329967633794374,0.843262615563339,-0.000418692070775093,0.000418692070775093,3.10643279811532e-17,0.0138742238473829,0.0138742238473829,0.0686717768142737,-6.87040500866902e-05,6.87040500866902e-05,1.05515073488538e-17
9,0.0335517323333327,0.0335517323333327,0.84600948663591,-0.000421440232778561,0.000421440232778561,3.14863882751074e-17,0.0140386032336116,0.0140386032336116,0.0688738194343639,-6.87011983595754e-05,6.87011983595754e-05,1.15445860079847e-17
9.04,0.0341132764626772,0.0341132764626772,0.848764439413284,-0.000424188280712944,0.000424188280712944,3.19481717154267e-17,0.0142040612110736,0.0142040612110736,0.0690750475651392,-6.86961074429055e-05,6.86961074429054e-05,1.05341386874726e-17
9.08,0.0346814389111201,0.0346814389111201,0.85152744131589,-0.00042693612501066,0.00042693612501066,3.23695372629257e-17,0.0143705977311418,0.0143705977311418,0.0692754626845436,-6.8688784557113e-05,6.8688784557113e-05,9.25196297488679e-18
9.12,0.0352562628203658,0.0352562628203658,0.854298459823272,-0.000429683676392945,0.000429683676392945,3.27396157819211e-17,0.0145382127100371,0.0145382127100371,0.0694750662695931,-6.86792369277749e-05,6.86792369277749e-05,1.0047111182925e-17
9.16,0.0358377913287673,0.0358377913287673,0.857077462474055,-0.000432430845870056,0.000432430845870056,3.31415002292381e-17,0.0147069060289417,0.0147069060289417,0.0696738597963727,-6.86674717855595e-05,6.86674717855595e-05,1.04936589103944e-17
9.2,0.0364260675699249,0.0364260675699249,0.85986441686591,-0.000435177544741478,0.000435177544741478,3.35612465856539e-17,0.0148766775341133,0.0148766775341133,0.0698718447400342,-6.86534963661739e-05,6.86534963661739e-05,1.20093817401052e-17
9.24,0.0370211346712895,0.0370211346712895,0.862659290655512,-0.000437923684596125,0.000437923684596125,3.40416218552581e-17,0.0150475270369987,0.0150475270369987,0.0700690225747936,-6.86373179103116e-05,6.86373179103115e-05,1.10068678432837e-17
9.28,0.0376230357527694,0.0376230357527694,0.865462051558503,-0.000440669177312537,0.000440669177312538,3.44818965689895e-17,0.0152194543143476,0.0152194543143476,0.070265394773928,-6.86189436635992e-05,6.86189436635991e-05,8.87198433259219e-18
9.32,0.0382318139253433,0.0382318139253433,0.868272667349461,-0.000443413935059081,0.000443413935059081,3.48367759422931e-17,0.015392459108327,0.015392459108327,0.0704609628097729,-6.85983808765438e-05,6.85983808765438e-05,7.50178931732598e-18
9.36,0.0388475122896764,0.0388475122896764,0.871091105861851,-0.000446157870294143,0.000446157870294143,3.51368475149862e-17,0.0155665411266345,0.0155665411266345,0.0706557281537198,-6.85756368044802e-05,6.85756368044802e-05,7.60913264213239e-18
9.4,0.0394701739347418,0.0394701739347418,0.873917334988,-0.000448900895766322,0.000448900895766322,3.54412128206715e-17,0.0157417000426132,0.0157417000426132,0.0708496922762133,-6.85507187075174e-05,6.85507187075173e-05,6.12257631976222e-18
9.44,0.0400998419364463,0.0400998419364463,0.876751322679049,-0.000451642924514623,0.000451642924514623,3.5686115873462e-17,0.0159179354953655,0.0159179354953655,0.0710428566467487,-6.85236338504857e-05,6.85236338504856e-05,5.14680129700861e-18
9.48,0.0407365593562609,0.0407365593562609,0.879593036944919,-0.000454383869868642,0.000454383869868643,3.58919879253423e-17,0.0160952470898674,0.0160952470898674,0.0712352227338689,-6.84943895028836e-05,6.84943895028836e-05,7.70122356099566e-18
9.52,0.0413803692398556,0.0413803692398556,0.882442445854274,-0.000457123645448758,0.000457123645448758,3.62000368677821e-17,0.0162736343970829,0.0162736343970829,0.0714267920051624,-6.84629929388245e-05,6.84629929388245e-05,9.75838549354629e-18
9.56,0.0420313146157389,0.0420313146157389,0.88529951753448,-0.000459862165166311,0.000459862165166311,3.6590372287524e-17,0.0164530969540784,0.0164530969540784,0.07161756592726,-6.84294514369832e-05,6.84294514369832e-05,1.11605575862191e-17
9.6,0.0426894384939021,0.0426894384939021,0.88816422017157,-0.00046259934322379,0.00046259934322379,3.70367945909728e-17,0.0166336342641372,0.0166336342641372,0.0718075459658324,-6.83937722805423e-05,6.83937722805423e-05,1.27021653634637e-17
9.64,0.0433547838644675,0.0433547838644675,0.891036522010204,-0.000465335094115012,0.000465335094115012,3.75448812055113e-17,0.016815245796874,0.016815245796874,0.0719967335855878,-6.83559627571393e-05,6.83559627571393e-05,1.27965518761833e-17
9.68,0.0440273936963425,0.0440273936963425,0.893916391353627,-0.000468069332625297,0.000468069332625297,3.80567432805586e-17,0.0169979309883495,0.0169979309883495,0.0721851302502688,-6.83160301588124e-05,6.83160301588124e-05,1.18132919245241e-17
9.72,0.0447073109358765,0.0447073109358765,0.896803796563638,-0.00047080197383165,0.00047080197383165,3.85292749575396e-17,0.0171816892411851,0.0171816892411851,0.0723727374226508,-6.82739817819472e-05,6.82739817819472e-05,1.24570422487319e-17
9.76,0.0453945785055239,0.0453945785055239,0.899698706060544,-0.000473532933102928,0.000473532933102928,3.90275566474889e-17,0.0173665199246779,0.0173665199246779,0.0725595565645378,-6.82298249272227e-05,6.82298249272227e-05,1.23159990155356e-17
9.8,0.046089239302511,0.046089239302511,0.902601088323126,-0.000476262126100017,0.000476262126100017,3.95201966081103e-17,0.017552422374915,0.017552422374915,0.0727455891367613,-6.81835668995579e-05,6.81835668995579e-05,1.30770266171494e-17
9.84,0.0467913361975076,0.0467913361975076,0.905510911888596,-0.000478989468775999,0.000478989468775999,4.00432776727963e-17,0.0177393958948889,0.0177393958948889,0.0729308365991764,-6.81352150080575e-05,6.81352150080575e-05,1.38408870325328e-17
9.88,0.0475009120333032,0.0475009120333032,0.908428145352563,-0.000481714877376321,0.000481714877376321,4.05969131540976e-17,0.0179274397546123,0.0179274397546123,0.0731153004106607,-6.80847765659582e-05,6.80847765659583e-05,1.42389420902922e-17
9.92,0.0482180096234876,0.0482180096234876,0.91135275736899,-0.00048443826843896,0.00048443826843896,4.11664708377093e-17,0.0181165531912327,0.0181165531912327,0.0732989820291105,-6.80322588905747e-05,6.80322588905748e-05,1.42253941353841e-17
9.96,0.048942671751137,0.048942671751137,0.914284716650154,-0.000487159558794583,0.000487159558794583,4.17354866031246e-17,0.0183067354091483,0.0183067354091483,0.0734818829114381,-6.79776693032454e-05,6.79776693032455e-05,1.41182006665003e-17
10,0.0496749411675029,0.0496749411675029,0.917223991966612,-0.000489878665566712,0.000489878665566712,4.23002146297846e-17,0.0184979855801222,0.0184979855801222,0.0736640045135708,-6.79210151292786e-05,6.79210151292787e-05,1.354958982777e-17
10.04,0.0504148605907078,0.0504148605907078,0.920170552147154,-0.000492595506171884,0.000492595506171884,4.28421982228954e-17,0.0186903028433984,0.0186903028433984,0.0738453482904463,-6.78623036978979e-05,6.78623036978979e-05,1.41916095187014e-17
10.08,0.0511624727044437,0.0511624727044437,0.923124366078772,-0.0004953099983198,0.0004953099983198,4.34098626036435e-17,0.0188836863058166,0.0188836863058166,0.0740259156960118,-6.78015423421882e-05,6.78015423421883e-05,1.40340276899933e-17
10.12,0.0519178201566764,0.0519178201566764,0.926085402706613,-0.000498022060013487,0.000498022060013487,4.39712237112432e-17,0.0190781350419276,0.0190781350419276,0.0742057081832206,-6.77387383990413e-05,6.77387383990414e-05,1.44374412028024e-17
10.16,0.0526809455583535,0.0526809455583535,0.929053631033942,-0.000500731609549449,0.000500731609549449,4.45487213593553e-17,0.0192736480941087,0.0192736480941087,0.0743847272040301,-6.76738992091015e-05,6.76738992091015e-05,1.30622311943658e-17
10.2,0.0534518914821178,0.0534518914821178,0.932029020122103,-0.000503438565517813,0.000503438565517813,4.507121060713e-17,0.0194702244726791,0.0194702244726791,0.0745629742093978,-6.76070321167107e-05,6.76070321167108e-05,1.37194472674527e-17
10.24,0.054230700461025,0.054230700461025,0.935011539090479,-0.000506142846802481,0.000506142846802481,4.56199884978281e-17,0.0196678631560156,0.0196678631560156,0.0747404506492809,-6.75381444698548e-05,6.75381444698548e-05,1.32586957821728e-17
10.28,0.0550174149872656,0.0550174149872656,0.93800115711645,-0.000508844372581276,0.000508844372581276,4.6150336329115e-17,0.0198665630906678,0.0198665630906678,0.0749171579726327,-6.74672436201079e-05,6.7467243620108e-05,1.37081519685653e-17
10.32,0.0558120775108923,0.0558120775108923,0.940997843435355,-0.00051154306232608,0.00051154306232608,4.66986624078576e-17,0.020066323191474,0.020066323191474,0.0750930976273994,-6.73943369225787e-05,6.73943369225788e-05,1.43882614782803e-17
10.36,0.0566147304385513,0.0566147304385513,0.944001567340451,-0.000514238835802983,0.000514238835802983,4.72741928669888e-17,0.0202671423416765,0.0202671423416765,0.0752682710605189,-6.73194317358551e-05,6.73194317358552e-05,1.4232586462549e-17
10.4,0.0574254161322183,0.0574254161322183,0.947012298182872,-0.000516931613072417,0.000516931613072417,4.78434963254908e-17,0.0204690193930377,0.0204690193930377,0.0754426797179182,-6.72425354219498e-05,6.72425354219498e-05,1.34495866768797e-17
10.44,0.0582441769079398,0.0582441769079398,0.950030005371589,-0.000519621314489295,0.000519621314489295,4.8381479792566e-17,0.0206719531659558,0.0206719531659558,0.0756163250445093,-6.7163655346245e-05,6.7163655346245e-05,1.17937862498695e-17
10.48,0.0590710550345781,0.0590710550345781,0.953054658373369,-0.000522307860703145,0.000522307860703145,4.88532312425607e-17,0.0208759424495802,0.0208759424495802,0.0757892084841886,-6.70827988774379e-05,6.70827988774379e-05,1.17169342752222e-17
10.52,0.0599060927325613,0.0599060927325613,0.956086226712736,-0.000524991172658243,0.000524991172658243,4.93219086135696e-17,0.021080986001928,0.021080986001928,0.0759613314798332,-6.69999733874856e-05,6.69999733874857e-05,1.22301770421968e-17
10.56,0.0607493321726384,0.0607493321726384,0.95912467997193,-0.000527671171593742,0.000527671171593742,4.98111156952575e-17,0.0212870825499991,0.0212870825499991,0.0761326954732992,-6.69151862515502e-05,6.69151862515502e-05,1.1024350297785e-17
10.6,0.0616008154746384,0.0616008154746384,0.962169987790862,-0.000530347779043804,0.000530347779043804,5.02520897071689e-17,0.0214942307898932,0.0214942307898932,0.0763033019054187,-6.68284448479432e-05,6.68284448479432e-05,1.08690186060594e-17
10.64,0.0624605847062341,0.0624605847062341,0.965222119867079,-0.000533020916837722,0.000533020916837722,5.06868504514113e-17,0.0217024293869248,0.0217024293869248,0.0764731522159976,-6.67397565580711e-05,6.67397565580711e-05,1.03021964505579e-17
10.68,0.0633286818817111,0.0633286818817111,0.968281045955718,-0.000535690507100044,0.000535690507100044,5.10989383094336e-17,0.0219116769757398,0.0219116769757398,0.0766422478438129,-6.66491287663795e-05,6.66491287663796e-05,1.01998768351119e-17
10.72,0.0642051489607407,0.0642051489607407,0.971346735869471,-0.0005383564722507,0.0005383564722507,5.15069333828381e-17,0.0221219721604316,0.0221219721604316,0.0768105902266104,-6.65565688602985e-05,6.65565688602986e-05,9.65719122977085e-18
10.76,0.0650900278471579,0.0650900278471579,0.974419159478535,-0.000541018735005112,0.000541018735005112,5.18932210320289e-17,0.022333313514657,0.022333313514657,0.0769781808011024,-6.64620842301869e-05,6.64620842301869e-05,9.39227016017876e-18
10.8,0.0659833603877442,0.0659833603877442,0.977498286710579,-0.000543677218374319,0.000543677218374319,5.22689118384361e-17,0.0225456995817527,0.0225456995817527,0.0771450210029651,-6.63656822692769e-05,6.63656822692769e-05,8.60938472153442e-18
10.84,0.0668851883710143,0.0668851883710143,0.980584087550698,-0.00054633184566509,0.00054633184566509,5.26132872272974e-17,0.0227591288748512,0.0227591288748512,0.0773111122668359,-6.62673703736189e-05,6.6267370373619e-05,8.38213632600631e-18
10.88,0.0677955535260084,0.0677955535260084,0.983676532041372,-0.000548982540480035,0.000548982540480035,5.29485726803377e-17,0.0229735998769973,0.0229735998769973,0.0774764560263115,-6.6167155942026e-05,6.61671559420261e-05,9.10042276739107e-18
10.92,0.0687144975210883,0.0687144975210883,0.986775590282424,-0.000551629226717716,0.000551629226717716,5.33125895910333e-17,0.0231891110412643,0.0231891110412643,0.0776410537139449,-6.60650463760184e-05,6.60650463760184e-05,8.85126414180535e-18
10.96,0.0696420619627389,0.0696420619627389,0.989881232430982,-0.000554271828572757,0.000554271828572757,5.36666401567055e-17,0.0234056607908706,0.0234056607908706,0.0778049067612435,-6.59610490797675e-05,6.59610490797675e-05,9.21862161538547e-18
11,0.0705782883943737,0.0705782883943737,0.992993428701432,-0.000556910270535947,0.000556910270535947,5.4035385021321e-17,0.0236232475192957,0.0236232475192957,0.0779680165986663,-6.5855171460041e-05,6.5855171460041e-05,8.99050312073233e-18
11.04,0.0715232182951455,0.0715232182951455,0.996112149365378,-0.000559544477394349,0.000559544477394349,5.43950051461503e-17,0.0238418695903971,0.0238418695903971,0.0781303846556217,-6.57474209261466e-05,6.57474209261466e-05,8.86218697962437e-18
11.08,0.0724768930787614,0.0724768930787614,0.999237364751603,-0.000562174374231395,0.000562174374231395,5.47494926253352e-17,0.0240615253385263,0.0240615253385263,0.0782920123604648,-6.56378048898766e-05,6.56378048898766e-05,9.6722603734948e-18
11.12,0.0734393540923025,0.0734393540923025,1.00236904524602,-0.00056479988642699,0.00056479988642699,5.5136383040275e-17,0.0242822130686457,0.0242822130686457,0.0784529011404954,-6.55263307654521e-05,6.55263307654521e-05,9.09735231218365e-18
11.16,0.0744106426150483,0.0744106426150483,1.00550716129164,-0.000567420939657608,0.000567420939657608,5.55002771327624e-17,0.0245039310564451,0.0245039310564451,0.0786130524219556,-6.5413005969467e-05,6.54130059694671e-05,9.76855277492526e-18
11.2,0.0753907998573061,0.0753907998573061,1.00865168338852,-0.000570037459896387,0.000570037459896387,5.58910192437594e-17,0.024726677548458,0.024726677548458,0.078772467630027,-6.52978379208325e-05,6.52978379208325e-05,9.42235601980767e-18
11.24,0.0763798669592444,0.0763798669592444,1.01180258209372,-0.00057264937341322,0.00057264937341322,5.62679134845517e-17,0.0249504507621785,0.0249504507621785,0.0789311481888284,-6.51808340407207e-05,6.51808340407207e-05,9.24779757500362e-18
11.28,0.0773778849897316,0.0773778849897316,1.01495982802127,-0.000575256606774849,0.000575256606774849,5.66378253875518e-17,0.0251752488861781,0.0251752488861781,0.0790890955214143,-6.50620017525091e-05,6.50620017525091e-05,8.18593824542676e-18
11.32,0.0783848949451787,0.0783848949451787,1.01812339184213,-0.000577859086844949,0.000577859086844949,5.69652629173689e-17,0.0254010700802219,0.0254010700802219,0.0792463110497708,-6.49413484817243e-05,6.49413484817244e-05,8.0518162733575e-18
11.36,0.0794009377483876,0.0794009377483876,1.02129324428412,-0.000580456740784218,0.000580456740784218,5.72873355683032e-17,0.0256279124753858,0.0256279124753858,0.079402796194815,-6.48188816559862e-05,6.48188816559863e-05,8.0496021919951e-18
11.4,0.080426054247403,0.080426054247403,1.02446935613191,-0.000583049496050458,0.000583049496050458,5.7609319655983e-17,0.0258557741741729,0.0258557741741729,0.0795585523763913,-6.46946087049518e-05,6.46946087049519e-05,7.58757845334946e-18
11.44,0.0814602852143699,0.0814602852143699,1.02765169822697,-0.000585637280398656,0.000585637280398656,5.7912822794117e-17,0.0260846532506306,0.0260846532506306,0.0797135810132703,-6.4568537060259e-05,6.4568537060259e-05,6.88062509025595e-18
11.48,0.0825036713443951,0.0825036713443951,1.0308402414675,-0.000588220021881066,0.000588220021881066,5.81880477977272e-17,0.0263145477504672,0.0263145477504672,0.0798678835231449,-6.44406741554704e-05,6.44406741554705e-05,6.978003083209e-18
11.52,0.0835562532544138,0.0835562532544138,1.03403495680843,-0.000590797648847285,0.000590797648847285,5.84671679210556e-17,0.0265454556911689,0.0265454556911689,0.0800214613226295,-6.43110274260175e-05,6.43110274260176e-05,9.52395823422596e-18
11.56,0.0846180714820606,0.0846180714820606,1.03723581526133,-0.000593370089944326,0.000593370089944326,5.88481262504246e-17,0.0267773750621165,0.0267773750621165,0.0801743158272566,-6.4179604309144e-05,6.41796043091441e-05,8.99941732481474e-18
11.6,0.0856891664845452,0.0856891664845452,1.04044278789442,-0.000595937274116691,0.000595937274116692,5.92081029434172e-17,0.0270103038247024,0.0270103038247024,0.0803264484514749,-6.40464122438497e-05,6.40464122438498e-05,8.14549991444391e-18
11.64,0.0867695786375333,0.0867695786375333,1.04365584583248,-0.000598499130606445,0.000598499130606446,5.9533922939995e-17,0.0272442399124477,0.0272442399124477,0.080477860608647,-6.3911458670834e-05,6.39114586708341e-05,9.43401764082186e-18
11.68,0.0878593482340312,0.0878593482340312,1.04687496025683,-0.000601055588953279,0.000601055588953279,5.99112836456279e-17,0.0274791812311186,0.0274791812311186,0.0806285537110469,-6.377475103244e-05,6.37747510324401e-05,8.24270717845503e-18
11.72,0.088958515483276,0.088958515483276,1.05010010240527,-0.000603606578994576,0.000603606578994576,6.02409919327661e-17,0.0277151256588442,0.0277151256588442,0.0807785291698577,-6.36362967725974e-05,6.36362967725975e-05,7.40345226667419e-18
11.76,0.0900671205096298,0.0900671205096298,1.05333124357206,-0.00060615203086548,0.00060615203086548,6.0537130023433e-17,0.0279520710462328,0.0279520710462328,0.0809277883951693,-6.34961033367669e-05,6.3496103336767e-05,4.80465159941411e-18
11.8,0.0911852033514791,0.0911852033514791,1.05656835510787,-0.000608691874998951,0.000608691874998951,6.07293160874096e-17,0.0281900152164892,0.0281900152164892,0.0810763327959766,-6.3354178171883e-05,6.3354178171883e-05,5.10976201021506e-18
11.84,0.0923128039601386,0.0923128039601386,1.05981140841971,-0.000611226042125826,0.000611226042125826,6.09337065678182e-17,0.0284289559655319,0.0284289559655319,0.081224163780176,-6.32105287262977e-05,6.32105287262978e-05,4.38154874438501e-18
11.88,0.0934499621987599,0.0934499621987599,1.06306037497092,-0.000613754463274878,0.000613754463274878,6.11089685175936e-17,0.0286688910621097,0.0286688910621097,0.0813712827545643,-6.30651624497244e-05,6.30651624497245e-05,4.98370834421299e-18
11.92,0.0945967178412443,0.0945967178412443,1.0663152262811,-0.000616277069772867,0.000616277069772867,6.13083168513621e-17,0.0289098182479195,0.0289098182479195,0.0815176911248357,-6.29180867931808e-05,6.29180867931808e-05,5.08850510192103e-18
11.96,0.0957531105711611,0.0957531105711611,1.06957593392609,-0.000618793793244594,0.000618793793244595,6.1511857055439e-17,0.0291517352377226,0.0291517352377226,0.0816633902955799,-6.27693092089322e-05,6.27693092089323e-05,5.88174850586175e-18
12,0.09691917998067,0.09691917998067,1.07284246953791,-0.000621304565612952,0.000621304565612952,6.17471269956734e-17,0.0293946397194624,0.0293946397194624,0.0818083816702792,-6.26188371504356e-05,6.26188371504357e-05,5.47201347111329e-18
12.04,0.0980949655694485,0.0980949655694485,1.07611480480473,-0.000623809319098969,0.000623809319098969,6.1966007534518e-17,0.0296385293543815,0.0296385293543815,0.0819526666513076,-6.24666780722823e-05,6.24666780722824e-05,4.35877272491273e-18
12.08,0.0992805067436237,0.0992805067436237,1.07939291147078,-0.00062630798622186,0.000626307986221861,6.21403584435145e-17,0.0298834017771385,0.0298834017771385,0.0820962466399269,-6.23128394301416e-05,6.23128394301416e-05,4.80426348216598e-18
12.12,0.100475842814709,0.100475842814709,1.08267676133638,-0.000628800499799066,0.000628800499799066,6.23325289828011e-17,0.0301292545959256,0.0301292545959256,0.0822391230362849,-6.21573286807037e-05,6.21573286807037e-05,3.84744416839513e-18
12.16,0.101681012998546,0.101681012998546,1.08596632625783,-0.000631286792946294,0.000631286792946294,6.24864267495369e-17,0.0303760853925854,0.0303760853925854,0.0823812972394142,-6.20001532816235e-05,6.20001532816236e-05,3.56091042218705e-18
12.2,0.10289605641425,0.10289605641425,1.0892615781474,-0.000633766799077559,0.000633766799077559,6.26288631664244e-17,0.0306238917227285,0.0306238917227285,0.0825227706472282,-6.18413206914633e-05,6.18413206914634e-05,2.97441561742011e-18
12.24,0.104121012083159,0.104121012083159,1.09256248897329,-0.000636240451905218,0.000636240451905218,6.27478397911212e-17,0.0308726711158505,0.0308726711158505,0.0826635446565205,-6.16808383696364e-05,6.16808383696365e-05,2.7689154171538e-18
12.28,0.105355918927793,0.105355918927793,1.09586903075955,-0.000638707685440003,0.000638707685440003,6.28585964078074e-17,0.0311224210754491,0.0311224210754491,0.0828036206629613,-6.15187137763498e-05,6.15187137763499e-05,2.44845624397686e-18
12.32,0.106600815770811,0.106600815770811,1.09918117558607,-0.000641168433991057,0.000641168433991057,6.29565346575664e-17,0.0313731390791417,0.0313731390791417,0.0829430000610964,-6.13549543725477e-05,6.13549543725478e-05,2.54826074374181e-18
12.36,0.107855741333977,0.107855741333977,1.10249889558852,-0.000643622632165959,0.000643622632165959,6.30584650873161e-17,0.0316248225787823,0.0316248225787823,0.0830816842443435,-6.11895676198547e-05,6.11895676198547e-05,1.89891254424145e-18
12.4,0.109120734237128,0.109120734237128,1.10582216295829,-0.000646070214870753,0.000646070214870753,6.31344215890858e-17,0.031877469000579,0.031877469000579,0.0832196746049916,-6.10225609805183e-05,6.10225609805184e-05,2.61336751060738e-18
12.44,0.110395832997151,0.110395832997151,1.10915094994249,-0.000648511117309974,0.000648511117309974,6.32389562895101e-17,0.0321310757452112,0.0321310757452112,0.0833569725341972,-6.08539419173528e-05,6.08539419173528e-05,1.92193142737437e-18
12.48,0.111681076026959,0.111681076026959,1.11248522884386,-0.000650945274986668,0.000650945274986668,6.3315833546605e-17,0.0323856401879469,0.0323856401879469,0.0834935794219834,-6.06837178936815e-05,6.06837178936816e-05,1.93973817004361e-18
12.52,0.112976501634477,0.112976501634477,1.11582497202074,-0.000653372623702415,0.000653372623702415,6.33934230734068e-17,0.0326411596787597,0.0326411596787597,0.0836294966572373,-6.05118963732805e-05,6.05118963732805e-05,1.44963311344828e-18
12.56,0.114282148021628,0.114282148021628,1.11917015188703,-0.000655793099557347,0.000655793099557347,6.34514083979447e-17,0.0328976315424467,0.0328976315424467,0.0837647256277066,-6.03384848203209e-05,6.0338484820321e-05,9.99379733732962e-19
12.6,0.115598053283326,0.115598053283326,1.12252074091213,-0.000658206638950159,0.00065820663895016,6.3491383587294e-17,0.0331550530787453,0.0331550530787453,0.0838992677199992,-6.01634906993126e-05,6.01634906993126e-05,-2.21392589369407e-19
12.64,0.116924255406475,0.116924255406475,1.12587671162093,-0.000660613178578132,0.000660613178578132,6.34825278837192e-17,0.0334134215624506,0.0334134215624506,0.0840331243195802,-5.99869214750465e-05,5.99869214750466e-05,-1.37743619936799e-18
12.68,0.118260792268973,0.118260792268973,1.12923803659372,-0.000663012655437134,0.000663012655437134,6.34274304357445e-17,0.0336727342435329,0.0336727342435329,0.0841662968107693,-5.98087846125381e-05,5.98087846125381e-05,-7.1433819320803e-19
12.72,0.119607701638715,0.119607701638715,1.13260468846615,-0.000665405006821635,0.000665405006821635,6.33988569080162e-17,0.0339329883472546,0.0339329883472546,0.0842987865767394,-5.96290875769698e-05,5.96290875769699e-05,-9.90872690556041e-19
12.76,0.120965021172605,0.120965021172605,1.13597663992922,-0.000667790170324714,0.000667790170324714,6.3359222000394e-17,0.0341941810742881,0.0341941810742881,0.0844305949995132,-5.94478378336343e-05,5.94478378336344e-05,-2.88829252016421e-18
12.8,0.122332788415576,0.122332788415576,1.1393538637292,-0.000670168083838059,0.00067016808383806,6.32436902995874e-17,0.0344563096008326,0.0344563096008326,0.0845617234599628,-5.92650428478773e-05,5.92650428478773e-05,-2.84077103972793e-18
12.84,0.12371104079961,0.12371104079961,1.1427363326676,-0.000672538685551975,0.000672538685551975,6.31300594579983e-17,0.0347193710787316,0.0347193710787316,0.0846921733378058,-5.90807100850401e-05,5.90807100850402e-05,-3.31748588695956e-18
12.88,0.125099815642759,0.125099815642759,1.14612401960111,-0.000674901913955376,0.000674901913955376,6.29973600225199e-17,0.0349833626355903,0.0349833626355903,0.0848219460116042,-5.88948470104031e-05,5.88948470104031e-05,-3.42603522656628e-18
12.92,0.126499150148183,0.126499150148183,1.14951689744157,-0.000677257707835792,0.000677257707835792,6.28603186134572e-17,0.0352482813748927,0.0352482813748927,0.084951042858762,-5.87074610891279e-05,5.87074610891279e-05,-3.76267090211299e-18
12.96,0.127909081403178,0.127909081403178,1.15291493915592,-0.000679606006279357,0.000679606006279358,6.27098117773727e-17,0.0355141243761192,0.0355141243761192,0.0850794652555227,-5.85185597862007e-05,5.85185597862007e-05,-4.21276126609931e-18
13,0.129329646378223,0.129329646378223,1.15631811776614,-0.000681946748670805,0.000681946748670806,6.25413013267287e-17,0.0357808886948634,0.0357808886948634,0.0852072145769677,-5.83281505663748e-05,5.83281505663748e-05,-4.282925575391e-18
13.04,0.130760881926018,0.130760881926018,1.15972640634922,-0.00068427987469346,0.000684279874693461,6.23699843037131e-17,0.0360485713629501,0.0360485713629501,0.085334292197013,-5.81362408941133e-05,5.81362408941133e-05,-5.02270353748425e-18
13.08,0.132202824780536,0.132202824780536,1.1631397780371,-0.000686605324329225,0.000686605324329225,6.21690761622137e-17,0.0363171693885521,0.0363171693885521,0.0854606994884088,-5.79428382335324e-05,5.79428382335324e-05,-4.7601005008858e-18
13.12,0.133655511556078,0.133655511556078,1.16655820601664,-0.000688923037858566,0.000688923037858566,6.19786721421783e-17,0.0365866797563074,0.0365866797563074,0.0855864378227358,-5.77479500483435e-05,5.77479500483435e-05,-3.70075998642455e-18
13.16,0.13511897874633,0.13511897874633,1.16998166352955,-0.0006912329558605,0.0006912329558605,6.18306417427213e-17,0.0368570994274368,0.0368570994274368,0.0857115085704041,-5.75515838017966e-05,5.75515838017966e-05,-3.40148553942866e-18
13.2,0.136593262723427,0.136593262723427,1.17341012387237,-0.000693535019212572,0.000693535019212572,6.16945823211442e-17,0.0371284253398613,0.0371284253398613,0.0858359131006502,-5.73537469566224e-05,5.73537469566224e-05,-3.36851794377203e-18
13.24,0.138078399737022,0.138078399737022,1.17684356039639,-0.000695829169090837,0.000695829169090837,6.15598416033933e-17,0.0374006544083186,0.0374006544083186,0.0859596527815358,-5.71544469749759e-05,5.71544469749758e-05,-3.84759026964439e-18
13.28,0.139574425913355,0.139574425913355,1.18028194650765,-0.000698115346969836,0.000698115346969836,6.14059379926075e-17,0.0376737835244814,0.0376737835244814,0.086082728979945,-5.6953691318378e-05,5.6953691318378e-05,-3.65088372488049e-18
13.32,0.141081377254334,0.141081377254334,1.18372525566685,-0.000700393494622571,0.000700393494622571,6.12599026436123e-17,0.0379478095570737,0.0379478095570737,0.0862051430615818,-5.67514874476594e-05,5.67514874476594e-05,-3.7459814439543e-18
13.36,0.142599289636617,0.142599289636617,1.18717346138931,-0.000702663554120477,0.000702663554120477,6.11100633858541e-17,0.0382227293519886,0.0382227293519886,0.0863268963909693,-5.65478428229025e-05,5.65478428229024e-05,-2.77678098553726e-18
13.4,0.144128198810696,0.144128198810696,1.19062653724495,-0.000704925467833393,0.000704925467833393,6.09989921464326e-17,0.0384985397324053,0.0384985397324053,0.0864479903314467,-5.63427649033845e-05,5.63427649033844e-05,-2.57024323728792e-18
13.44,0.145668140399993,0.145668140399993,1.19408445685821,-0.000707179178429529,0.000707179178429529,6.08961824169411e-17,0.0387752374989065,0.0387752374989065,0.0865684262451671,-5.61362611475199e-05,5.61362611475198e-05,-4.15446537419529e-18
13.48,0.147219149899949,0.147219149899949,1.19754719390802,-0.000709424628875429,0.00070942462887543,6.07300038019733e-17,0.0390528194295952,0.0390528194295952,0.0866882054930958,-5.59283390128035e-05,5.59283390128034e-05,-2.30154527923518e-18
13.52,0.148781262677133,0.148781262677133,1.20101472212774,-0.000711661762435941,0.000711661762435942,6.06379419908039e-17,0.0393312822802122,0.0393312822802122,0.0868073294350077,-5.57190059557529e-05,5.57190059557528e-05,-3.04433126781924e-18
13.56,0.150354513968341,0.150354513968341,1.20448701530514,-0.000713890522674172,0.000713890522674172,6.05161687400911e-17,0.0396106227842534,0.0396106227842534,0.0869257994294863,-5.5508269431851e-05,5.55082694318509e-05,-1.57924329955699e-18
13.6,0.151938938879711,0.151938938879711,1.20796404728232,-0.000716110853451446,0.000716110853451446,6.04529990081088e-17,0.0398908376530863,0.0398908376530863,0.08704361683392,-5.52961368954891e-05,5.52961368954891e-05,-1.29667516208696e-18
13.64,0.153534572385835,0.153534572385835,1.21144579195568,-0.000718322698927265,0.000718322698927265,6.04011320016254e-17,0.0401719235760679,0.0401719235760679,0.0871607830045014,-5.50826157999095e-05,5.50826157999095e-05,-8.91516949224217e-19
13.68,0.155141449328877,0.155141449328877,1.21493222327586,-0.000720526003559261,0.000720526003559262,6.03654713236564e-17,0.0404538772206612,0.0404538772206612,0.0872772992962246,-5.4867713597148e-05,5.48677135971479e-05,-1.19412174254781e-18
13.72,0.156759604417704,0.156759604417704,1.21842331524771,-0.000722720712103147,0.000722720712103148,6.03177064539545e-17,0.0407366952325527,0.0407366952325527,0.0873931670628834,-5.46514377379766e-05,5.46514377379766e-05,-1.96258027900347e-18
13.76,0.158389072227006,0.158389072227006,1.22191904193022,-0.000724906769612667,0.000724906769612667,6.02392032427943e-17,0.0410203742357691,0.0410203742357691,0.0875083876570683,-5.44337956718465e-05,5.44337956718464e-05,-3.53736745735733e-18
13.8,0.160029887196437,0.160029887196437,1.22541937743651,-0.00072708412143954,0.000727084121439541,6.00977085445e-17,0.0413049108327946,0.0413049108327946,0.0876229624301662,-5.42147948468304e-05,5.42147948468304e-05,-3.4404209775682e-18
13.84,0.161682083629749,0.161682083629749,1.22892429593371,-0.000729252713233414,0.000729252713233414,5.99600917053973e-17,0.041590301604688,0.041590301604688,0.0877368927323568,-5.39944427095657e-05,5.39944427095656e-05,-2.90365789171746e-18
13.88,0.163345695693936,0.163345695693936,1.23243377164301,-0.000731412490941796,0.000731412490941797,5.98439453897286e-17,0.0418765431111993,0.0418765431111993,0.0878501799126112,-5.37727467051965e-05,5.37727467051964e-05,-3.10436249392408e-18
13.92,0.165020757418384,0.165020757418384,1.23594777883951,-0.000733563400810004,0.000733563400810004,5.97197708899717e-17,0.0421636318908871,0.0421636318908871,0.0879628253186897,-5.3549714277317e-05,5.35497142773169e-05,-2.92536084462105e-18
13.96,0.16670730269402,0.16670730269402,1.23946629185226,-0.000735705389381097,0.000735705389381097,5.96027564561868e-17,0.0424515644612353,0.0424515644612353,0.08807483029714,-5.33253528679138e-05,5.33253528679138e-05,-2.69656341776589e-18
14,0.168405365272469,0.168405365272469,1.24298928506414,-0.000737838403495813,0.000737838403495814,5.94948939194762e-17,0.04274033731877,0.04274033731877,0.088186196193295,-5.30996699173088e-05,5.30996699173088e-05,-2.72080862011425e-18
14.04,0.17011497876522,0.17011497876522,1.24651673291188,-0.000739962390292506,0.000739962390292506,5.93860615746716e-17,0.0430299469391766,0.0430299469391766,0.0882969243512702,-5.28726728641018e-05,5.28726728641017e-05,-3.4971491469817e-18
14.08,0.171836176642787,0.171836176642787,1.25004860988593,-0.00074207729720707,0.00074207729720707,5.92461756087923e-17,0.0433203897774165,0.0433203897774165,0.0884070161139631,-5.26443691451132e-05,5.26443691451132e-05,-3.97064499984159e-18
14.12,0.173568992233884,0.173568992233884,1.25358489053049,-0.000744183071972874,0.000744183071972875,5.90873498087987e-17,0.043611662267844,0.043611662267844,0.0885164728230494,-5.24147661953269e-05,5.24147661953269e-05,-2.46135900405016e-18
14.16,0.175313458724597,0.175313458724597,1.25712554944341,-0.000746279662620687,0.000746279662620688,5.89888954486367e-17,0.0439037608243231,0.0439037608243231,0.0886252958189827,-5.2183871447833e-05,5.2183871447833e-05,-3.50337153613257e-18
14.2,0.17706960915757,0.17706960915757,1.26067056127617,-0.000748367017478601,0.000748367017478601,5.88487605871914e-17,0.0441966818403442,0.0441966818403442,0.0887334864409911,-5.19516923337704e-05,5.19516923337704e-05,-3.91612439895073e-18
14.24,0.178837476431184,0.178837476431184,1.26421990073381,-0.000750445085171951,0.000750445085171952,5.86921156112333e-17,0.0444904216891411,0.0444904216891411,0.088841046027076,-5.17182362822696e-05,5.17182362822696e-05,-3.46894149891622e-18
14.28,0.18061709329875,0.18061709329875,1.26777354257489,-0.000752513814623242,0.000752513814623242,5.85533579512767e-17,0.0447849767238072,0.0447849767238072,0.0889479759140099,-5.14835107203957e-05,5.14835107203957e-05,-3.7940577891529e-18
14.32,0.182408492367702,0.182408492367702,1.27133146161145,-0.000754573155052058,0.000754573155052058,5.84015956397106e-17,0.0450803432774129,0.0450803432774129,0.0890542774373342,-5.12475230730909e-05,5.12475230730909e-05,-5.04762819842897e-18
14.36,0.184211706098798,0.184211706098798,1.27489363270894,-0.000756623055974982,0.000756623055974982,5.81996905117734e-17,0.0453765176631217,0.0453765176631217,0.0891599519313575,-5.10102807631174e-05,5.10102807631174e-05,-5.69300072829733e-18
14.4,0.186026766805323,0.186026766805323,1.2784600307862,-0.000758663467205506,0.000758663467205507,5.79719704826415e-17,0.0456734961743068,0.0456734961743068,0.0892650007291535,-5.07717912110003e-05,5.07717912110003e-05,-5.93148460241349e-18
14.44,0.187853706652296,0.187853706652296,1.28203063081536,-0.000760694338853946,0.000760694338853947,5.7734711098545e-17,0.0459712750846682,0.0459712750846682,0.0893694251625589,-5.05320618349701e-05,5.05320618349701e-05,-6.10620563294346e-18
14.48,0.189692557655682,0.189692557655682,1.28560540782187,-0.000762715621327345,0.000762715621327345,5.74904628732272e-17,0.0462698506483486,0.0462698506483486,0.089473226562172,-5.0291100050906e-05,5.0291100050906e-05,-6.35118124648356e-18
14.52,0.191543351681616,0.191543351681616,1.28918433688435,-0.000764727265329381,0.000764727265329382,5.72364156233679e-17,0.0465692191000504,0.0465692191000504,0.0895764062573496,-5.00489132722783e-05,5.00489132722783e-05,-6.30071079818667e-18
14.56,0.193406120445618,0.193406120445618,1.29276739313465,-0.000766729221860273,0.000766729221860273,5.69843871914404e-17,0.0468693766551518,0.0468693766551518,0.089678965576206,-4.98055089100916e-05,4.98055089100916e-05,-7.82110261021497e-18
14.6,0.195280895511824,0.195280895511824,1.29635455175769,-0.000768721442216676,0.000768721442216676,5.66715430870318e-17,0.0471703195098235,0.0471703195098235,0.089780905845611,-4.95608943728275e-05,4.95608943728275e-05,-7.34917307552658e-18
14.64,0.197167708292217,0.197167708292217,1.29994578799152,-0.000770703877991589,0.00077070387799159,5.63775761640108e-17,0.047472043841145,0.047472043841145,0.0898822283911875,-4.93150770663873e-05,4.93150770663873e-05,-7.69658309735342e-18
14.68,0.199066590045863,0.199066590045863,1.30354107712717,-0.000772676481074245,0.000772676481074245,5.60697128401166e-17,0.0477745458072208,0.0477745458072207,0.0899829345373095,-4.90680643940355e-05,4.90680643940355e-05,-7.51493642413619e-18
14.72,0.200977571878152,0.200977571878152,1.30714039450866,-0.000774639203650006,0.000774639203650006,5.57691153831512e-17,0.0480778215472969,0.0480778215472968,0.0900830256071009,-4.88198637563422e-05,4.88198637563421e-05,-6.85973012141674e-18
14.76,0.202900684740044,0.202900684740044,1.31074371553294,-0.00077659199820026,0.00077659199820026,5.54947261782945e-17,0.0483818671818769,0.0483818671818769,0.0901825029224328,-4.8570482551126e-05,4.85704825511259e-05,-5.62310542790826e-18
14.8,0.204835959427319,0.204835959427319,1.31435101564984,-0.000778534817502305,0.000778534817502305,5.52698019611782e-17,0.0486866788128386,0.0486866788128386,0.0902813678039216,-4.83199281733974e-05,4.83199281733974e-05,-3.67077043172909e-18
14.84,0.206783426579832,0.206783426579832,1.317962270362,-0.000780467614629241,0.000780467614629241,5.5122971143909e-17,0.0489922525235494,0.0489922525235494,0.090379621570928,-4.80682080153016e-05,4.80682080153016e-05,-5.49143525310982e-18
14.88,0.208743116680774,0.208743116680774,1.32157745522483,-0.000782390342949853,0.000782390342949853,5.49033137337846e-17,0.0492985843789833,0.0492985843789833,0.0904772655415536,-4.78153294660612e-05,4.78153294660612e-05,-5.24068381604327e-18
14.92,0.210715060055934,0.210715060055934,1.3251965458465,-0.000784302956128495,0.000784302956128496,5.46936863811429e-17,0.0496056704258363,0.0496056704258362,0.0905743010326405,-4.75612999119198e-05,4.75612999119198e-05,-5.06381504467913e-18
14.96,0.212699286872967,0.212699286872967,1.3288195178878,-0.000786205408124972,0.000786205408124972,5.44911337793557e-17,0.0499135066926428,0.0499135066926428,0.0906707293597679,-4.73061267360846e-05,4.73061267360845e-05,-5.08355106710387e-18
15,0.214695827140673,0.214695827140673,1.33244634706219,-0.000788097653194416,0.000788097653194416,5.42877917366716e-17,0.0502220891898916,0.0502220891898916,0.0907665518372518,-4.70498173186694e-05,4.70498173186694e-05,-4.88827371530534e-18
15.04,0.216704710708268,0.216704710708268,1.33607700913568,-0.000789979645887162,0.000789979645887163,5.40922607880593e-17,0.0505314139101416,0.0505314139101416,0.0908617697781412,-4.67923790366383e-05,4.67923790366383e-05,-4.74803196622514e-18
15.08,0.218725967264674,0.218725967264674,1.33971147992681,-0.000791851341048628,0.000791851341048628,5.39023395094103e-17,0.0508414768281379,0.0508414768281379,0.0909563844942183,-4.65338192637482e-05,4.65338192637482e-05,-4.66031980486764e-18
15.12,0.2207596263378,0.2207596263378,1.34334973530658,-0.000793712693819178,0.000793712693819178,5.37159267172156e-17,0.0511522739009273,0.0511522739009273,0.0910503972959952,-4.62741453704922e-05,4.62741453704922e-05,-5.68899080818846e-18
15.16,0.222805717293837,0.222805717293837,1.34699175119842,-0.000795563659633997,0.000795563659633998,5.34883670848881e-17,0.0514638010679748,0.0514638010679748,0.0911438094927121,-4.60133647240426e-05,4.60133647240427e-05,-5.95202587621876e-18
15.2,0.224864269336556,0.224864269336556,1.35063750357813,-0.000797404194222959,0.000797404194222959,5.32502860498394e-17,0.0517760542512784,0.0517760542512784,0.0912366223923359,-4.57514846881947e-05,4.57514846881947e-05,-5.85366674415253e-18
15.24,0.226935311506607,0.226935311506607,1.35428696847382,-0.000799234253610487,0.000799234253610487,5.30161393800733e-17,0.0520890293554854,0.0520890293554854,0.0913288373015584,-4.54885126233091e-05,4.54885126233091e-05,-5.73838506394833e-18
15.28,0.229018872680826,0.229018872680826,1.35794012196588,-0.000801053794115419,0.00080105379411542,5.27866039775153e-17,0.052402722268008,0.0524027222680079,0.0914204555257937,-4.52244558862556e-05,4.52244558862556e-05,-5.940215411344e-18
15.32,0.231114981571547,0.231114981571547,1.36159694018691,-0.000802862772350869,0.00080286277235087,5.25489953610616e-17,0.0527171288591384,0.0527171288591384,0.0915114783691772,-4.49593218303563e-05,4.49593218303563e-05,-5.98247852615886e-18
15.36,0.233223666725912,0.233223666725912,1.36525739932168,-0.000804661145224084,0.000804661145224084,5.23096962200152e-17,0.0530322449821651,0.053032244982165,0.0916019071345631,-4.4693117805329e-05,4.46931178053291e-05,-5.79930930211908e-18
15.4,0.235344956525199,0.235344956525199,1.36892147560706,-0.000806448869936297,0.000806448869936297,5.20777238479304e-17,0.0533480664734874,0.0533480664734873,0.0916917431235229,-4.44258511572305e-05,4.44258511572305e-05,-6.40984182132245e-18
15.44,0.237478879184138,0.237478879184138,1.372589145332,-0.000808225903982586,0.000808225903982586,5.18213301750775e-17,0.0536645891527315,0.0536645891527315,0.0917809876363433,-4.41575292283996e-05,4.41575292283996e-05,-6.89947118400509e-18
15.48,0.239625462750248,0.239625462750248,1.37626038483746,-0.000809992205151722,0.000809992205151722,5.15453513277173e-17,0.0539818088228658,0.0539818088228658,0.0918696419720248,-4.38881593574012e-05,4.38881593574012e-05,-6.97182168503342e-18
15.52,0.241784735103162,0.241784735103162,1.37993517051634,-0.000811747731526018,0.000811747731526018,5.1266478460316e-17,0.0542997212703157,0.0542997212703157,0.0919577074282794,-4.36177488789693e-05,4.36177488789693e-05,-7.18970680895124e-18
15.56,0.243956723953975,0.243956723953975,1.38361347881347,-0.000813492441481177,0.000813492441481177,5.0978890187958e-17,0.0546183222650793,0.0546183222650793,0.0920451853015288,-4.33463051239504e-05,4.33463051239504e-05,-6.98613534818486e-18
15.6,0.246141456844578,0.246141456844578,1.38729528622553,-0.000815226293686135,0.000815226293686135,5.06994447740306e-17,0.0549376075608423,0.0549376075608422,0.0921320768869029,-4.30738354192472e-05,4.30738354192473e-05,-7.10388151028496e-18
15.64,0.248338961147012,0.248338961147012,1.39098056930101,-0.000816949247102905,0.000816949247102905,5.04152895136192e-17,0.0552575728950931,0.0552575728950931,0.092218383478238,-4.28003470877623e-05,4.28003470877623e-05,-7.12062803599679e-18
15.68,0.250549264062815,0.250549264062815,1.39466930464014,-0.000818661260986415,0.000818661260986416,5.01304643921793e-17,0.0555782139892381,0.0555782139892381,0.0923041063680744,-4.25258474483413e-05,4.25258474483413e-05,-6.92875172806904e-18
15.72,0.252772392622385,0.252772392622385,1.39836146889486,-0.000820362294884349,0.000820362294884349,4.98533143230565e-17,0.0558995265487162,0.0558995265487162,0.0923892468476551,-4.22503438157168e-05,4.22503438157168e-05,-6.95672977522114e-18
15.76,0.255008373684334,0.255008373684334,1.40205703876877,-0.000822052308636978,0.000822052308636978,4.95750451320477e-17,0.0562215062631143,0.0562215062631143,0.092473806206924,-4.19738435004517e-05,4.19738435004517e-05,-6.94007939245038e-18
15.8,0.257257233934858,0.257257233934858,1.40575599101704,-0.000823731262376996,0.000823731262376996,4.92974419563497e-17,0.0565441488062814,0.0565441488062814,0.0925577857345241,-4.16963538088835e-05,4.16963538088835e-05,-7.81175376541538e-18
15.84,0.259518999887109,0.259518999887109,1.40945830244642,-0.000825399116529351,0.000825399116529351,4.89849718057331e-17,0.056867449836444,0.056867449836444,0.0926411867177952,-4.14178820430672e-05,4.14178820430672e-05,-8.22277128616358e-18
15.88,0.261793697880567,0.261793697880567,1.41316394991514,-0.000827055831811074,0.000827055831811074,4.86560609542865e-17,0.0571914049963207,0.0571914049963207,0.0927240104427729,-4.11384355007197e-05,4.11384355007197e-05,-7.29923985889553e-18
15.92,0.26408135408042,0.26408135408042,1.41687291033285,-0.000828701369231103,0.000828701369231103,4.83640913599307e-17,0.0575160099132364,0.0575160099132364,0.0928062581941863,-4.08580214751633e-05,4.08580214751633e-05,-6.7526181317713e-18
15.96,0.266381994476949,0.266381994476949,1.42058516066061,-0.000830335690090109,0.000830335690090109,4.80939866346598e-17,0.0578412601992373,0.0578412601992373,0.0928879312554564,-4.05766472552697e-05,4.05766472552697e-05,-6.83958117913639e-18
16,0.268695644884919,0.268695644884919,1.42430067791083,-0.00083195875598032,0.00083195875598032,4.78204033874944e-17,0.0581671514512052,0.0581671514512052,0.0929690309086944,-4.02943201254036e-05,4.02943201254035e-05,-6.9858595625515e-18
16.04,0.271022330942967,0.271022330942967,1.42801943914718,-0.000833570528785336,0.000833570528785336,4.75409690049923e-17,0.0584936792509722,0.0584936792509722,0.0930495584346997,-4.00110473653669e-05,4.00110473653668e-05,-6.5519160043446e-18
16.08,0.273362078113006,0.273362078113006,1.43174142148457,-0.000835170970679951,0.000835170970679951,4.72788923648185e-17,0.0588208391654346,0.0588208391654346,0.0931295151129581,-3.97268362503425e-05,3.97268362503425e-05,-6.5248692353665e-18
16.12,0.275714911679623,0.275714911679623,1.43546660208909,-0.000836760044129964,0.000836760044129965,4.70178975954039e-17,0.0591486267466674,0.0591486267466674,0.0932089022216406,-3.94416940508386e-05,3.94416940508386e-05,-6.52479899452276e-18
16.16,0.27808085674949,0.27808085674949,1.43919495817795,-0.000838337711891998,0.000838337711891998,4.6756905635623e-17,0.0594770375320387,0.0594770375320386,0.0932877210376011,-3.91556280326322e-05,3.91556280326321e-05,-6.62157203414323e-18
16.2,0.280459938250772,0.280459938250772,1.44292646701946,-0.000839903937013303,0.000839903937013303,4.64920427542572e-17,0.0598060670443234,0.0598060670443234,0.0933659728363751,-3.88686454567137e-05,3.88686454567136e-05,-7.52049674441615e-18
16.24,0.282852180932544,0.282852180932544,1.44666110593291,-0.000841458682831572,0.000841458682831572,4.61912228844806e-17,0.0601357107918177,0.0601357107918177,0.0934436588921775,-3.85807535792307e-05,3.85807535792306e-05,-7.57971638053567e-18
16.28,0.285257609364217,0.285257609364217,1.4503988522886,-0.000843001912974741,0.000843001912974741,4.58880342292592e-17,0.0604659642684528,0.0604659642684527,0.0935207804779011,-3.82919596514324e-05,3.82919596514324e-05,-8.23398635131323e-18
16.32,0.287676247934955,0.287676247934955,1.45413968350771,-0.000844533591360798,0.000844533591360799,4.55586747752066e-17,0.0607968229539088,0.0607968229539088,0.0935973388651153,-3.80022709196139e-05,3.80022709196138e-05,-8.70317725814291e-18
16.36,0.290108120853112,0.290108120853112,1.45788357706232,-0.000846053682197583,0.000846053682197583,4.52105476848809e-17,0.0611282823137287,0.0611282823137287,0.0936733353240632,-3.77116946250599e-05,3.77116946250599e-05,-8.78638086273688e-18
16.4,0.292553252145661,0.292553252145661,1.46163051047528,-0.000847562149982585,0.000847562149982585,4.48590924503714e-17,0.061460337799432,0.061460337799432,0.0937487711236615,-3.742023800399e-05,3.74202380039899e-05,-8.83831370822383e-18
16.44,0.295011665657638,0.295011665657638,1.46538046132023,-0.000849058959502745,0.000849058959502745,4.45055599020425e-17,0.0617929848486284,0.0617929848486284,0.0938236475314974,-3.7127908287502e-05,3.7127908287502e-05,-8.57940413299411e-18
16.48,0.297483385051583,0.297483385051583,1.46913340722149,-0.000850544075834245,0.000850544075834245,4.41623837367227e-17,0.0621262188851314,0.0621262188851313,0.0938979658138278,-3.68347127015171e-05,3.68347127015171e-05,-7.83513442244351e-18
16.52,0.299968433806988,0.299968433806988,1.47288932585404,-0.000852017464342306,0.000852017464342306,4.3848978359825e-17,0.0624600353190717,0.0624600353190717,0.0939717272355773,-3.65406584667241e-05,3.65406584667241e-05,-7.85706002006346e-18
16.56,0.302466835219751,0.302466835219751,1.47664819494346,-0.000853479090680975,0.000853479090680975,4.35346959590224e-17,0.0627944295470108,0.0627944295470108,0.0940449330603365,-3.62457527985239e-05,3.62457527985239e-05,-7.78952648619958e-18
16.6,0.304978612401632,0.304978612401632,1.48040999226588,-0.000854928920792915,0.000854928920792916,4.32231148995745e-17,0.0631293969520542,0.0631293969520542,0.0941175845503601,-3.5950002906974e-05,3.5950002906974e-05,-7.96036849706069e-18
16.64,0.307503788279714,0.307503788279714,1.48417469564789,-0.000856366920909194,0.000856366920909195,4.2904700159692e-17,0.0634649329039648,0.0634649329039648,0.0941896829665656,-3.56534159967332e-05,3.56534159967333e-05,-7.38334816872753e-18
16.68,0.310042385595872,0.310042385595872,1.48794228296655,-0.000857793057549064,0.000857793057549064,4.26093662329429e-17,0.0638010327592758,0.0638010327592758,0.0942612295685315,-3.53559992670065e-05,3.53559992670066e-05,-6.19892757091747e-18
16.72,0.312594426906243,0.312594426906243,1.4917127321493,-0.000859207297519744,0.000859207297519744,4.23614091301062e-17,0.064137691861404,0.064137691861404,0.0943322256144959,-3.50577599114894e-05,3.50577599114894e-05,-6.3641902068141e-18
16.76,0.3151599345807,0.3151599345807,1.49548602117388,-0.000860609607916204,0.000860609607916204,4.21068415218337e-17,0.0644749055407628,0.0644749055407628,0.0944026723613543,-3.47587051183129e-05,3.47587051183129e-05,-5.72717951266572e-18
16.8,0.31773893080233,0.31773893080233,1.49926212806833,-0.000861999956120936,0.000861999956120936,4.1877754341327e-17,0.0648126691148749,0.0648126691148749,0.0944725710646585,-3.44588420699884e-05,3.44588420699884e-05,-5.70952101935902e-18
16.84,0.320331437566925,0.320331437566925,1.50304103091092,-0.000863378309803736,0.000863378309803736,4.16493735005527e-17,0.0651509778884854,0.0651509778884854,0.0945419229786145,-3.41581779433525e-05,3.41581779433525e-05,-5.91646488517257e-18
16.88,0.322937476682465,0.322937476682465,1.50682270783006,-0.00086474463692147,0.00086474463692147,4.14127149051458e-17,0.0654898271536744,0.0654898271536744,0.0946107293560811,-3.38567199095118e-05,3.38567199095119e-05,-6.20993820658515e-18
16.92,0.325557069768611,0.325557069768611,1.5106071370043,-0.00086609890571785,0.00086609890571785,4.11643173768824e-17,0.0658292121899694,0.0658292121899694,0.0946789914485686,-3.35544751337884e-05,3.35544751337884e-05,-6.16691991833702e-18
16.96,0.32819023825621,0.32819023825621,1.51439429666225,-0.000867441084723202,0.000867441084723202,4.09176405801489e-17,0.0661691282644584,0.0661691282644584,0.0947467105062364,-3.32514507756643e-05,3.32514507756643e-05,-6.12304975196938e-18
17,0.330837003386789,0.330837003386789,1.5181841650825,-0.000868771142754228,0.000868771142754229,4.06727185900701e-17,0.0665095706319018,0.0665095706319018,0.0948138877778923,-3.29476539887269e-05,3.29476539887269e-05,-6.1404881179624e-18
17.04,0.333497386212065,0.333497386212065,1.52197672059361,-0.000870089048913778,0.000870089048913778,4.04270990653516e-17,0.0668505345348452,0.0668505345348452,0.0948805245109899,-3.26430919206142e-05,3.26430919206142e-05,-6.16796124081522e-18
17.08,0.336171407593458,0.336171407593458,1.52577194157405,-0.000871394772590602,0.000871394772590602,4.0180380615719e-17,0.0671920152037312,0.0671920152037312,0.094946621951628,-3.23377717129598e-05,3.23377717129599e-05,-6.07587724036606e-18
17.12,0.338859088201608,0.338859088201608,1.52956980645212,-0.00087268828345912,0.000872688283459121,3.99373455261044e-17,0.0675340078570121,0.0675340078570121,0.0950121813445482,-3.20317005013385e-05,3.20317005013386e-05,-6.38079846191217e-18
17.16,0.341560448515888,0.341560448515888,1.5333702937059,-0.000873969551479174,0.000873969551479174,3.96821135876279e-17,0.0678765077012615,0.0678765077012615,0.0950772039331341,-3.17248854152114e-05,3.17248854152114e-05,-6.52559972410567e-18
17.2,0.344275508823939,0.344275508823939,1.53717338186322,-0.000875238546895782,0.000875238546895783,3.94210895986637e-17,0.0682195099312868,0.0682195099312868,0.0951416909594089,-3.14173335778714e-05,3.14173335778714e-05,-6.42505493234757e-18
17.24,0.34700428922119,0.34700428922119,1.5409790495016,-0.000876495240238897,0.000876495240238897,3.91640874013698e-17,0.0685630097302405,0.0685630097302405,0.0952056436640343,-3.11090521063885e-05,3.11090521063886e-05,-7.06178357702527e-18
17.28,0.3497468096104,0.3497468096104,1.54478727524816,-0.000877739602323153,0.000877739602323153,3.88816160582887e-17,0.0689070022697324,0.0689070022697324,0.0952690632863089,-3.0800048111556e-05,3.0800048111556e-05,-6.96977336809769e-18
17.32,0.352503089701189,0.352503089701189,1.54859803777961,-0.000878971604247615,0.000878971604247615,3.86028251235648e-17,0.0692514827099412,0.0692514827099412,0.0953319510641667,-3.0490328697835e-05,3.0490328697835e-05,-7.45395944633892e-18
17.36,0.355273149009587,0.355273149009587,1.55241131582218,-0.000880191217395528,0.000880191217395529,3.83046667457113e-17,0.0695964461997261,0.0695964461997261,0.095394308234175,-3.0179900963301e-05,3.01799009633011e-05,-7.48727133677689e-18
17.4,0.358057006857576,0.358057006857576,1.55622708815155,-0.00088139841343406,0.000881398413434061,3.80051758922402e-17,0.0699418878767382,0.0699418878767382,0.0954561360315338,-2.98687719995895e-05,2.98687719995895e-05,-7.56457961370441e-18
17.44,0.360854682372645,0.360854682372645,1.56004533359281,-0.000882593164314044,0.000882593164314044,3.7702592707692e-17,0.070287802867532,0.070287802867532,0.0955174356900735,-2.95569488918411e-05,2.95569488918412e-05,-7.88398063436875e-18
17.48,0.363666194487347,0.363666194487347,1.56386603102041,-0.000883775442269718,0.000883775442269718,3.73872334823173e-17,0.0706341862876766,0.0706341862876766,0.0955782084422537,-2.92444387186484e-05,2.92444387186484e-05,-7.58235232668011e-18
17.52,0.366491561938854,0.366491561938854,1.5676891593581,-0.000884945219818464,0.000884945219818464,3.70839393892501e-17,0.0709810332418668,0.0709810332418668,0.0956384555191614,-2.8931248552001e-05,2.8931248552001e-05,-7.26916338314951e-18
17.56,0.369330803268528,0.369330803268528,1.57151469757887,-0.000886102469760544,0.000886102469760544,3.67931728539241e-17,0.0713283388240346,0.0713283388240346,0.0956981781505101,-2.8617385457232e-05,2.8617385457232e-05,-8.2925665099441e-18
17.6,0.37218393682149,0.37218393682149,1.57534262470489,-0.000887247165178833,0.000887247165178833,3.64614701935263e-17,0.0716760981174597,0.0716760981174597,0.0957573775646373,-2.83028564929639e-05,2.83028564929639e-05,-8.08122307704577e-18
17.64,0.375050980746188,0.375050980746188,1.57917291980747,-0.000888379279438552,0.000888379279438552,3.61382212704445e-17,0.0720243061948805,0.0720243061948805,0.0958160549885039,-2.79876687110549e-05,2.7987668711055e-05,-8.05380006154577e-18
17.68,0.377931952993983,0.377931952993983,1.58300556200701,-0.000889498786186994,0.000889498786186994,3.58160692679827e-17,0.072372958118605,0.072372958118605,0.0958742116476925,-2.7671829156545e-05,2.7671829156545e-05,-8.80591956793763e-18
17.72,0.380826871318728,0.380826871318728,1.58684053047292,-0.000890605659353256,0.000890605659353256,3.54638324852652e-17,0.0727220489406215,0.0727220489406215,0.0959318487664056,-2.73553448676019e-05,2.73553448676019e-05,-8.75303694017784e-18
17.76,0.383735753276352,0.383735753276352,1.59067780442358,-0.00089169987314796,0.00089169987314796,3.5113711007658e-17,0.0730715737027087,0.0730715737027087,0.0959889675674642,-2.7038222875468e-05,2.7038222875468e-05,-8.70639378299979e-18
17.8,0.386658616224461,0.386658616224461,1.59451736312628,-0.000892781402062978,0.000892781402062979,3.4765455256338e-17,0.0734215274365468,0.0734215274365468,0.0960455692723065,-2.67204702044064e-05,2.67204702044064e-05,-8.96704051345875e-18
17.84,0.389595477321923,0.389595477321923,1.59835918589717,-0.000893850220871155,0.000893850220871155,3.44067736357997e-17,0.0737719051638274,0.0737719051638274,0.0961016551009863,-2.64020938716474e-05,2.64020938716474e-05,-9.16284711309428e-18
17.88,0.392546353528476,0.392546353528476,1.60220325210121,-0.00089490630462602,0.000894906304626021,3.40402597512759e-17,0.0741227018963637,0.0741227018963637,0.0961572262721717,-2.60831008873351e-05,2.60831008873352e-05,-9.05904645357425e-18
17.92,0.39551126160433,0.39551126160433,1.6060495411521,-0.000895949628661514,0.000895949628661514,3.3677897893133e-17,0.0744739126362009,0.0744739126362009,0.0962122840031435,-2.57634982544742e-05,2.57634982544742e-05,-9.43598641936722e-18
17.96,0.398490218109778,0.398490218109778,1.60989803251222,-0.000896980168591693,0.000896980168591693,3.33004584363583e-17,0.0748255323757259,0.0748255323757259,0.0962668295097937,-2.54432929688763e-05,2.54432929688764e-05,-9.59529593585742e-18
18,0.401483239404807,0.401483239404807,1.61374870569261,-0.000897997900310448,0.000897997900310448,3.2916646598924e-17,0.0751775560977774,0.0751775560977774,0.0963208640066242,-2.51224920191071e-05,2.51224920191072e-05,-9.63176758954186e-18
18.04,0.404490341648718,0.404490341648718,1.61760154025288,-0.000899002799991212,0.000899002799991212,3.25313758953423e-17,0.0755299787757556,0.0755299787757556,0.096374388706745,-2.4801102386433e-05,2.4801102386433e-05,-9.97497007140543e-18
18.08,0.407511540799749,0.407511540799749,1.62145651580115,-0.00089999484408667,0.00089999484408667,3.21323770924861e-17,0.0758827953737318,0.0758827953737318,0.0964274048218737,-2.44791310447679e-05,2.44791310447679e-05,-9.92801292298048e-18
18.12,0.410546852614698,0.410546852614698,1.62531361199402,-0.00090097400932846,0.000900974009328461,3.17352565755669e-17,0.0762360008465581,0.0762360008465581,0.096479913562333,-2.41565849606207e-05,2.41565849606207e-05,-9.71792022375839e-18
18.16,0.41359629264856,0.41359629264856,1.62917280853652,-0.000901940272726885,0.000901940272726885,3.13465397666165e-17,0.0765895901399764,0.0765895901399764,0.09653191613705,-2.38334710930418e-05,2.38334710930418e-05,-9.66143963408241e-18
18.2,0.416659876254159,0.416659876254159,1.633034085182,-0.000902893611570607,0.000902893611570607,3.09600821812532e-17,0.0769435581907284,0.0769435581907284,0.0965834137535543,-2.35097963935706e-05,2.35097963935706e-05,-9.47241073269097e-18
18.24,0.419737618581788,0.419737618581788,1.63689742173214,-0.00090383400342635,0.00090383400342635,3.05811857519456e-17,0.0772978999266642,0.0772978999266642,0.0966344076179768,-2.31855678061826e-05,2.31855678061826e-05,-9.36077948800258e-18
18.28,0.422829534578855,0.422829534578855,1.64076279803686,-0.000904761426138597,0.000904761426138597,3.02067545724255e-17,0.0776526102668517,0.0776526102668517,0.0966848989350489,-2.28607922672368e-05,2.28607922672368e-05,-9.19375526708736e-18
18.32,0.425935638989529,0.425935638989529,1.64463019399426,-0.000905675857829286,0.000905675857829287,2.9839004361742e-17,0.0780076841216853,0.0780076841216853,0.0967348889080998,-2.25354767054229e-05,2.25354767054229e-05,-9.1536461327188e-18
18.36,0.429055946354396,0.429055946354396,1.64849958955059,-0.000906577276897503,0.000906577276897504,2.94728585164332e-17,0.078363116392995,0.078363116392995,0.0967843787390564,-2.2209628041709e-05,2.2209628041709e-05,-9.08891927898369e-18
18.4,0.432190471010116,0.432190471010116,1.65237096470015,-0.000907465662019172,0.000907465662019172,2.91093017452739e-17,0.0787189019741548,0.0787189019741548,0.0968333696284412,-2.18832531892889e-05,2.1883253189289e-05,-8.96468728843786e-18
18.44,0.435339227089082,0.435339227089082,1.65624429948529,-0.000908340992146743,0.000908340992146744,2.87507142537364e-17,0.0790750357501918,0.0790750357501918,0.0968818627753713,-2.15563590535302e-05,2.15563590535303e-05,-8.85036436800348e-18
18.48,0.43850222851909,0.43850222851909,1.6601195739963,-0.000909203246508885,0.000909203246508885,2.83966996790162e-17,0.079431512597894,0.079431512597894,0.0969298593775572,-2.12289525319214e-05,2.12289525319214e-05,-8.87813458215123e-18
18.52,0.441679489023006,0.441679489023006,1.6639967683714,-0.000910052404610161,0.000910052404610162,2.80415742957302e-17,0.0797883273859191,0.0797883273859191,0.0969773606313005,-2.090104051402e-05,2.090104051402e-05,-8.80597779106375e-18
18.56,0.444871022118443,0.444871022118443,1.66787586279666,-0.000910888446230722,0.000910888446230722,2.76893351840876e-17,0.0801454749749026,0.0801454749749026,0.0970243677314936,-2.05726298814004e-05,2.05726298814004e-05,-9.02851800068647e-18
18.6,0.448076841117439,0.448076841117439,1.67175683750591,-0.000911711351425978,0.000911711351425978,2.73281944640602e-17,0.0805029502175659,0.0805029502175659,0.097070881871618,-2.02437275076017e-05,2.02437275076018e-05,-9.04673400444333e-18
18.64,0.451296959126141,0.451296959126141,1.67563967278078,-0.000912521100526282,0.000912521100526283,2.69663251038824e-17,0.0808607479588243,0.0808607479588243,0.0971169042437428,-1.99143402580762e-05,1.99143402580762e-05,-9.06012775099173e-18
18.68,0.454531389044494,0.454531389044494,1.67952434895053,-0.000913317674136605,0.000913317674136606,2.66039199938428e-17,0.0812188630358948,0.0812188630358948,0.097162436038524,-1.95844749901367e-05,1.95844749901368e-05,-9.06441283631929e-18
18.72,0.45778014356593,0.45778014356593,1.68341084639207,-0.000914101053136211,0.000914101053136211,2.624134348039e-17,0.0815772902784035,0.0815772902784035,0.0972074784452023,-1.92541385529056e-05,1.92541385529056e-05,-9.07543905487902e-18
18.76,0.461043235177066,0.461043235177066,1.68729914552988,-0.000914871218678327,0.000914871218678327,2.58783259181948e-17,0.081936024508494,0.081936024508494,0.0972520326516026,-1.89233377872626e-05,1.89233377872626e-05,-9.22437561003086e-18
18.8,0.464320676157406,0.464320676157406,1.69118922683594,-0.000915628152189818,0.000915628152189818,2.55093508937936e-17,0.0822950605409339,0.0822950605409339,0.097296099844132,-1.85920795257932e-05,1.85920795257932e-05,-9.29545052898922e-18
18.84,0.467612478579043,0.467612478579043,1.69508107082971,-0.000916371835370849,0.000916371835370849,2.5137532872634e-17,0.0826543931832228,0.0826543931832228,0.097339681207779,-1.82603705927374e-05,1.82603705927374e-05,-9.14408365001832e-18
18.88,0.470918654306372,0.470918654306372,1.69897465807802,-0.000917102250194559,0.000917102250194559,2.47717695266333e-17,0.0830140172356993,0.0830140172356993,0.0973827779261124,-1.79282178039382e-05,1.79282178039382e-05,-8.9616486892592e-18
18.92,0.4742392149958,0.4742392149958,1.70286996919506,-0.000917819378906716,0.000917819378906716,2.44133035790629e-17,0.0833739274916478,0.0833739274916478,0.097425391181279,-1.75956279667898e-05,1.75956279667898e-05,-8.83157291698227e-18
18.96,0.477574172095466,0.477574172095466,1.70676698484231,-0.000918523204025388,0.000918523204025388,2.40600406623836e-17,0.083734118737406,0.083734118737406,0.097467522154004,-1.72626078801871e-05,1.72626078801872e-05,-8.91624601244153e-18
19,0.480923536844962,0.480923536844962,1.71066568572847,-0.000919213708340595,0.000919213708340595,2.3703390821886e-17,0.0840945857524709,0.0840945857524709,0.0975091720235881,-1.6929164334474e-05,1.6929164334474e-05,-9.18286218080417e-18
19.04,0.484287320275061,0.484287320275061,1.71456605260942,-0.000919890874913974,0.000919890874913974,2.33360763346538e-17,0.0844553233096064,0.0844553233096064,0.0975503419679073,-1.65953041113923e-05,1.65953041113923e-05,-9.06048710148555e-18
19.08,0.487665533207446,0.487665533207446,1.71846806628813,-0.00092055468707843,0.00092055468707843,2.29736568505944e-17,0.084816326174949,0.084816326174949,0.0975910331634111,-1.62610339840311e-05,1.62610339840311e-05,-8.94762576918835e-18
19.12,0.491058186254444,0.491058186254444,1.72237170761467,-0.000921205128437791,0.000921205128437791,2.26157518198269e-17,0.0851775891081146,0.0851775891081146,0.0976312467851217,-1.59263607167754e-05,1.59263607167755e-05,-8.87221721211618e-18
19.16,0.494465289818768,0.494465289818768,1.72627695748608,-0.000921842182866462,0.000921842182866462,2.22608631313422e-17,0.0855391068623048,0.0855391068623048,0.0976709840066326,-1.55912910652559e-05,1.55912910652559e-05,-8.59327296956095e-18
19.2,0.49788685409326,0.49788685409326,1.73018379684634,-0.000922465834509072,0.000922465834509073,2.19171322125598e-17,0.0859008741844128,0.0859008741844128,0.0977102460001071,-1.52558317762975e-05,1.52558317762975e-05,-8.48876007816937e-18
19.24,0.501322889060637,0.501322889060637,1.73409220668635,-0.000923076067780124,0.000923076067780125,2.1577581809433e-17,0.0862628858151294,0.0862628858151294,0.0977490339362776,-1.49199895878695e-05,1.49199895878695e-05,-8.33702292255851e-18
19.28,0.504773404493242,0.504773404493242,1.7380021680438,-0.000923672867363639,0.000923672867363639,2.12441008925307e-17,0.0866251364890493,0.0866251364890493,0.0977873489844442,-1.45837712290345e-05,1.45837712290345e-05,-8.97091901815556e-18
19.32,0.508238409952804,0.508238409952804,1.74191366200317,-0.000924256218212801,0.000924256218212801,2.08852641318044e-17,0.0869876209347759,0.0869876209347759,0.0978251923124732,-1.42471834198982e-05,1.42471834198982e-05,-9.01774001336735e-18
19.36,0.511717914790195,0.511717914790195,1.74582666969567,-0.000924826105549597,0.000924826105549597,2.05245545312697e-17,0.0873503338750277,0.0873503338750277,0.0978625650867965,-1.3910232871559e-05,1.3910232871559e-05,-8.83377703929169e-18
19.4,0.515211928145196,0.515211928145196,1.74974117229915,-0.000925382514864459,0.000925382514864459,2.01712034496981e-17,0.0877132700267435,0.0877132700267435,0.0978994684724097,-1.35729262860579e-05,1.35729262860579e-05,-8.70686492055564e-18
19.44,0.518720458946266,0.518720458946266,1.75365715103804,-0.000925925431915901,0.000925925431915901,1.98229288528758e-17,0.0880764241011873,0.0880764241011873,0.0979359036328716,-1.3235270356328e-05,1.3235270356328e-05,-8.620991799953e-18
19.48,0.522243515910313,0.522243515910313,1.75757458718336,-0.000926454842730154,0.000926454842730155,1.94780891808777e-17,0.0884397908040539,0.0884397908040539,0.0979718717303028,-1.28972717661448e-05,1.28972717661448e-05,-8.64952880600975e-18
19.52,0.525781107542476,0.525781107542476,1.76149346205257,-0.0009269707336008,0.0009269707336008,1.91321080286373e-17,0.0888033648355736,0.0888033648355736,0.0980073739253844,-1.25589371900763e-05,1.25589371900763e-05,-8.67570786663884e-18
19.56,0.529333242135898,0.529333242135898,1.76541375700958,-0.000927473091088403,0.000927473091088403,1.87850797139718e-17,0.0891671408906174,0.0891671408906174,0.0980424113773573,-1.22202732934327e-05,1.22202732934327e-05,-8.81502506260578e-18
19.6,0.532899927771523,0.532899927771523,1.76933545346468,-0.000927961902020141,0.000927961902020141,1.84324787114675e-17,0.0895311136588012,0.0895311136588012,0.0980769852440203,-1.18812867322171e-05,1.18812867322171e-05,-9.10078633677519e-18
19.64,0.536481172317875,0.536481172317875,1.77325853287444,-0.000928437153489429,0.000928437153489429,1.80684472579965e-17,0.0898952778245906,0.0898952778245906,0.0981110966817299,-1.15419841530756e-05,1.15419841530756e-05,-9.07999724309757e-18
19.68,0.540076983430859,0.540076983430859,1.77718297674171,-0.000928898832855552,0.000928898832855552,1.77052473682726e-17,0.0902596280674056,0.0902596280674056,0.0981447468453982,-1.12023721932477e-05,1.12023721932478e-05,-9.06472782841915e-18
19.72,0.543687368553555,0.543687368553555,1.78110876661552,-0.000929346927743282,0.000929346927743282,1.73426582551359e-17,0.0906241590617242,0.0906241590617242,0.0981779368884927,-1.08624574805174e-05,1.08624574805174e-05,-9.01347393657023e-18
19.76,0.547312334916024,0.547312334916024,1.78503588409106,-0.000929781426042503,0.000929781426042503,1.69821192976731e-17,0.0909888654771873,0.0909888654771873,0.0982106679630349,-1.05222466331628e-05,1.05222466331628e-05,-8.9852926989631e-18
19.8,0.550951889535111,0.550951889535111,1.78896431080959,-0.000930202315907829,0.00093020231590783,1.66227075897145e-17,0.091353741978702,0.091353741978702,0.0982429412195986,-1.01817462599078e-05,1.01817462599078e-05,-8.99286843726539e-18
19.84,0.55460603921426,0.55460603921426,1.79289402845837,-0.000930609585758226,0.000930609585758226,1.62629928522239e-17,0.0917187832265457,0.0917187832265457,0.0982747578073096,-9.84096295987259e-06,9.8409629598726e-06,-8.95487279927042e-18
19.88,0.558274790543321,0.558274790543321,1.79682501877066,-0.000931003224276621,0.000931003224276621,1.59047979402531e-17,0.0920839838764698,0.0920839838764698,0.0983061188738446,-9.49990332252452e-06,9.49990332252453e-06,-8.95691219870849e-18
19.92,0.56195814989838,0.56195814989838,1.80075726352562,-0.000931383220409522,0.000931383220409522,1.55465214523048e-17,0.0924493385798033,0.0924493385798033,0.0983370255654296,-9.15857392762925e-06,9.15857392762926e-06,-8.82701800663193e-18
19.96,0.565656123441572,0.565656123441572,1.80469074454823,-0.000931749563366627,0.000931749563366627,1.51934407320395e-17,0.0928148419835557,0.0928148419835557,0.0983674790268391,-8.81698134520196e-06,8.81698134520197e-06,-8.75860369154741e-18
20,0.569368717120915,0.569368717120915,1.80862544370931,-0.000932102242620435,0.000932102242620435,1.48430965843776e-17,0.0931804887305207,0.0931804887305207,0.0983974804013954,-8.47513213545847e-06,8.47513213545848e-06,-8.68712918682928e-18
20.04,0.573095936670135,0.573095936670135,1.81256134292536,-0.000932441247905853,0.000932441247905853,1.44956114169044e-17,0.0935462734593792,0.0935462734593792,0.0984270308309666,-8.13303284876677e-06,8.13303284876679e-06,-8.66331146654432e-18
20.08,0.576837787608511,0.576837787608511,1.8164984241586,-0.000932766569219804,0.000932766569219804,1.41490789582427e-17,0.0939121908048019,0.0939121908048019,0.0984561314559668,-7.79069002559838e-06,7.79069002559839e-06,-8.71907652064851e-18
20.12,0.580594275240703,0.580594275240703,1.82043666941684,-0.000933078196820828,0.000933078196820828,1.38003158974167e-17,0.0942782353975522,0.0942782353975522,0.0984847834153544,-7.44811019647997e-06,7.44811019647998e-06,-8.87257507329139e-18
20.16,0.584365404656605,0.584365404656605,1.82437606075345,-0.000933376121228687,0.000933376121228687,1.34454128944851e-17,0.0946444018645889,0.0946444018645889,0.0985129878466309,-7.10529988194505e-06,7.10529988194506e-06,-8.72985422527735e-18
20.2,0.588151180731188,0.588151180731188,1.82831658026732,-0.000933660333223965,0.000933660333223965,1.3096218725474e-17,0.0950106848291686,0.0950106848291686,0.0985407458858401,-6.7622655924857e-06,6.76226559248571e-06,-8.66129381741238e-18
20.24,0.591951608124355,0.591951608124355,1.83225821010275,-0.000933930823847664,0.000933930823847664,1.27497669727775e-17,0.0953770789109479,0.0953770789109479,0.0985680586675676,-6.41901382850459e-06,6.41901382850461e-06,-8.7281171942127e-18
20.28,0.595766691280793,0.595766691280793,1.83620093244946,-0.000934187584400804,0.000934187584400805,1.2400642285009e-17,0.0957435787260855,0.0957435787260855,0.0985949273249389,-6.07555108026689e-06,6.0755510802669e-06,-8.6340685874785e-18
20.32,0.599596434429836,0.599596434429836,1.84014472954245,-0.000934430606444015,0.000934430606444015,1.20552795415098e-17,0.0961101788873441,0.0961101788873441,0.0986213529896193,-5.73188382785245e-06,5.73188382785246e-06,-8.56530236256446e-18
20.36,0.60344084158533,0.60344084158533,1.84408958366204,-0.000934659881797129,0.000934659881797129,1.17126674470072e-17,0.0964768740041925,0.0964768740041925,0.098647336791812,-5.38801854110796e-06,5.38801854110798e-06,-8.5491805481965e-18
20.4,0.607299916545498,0.607299916545498,1.84803547713371,-0.000934875402538773,0.000934875402538774,1.13707002250794e-17,0.0968436586829068,0.0968436586829068,0.098672879860258,-5.04396167959934e-06,5.04396167959935e-06,-8.58913076366938e-18
20.44,0.611173662892814,0.611173662892814,1.85198239232812,-0.000935077161005957,0.000935077161005958,1.10271349945326e-17,0.0972105275266725,0.0972105275266725,0.0986979833222347,-4.69971969256416e-06,4.69971969256418e-06,-8.54782688031745e-18
20.48,0.615062083993881,0.615062083993881,1.85593031166101,-0.00093526514979366,0.00093526514979366,1.06852219193199e-17,0.097577475135685,0.097577475135685,0.0987226483035551,-4.35529901886423e-06,4.35529901886425e-06,-8.51308081174395e-18
20.52,0.618965182999308,0.618965182999308,1.85987921759315,-0.000935439361754414,0.000935439361754415,1.03446986868501e-17,0.0979444961072514,0.0979444961072514,0.0987468759285666,-4.01070608693824e-06,4.01070608693826e-06,-8.59867954967933e-18
20.56,0.622882962843598,0.622882962843598,1.86382909263029,-0.000935599789997892,0.000935599789997892,1.0000751504863e-17,0.0983115850358913,0.0983115850358913,0.0987706673201503,-3.66594731475458e-06,3.6659473147546e-06,-8.62771872381152e-18
20.6,0.626815426245034,0.626815426245034,1.8677799193231,-0.000935746427890482,0.000935746427890482,9.65564275591052e-18,0.0986787365134374,0.0986787365134374,0.0987940235997203,-3.32102910976417e-06,3.32102910976419e-06,-8.67327789531397e-18
20.64,0.630762575705572,0.630762575705572,1.87173168026709,-0.000935879269054873,0.000935879269054873,9.30871164009796e-18,0.0990459451291367,0.0990459451291367,0.0988169458872223,-2.97595786885353e-06,2.97595786885355e-06,-8.57877487760451e-18
20.68,0.634724413510737,0.634724413510737,1.87568435810258,-0.000935998307369627,0.000935998307369627,8.96556064499378e-18,0.0994132054697503,0.0994132054697503,0.0988394353011328,-2.63073997829785e-06,2.63073997829786e-06,-8.59993513942209e-18
20.72,0.638700941729527,0.638700941729527,1.87963793551462,-0.000936103536968759,0.000936103536968759,8.62156323941689e-18,0.0997805121196542,0.0997805121196542,0.0988614929584587,-2.2853818137143e-06,2.28538181371431e-06,-8.59381349741074e-18
20.76,0.642692162214313,0.642692162214313,1.88359239523296,-0.000936194952241307,0.000936194952241308,8.27781069952046e-18,0.10014785966094,0.10014785966094,0.098883119974736,-1.93988974001532e-06,1.93988974001533e-06,-8.52096749797968e-18
20.8,0.646698076600751,0.646698076600751,1.88754772003195,-0.000936272547830908,0.000936272547830908,7.93697199960128e-18,0.100515242673512,0.100515242673512,0.0989043174640287,-1.59427011136209e-06,1.5942701113621e-06,-8.44083398242783e-18
20.84,0.650718686307691,0.650718686307691,1.89150389273051,-0.000936336318635363,0.000936336318635363,7.59933864030416e-18,0.100882655735193,0.100882655735193,0.098925086538928,-1.24852927111813e-06,1.24852927111815e-06,-8.35136422599151e-18
20.88,0.654753992537099,0.654753992537099,1.89546089619207,-0.000936386259806207,0.000936386259806208,7.2652840712645e-18,0.101250093421817,0.101250093421817,0.0989454283105524,-9.02673551803017e-07,9.02673551803033e-07,-8.34005383216982e-18
20.92,0.658803996273972,0.658803996273972,1.89941871332449,-0.000936422366748279,0.00093642236674828,6.93168191797771e-18,0.101617550307332,0.101617550307332,0.0989653438885455,-5.56709275046133e-07,5.56709275046148e-07,-8.30798192269189e-18
20.96,0.662868698286265,0.662868698286265,1.90337732708003,-0.000936444635119281,0.000936444635119282,6.59936264107004e-18,0.101985020963903,0.101985020963903,0.098984834381076,-2.10642751540703e-07,2.10642751540716e-07,-8.26928418806404e-18
21,0.666948099124821,0.666948099124821,1.90733672045528,-0.000936453060829343,0.000936453060829343,6.26859127354747e-18,0.102352499962002,0.102352499962002,0.0990039008948365,1.35519719002268e-07,-1.35519719002257e-07,-8.22721561053667e-18
21.04,0.671042199123301,0.671042199123301,1.91129687649107,-0.000936447640040583,0.000936447640040583,5.93950264912601e-18,0.102719981870516,0.102719981870516,0.0990225445350428,4.81771847899749e-07,-4.8177184789974e-07,-8.16529475485821e-18
21.08,0.675150998398122,0.675150998398122,1.91525777827247,-0.000936428369166667,0.000936428369166667,5.61289085893168e-18,0.103087461256842,0.103087461256842,0.0990407664054331,8.28107357542387e-07,-8.28107357542378e-07,-8.11055599134619e-18
21.12,0.679274496848396,0.679274496848396,1.91921940892869,-0.000936395244872365,0.000936395244872365,5.28846861927783e-18,0.103454932686983,0.103454932686983,0.0990585676082673,1.17451998144015e-06,-1.17451998144014e-06,-8.08962169974138e-18
21.16,0.683412694155875,0.683412694155875,1.92318175163302,-0.000936348264073107,0.000936348264073108,4.96488375128818e-18,0.103822390725653,0.103822390725653,0.0990759492443258,1.52100346426781e-06,-1.5210034642678e-06,-8.05516054009655e-18
21.2,0.687565589784901,0.687565589784901,1.92714478960279,-0.000936287423934537,0.000936287423934537,4.64267732968431e-18,0.104189829936368,0.104189829936368,0.0990929124129094,1.86755156191017e-06,-1.86755156191017e-06,-8.03512854853073e-18
21.24,0.691733182982356,0.691733182982356,1.93110850609931,-0.00093621272187206,0.000936212721872061,4.32127218774309e-18,0.104557244881551,0.104557244881551,0.0991094582118374,2.21415804150746e-06,-2.21415804150745e-06,-8.01392005044765e-18
21.28,0.695915472777618,0.695915472777618,1.93507288442778,-0.0009361241555504,0.0009361241555504,4.00071538572518e-18,0.104924630122623,0.104924630122623,0.0991255877374484,2.56081668150033e-06,-2.56081668150033e-06,-7.97398440926755e-18
21.32,0.700112457982523,0.700112457982523,1.93903790793728,-0.00093602172288314,0.00093602172288314,3.68175600935448e-18,0.105291980220107,0.105291980220107,0.0991413020845982,2.9075212716749e-06,-2.90752127167489e-06,-7.82917069929197e-18
21.36,0.704324137191327,0.704324137191327,1.94300356002066,-0.000935905422032273,0.000935905422032273,3.3685891813828e-18,0.105659289733721,0.105659289733721,0.0991566023466595,3.25426561320756e-06,-3.25426561320757e-06,-7.83997528434113e-18
21.4,0.708550508780676,0.708550508780676,1.94696982411453,-0.000935775251407745,0.000935775251407745,3.05499017000915e-18,0.10602655322248,0.10602655322248,0.0991714896155216,3.6010435187098e-06,-3.6010435187098e-06,-7.74555876977338e-18
21.44,0.712791570909575,0.712791570909575,1.95093668369915,-0.000935631209666996,0.000935631209666997,2.74516781921822e-18,0.106393765244787,0.106393765244787,0.0991859649815886,3.94784881227268e-06,-3.94784881227268e-06,-7.73068753817087e-18
21.48,0.717047321519366,0.717047321519366,1.95490412229842,-0.000935473295714505,0.000935473295714506,2.43594031769138e-18,0.106760920358536,0.106760920358536,0.0992000295337799,4.29467532951149e-06,-4.29467532951148e-06,-7.67016963701444e-18
21.52,0.721317758333708,0.721317758333708,1.95887212347977,-0.000935301508701325,0.000935301508701325,2.12913353221081e-18,0.107128013121205,0.107128013121205,0.0992136843595288,4.64151691761e-06,-4.64151691760999e-06,-7.65457270823794e-18
21.56,0.725602878858556,0.725602878858556,1.96284067085415,-0.000935115848024621,0.000935115848024621,1.82295062388129e-18,0.107495038089954,0.107495038089954,0.0992269305447817,4.98836743536477e-06,-4.98836743536477e-06,-7.63253159158469e-18
21.6,0.729902680382154,0.729902680382154,1.96680974807594,-0.000934916313327206,0.000934916313327206,1.5176493602179e-18,0.107861989821722,0.107861989821722,0.0992397691739979,5.33522075322921e-06,-5.33522075322921e-06,-7.60385100440302e-18
21.64,0.734217159975023,0.734217159975023,1.9707793388429,-0.000934702904497077,0.000934702904497077,1.21349532004178e-18,0.108228862873324,0.108228862873324,0.0992522013301485,5.68207075335762e-06,-5.68207075335762e-06,-7.58684282395162e-18
21.68,0.738546314489956,0.738546314489956,1.9747494268961,-0.000934475621666943,0.000934475621666943,9.10021607083715e-19,0.108595651801544,0.108595651801544,0.0992642280947158,6.02891132964902e-06,-6.02891132964901e-06,-7.56339104926269e-18
21.72,0.742890140562018,0.742890140562018,1.97871999601989,-0.000934234465213757,0.000934234465213757,6.07485965113207e-19,0.108962351163234,0.108962351163234,0.0992758505476928,6.37573638779089e-06,-6.37573638779089e-06,-7.54493028437973e-18
21.76,0.747248634608547,0.747248634608547,1.9826910300418,-0.000933979435758245,0.000933979435758245,3.05688753738018e-19,0.109328955515407,0.109328955515407,0.0992870697675823,6.72253984530286e-06,-6.72253984530286e-06,-7.52558958509475e-18
21.8,0.751621792829164,0.751621792829164,1.9866625128325,-0.000933710534164433,0.000933710534164433,4.66517033422811e-21,0.109695459415337,0.109695459415337,0.0992978868313965,7.06931563158e-06,-7.06931563158e-06,-7.50241952564349e-18
21.84,0.756009611205777,0.756009611205777,1.99063442830576,-0.00093342776153917,0.00093342776153917,-2.95431610691512e-19,0.110061857420649,0.110061857420649,0.0993083028146564,7.41605768793638e-06,-7.41605768793637e-06,-7.48349451329921e-18
21.88,0.760412085502603,0.760412085502603,1.99460676041835,-0.000933131119231652,0.000933131119231653,-5.9477139122348e-19,0.110428144089419,0.110428144089419,0.0993183187913905,7.76275996764815e-06,-7.76275996764815e-06,-7.46470685185938e-18
21.92,0.76482921126618,0.76482921126618,1.99857949317,-0.000932820608832946,0.000932820608832947,-8.93359665297855e-19,0.110794313980264,0.110794313980264,0.0993279358341351,8.1094164359967e-06,-8.1094164359967e-06,-7.44540257454195e-18
21.96,0.76926098382539,0.76926098382539,2.00255261060337,-0.000932496232175506,0.000932496232175507,-1.19117576827953e-18,0.111160361652443,0.111160361652443,0.0993371550139334,8.45602107031159e-06,-8.45602107031159e-06,-7.41836521030259e-18
22,0.773707398291488,0.773707398291488,2.00652609680392,-0.000932157991332694,0.000932157991332694,-1.48791037669164e-18,0.111526281665945,0.111526281665945,0.0993459774003344,8.80256786001344e-06,-8.80256786001344e-06,-7.38533956468972e-18
22.04,0.778168449558126,0.778168449558126,2.01049993589994,-0.000931805888618293,0.000931805888618294,-1.78332395927923e-18,0.111892068581589,0.111892068581589,0.0993544040613929,9.14905080665655e-06,-9.14905080665655e-06,-7.3635485739416e-18
22.08,0.782644132301389,0.782644132301389,2.01447411206239,-0.000931439926586027,0.000931439926586027,-2.07786590223689e-18,0.112257716961116,0.112257716961116,0.0993624360636686,9.49546392397157e-06,-9.49546392397157e-06,-7.34316545252728e-18
22.12,0.787134440979834,0.787134440979834,2.01844860950494,-0.000931060108029068,0.000931060108029069,-2.37159252033798e-18,0.11262322136728,0.11262322136728,0.0993700744722258,9.84180123790777e-06,-9.84180123790778e-06,-7.34211571305731e-18
22.16,0.791639369834525,0.791639369834525,2.02242341248383,-0.000930666435979552,0.000930666435979552,-2.66527714886027e-18,0.112988576363949,0.112988576363949,0.0993773203506325,1.01880567866756e-05,-1.01880567866756e-05,-7.32471263661765e-18
22.2,0.796158912889083,0.796158912889083,2.02639850529786,-0.000930258913708085,0.000930258913708085,-2.95826565432498e-18,0.113353776516193,0.113353776516193,0.09938417476096,1.05342246207885e-05,-1.05342246207885e-05,-7.30320761241421e-18
22.24,0.800693063949731,0.800693063949731,2.03037387228829,-0.000929837544723253,0.000929837544723254,-3.25039395882155e-18,0.113718816390377,0.113718816390377,0.0993906387637824,1.08802988031054e-05,-1.08802988031054e-05,-7.29370703689522e-18
22.28,0.805241816605346,0.805241816605346,2.03434949783885,-0.000929402332771129,0.00092940233277113,-3.54214224029736e-18,0.114083690554259,0.114083690554259,0.0993967134181762,1.12262734088723e-05,-1.12262734088723e-05,-7.28885570296095e-18
22.32,0.809805164227516,0.809805164227516,2.03832536637557,-0.000928953281834774,0.000928953281834775,-3.83369646841579e-18,0.11444839357708,0.11444839357708,0.0994023997817194,1.15721425257639e-05,-1.15721425257639e-05,-7.29001604513747e-18
22.36,0.814383099970599,0.814383099970599,2.04230146236684,-0.000928490396133744,0.000928490396133744,-4.12529711022129e-18,0.114812920029656,0.114812920029656,0.0994076989104913,1.19179002539258e-05,-1.19179002539258e-05,-7.35490309279001e-18
22.4,0.818975616771786,0.818975616771786,2.04627777032326,-0.000928013680123587,0.000928013680123587,-4.41949323393289e-18,0.115177264484474,0.115177264484474,0.0994126118590719,1.22635407060155e-05,-1.22635407060154e-05,-7.39235765257669e-18
22.44,0.823582707351165,0.823582707351165,2.05025427479762,-0.000927523138495346,0.000927523138495347,-4.71518754003596e-18,0.115541421515781,0.115541421515781,0.0994171396805409,1.26090580072438e-05,-1.26090580072437e-05,-7.36909262789915e-18
22.48,0.828204364211796,0.828204364211796,2.05423096038484,-0.000927018776175056,0.000927018776175057,-5.00995124515193e-18,0.115905385699679,0.115905385699679,0.0994212834264785,1.29544462954163e-05,-1.29544462954163e-05,-7.20316811908716e-18
22.52,0.832840579639783,0.832840579639783,2.0582078117219,-0.00092650059832324,0.00092650059832324,-5.29807796991541e-18,0.116269151614214,0.116269151614214,0.0994250441469636,1.32996997209742e-05,-1.32996997209742e-05,-7.19063764721062e-18
22.56,0.837491345704352,0.837491345704352,2.06218481348778,-0.000925968610334401,0.000925968610334401,-5.58570347580384e-18,0.116632713839473,0.116632713839473,0.0994284228905739,1.36448124470357e-05,-1.36448124470357e-05,-7.23124162491397e-18
22.6,0.842156654257931,0.842156654257931,2.06616195040341,-0.000925422817836519,0.00092542281783652,-5.8749531408004e-18,0.116996066957671,0.116996066957671,0.0994314207043854,1.39897786494362e-05,-1.39897786494362e-05,-7.13250964255829e-18
22.64,0.846836496936238,0.846836496936238,2.07013920723158,-0.000924863226690542,0.000924863226690542,-6.16025352650273e-18,0.117359205553244,0.117359205553244,0.0994340386339722,1.43345925167694e-05,-1.43345925167694e-05,-7.06454176276593e-18
22.68,0.851530865158367,0.851530865158367,2.07411656877694,-0.000924289842989871,0.000924289842989871,-6.44283519701337e-18,0.117722124212941,0.117722124212941,0.0994362777234054,1.46792482504277e-05,-1.46792482504277e-05,-6.98890076905398e-18
22.72,0.856239750126885,0.856239750126885,2.07809401988588,-0.000923702673059854,0.000923702673059854,-6.72239122777552e-18,0.118084817525914,0.118084817525914,0.0994381390152532,1.50237400646425e-05,-1.50237400646425e-05,-6.99238417833793e-18
22.76,0.860963142827922,0.860963142827922,2.08207154544649,-0.000923101723457268,0.000923101723457269,-7.00208659490904e-18,0.118447280083811,0.118447280083811,0.0994396235505803,1.5368062186525e-05,-1.5368062186525e-05,-6.97572120893204e-18
22.8,0.865701034031274,0.865701034031274,2.08604913038851,-0.000922487000969807,0.000922487000969808,-7.28111544326632e-18,0.118809506480864,0.118809506480864,0.0994407323689478,1.57122088561055e-05,-1.57122088561055e-05,-6.83652814553002e-18
22.84,0.870453414290508,0.870453414290508,2.09002675968327,-0.000921858512615563,0.000921858512615563,-7.55457656908752e-18,0.119171491313981,0.119171491313981,0.0994414665084123,1.60561743263741e-05,-1.60561743263741e-05,-7.04752180557174e-18
22.88,0.875220273943068,0.875220273943068,2.0940044183436,-0.000921216265642508,0.000921216265642508,-7.83647744131039e-18,0.119533229182836,0.119533229182836,0.0994418270055258,1.63999528633199e-05,-1.63999528633199e-05,-7.03625621009522e-18
22.92,0.880001603110381,0.880001603110381,2.09798209142382,-0.000920560267527975,0.000920560267527976,-8.1179276897142e-18,0.11989471468996,0.11989471468996,0.0994418148953351,1.67435387459713e-05,-1.67435387459713e-05,-6.59143807925908e-18
22.96,0.88479739169798,0.88479739169798,2.10195976401964,-0.000919890525978137,0.000919890525978137,-8.38158521288457e-18,0.120255942440831,0.120255942440831,0.0994414312113818,1.70869262664353e-05,-1.70869262664353e-05,-6.48054411332562e-18
23,0.889607629395613,0.889607629395613,2.10593742126809,-0.000919207048927479,0.000919207048927479,-8.64080697741759e-18,0.120616907043959,0.120616907043959,0.0994406769857017,1.74301097299369e-05,-1.74301097299369e-05,-6.39227112897115e-18
23.04,0.894432305677371,0.894432305677371,2.10991504834752,-0.000918509844538282,0.000918509844538282,-8.89649782257644e-18,0.120977603110984,0.120977603110984,0.0994395532488244,1.77730834548582e-05,-1.77730834548582e-05,-6.42021062499002e-18
23.08,0.89927140980181,0.89927140980181,2.11389263047747,-0.000917798921200087,0.000917798921200088,-9.15330624757604e-18,0.121338025256758,0.121338025256758,0.0994380610297731,1.81158417727778e-05,-1.81158417727779e-05,-6.39286776897367e-18
23.12,0.904124930812081,0.904124930812081,2.11787015291867,-0.000917074287529176,0.000917074287529177,-9.40902095833499e-18,0.121698168099437,0.121698168099437,0.0994362013560641,1.845837902851e-05,-1.845837902851e-05,-6.31649804446396e-18
23.16,0.908992857536058,0.908992857536058,2.12184760097291,-0.000916335952368036,0.000916335952368036,-9.66168088011354e-18,0.12205802626057,0.12205802626057,0.0994339752537066,1.8800689580143e-05,-1.8800689580143e-05,-6.35192677409776e-18
23.2,0.913875178586481,0.913875178586481,2.12582495998306,-0.00091558392478483,0.00091558392478483,-9.91575795107745e-18,0.122417594365188,0.122417594365188,0.0994313837472023,1.91427677990781e-05,-1.91427677990781e-05,-6.30766251203844e-18
23.24,0.918771882361089,0.918771882361089,2.12980221533295,-0.000914818214072867,0.000914818214072867,-1.0168064451559e-17,0.12277686704189,0.12277686704189,0.0994284278595452,1.9484608070068e-05,-1.9484608070068e-05,-6.32148458584028e-18
23.28,0.923682957042764,0.923682957042764,2.13377935244733,-0.000914038829750064,0.000914038829750064,-1.04209238349926e-17,0.123135838922935,0.123135838922935,0.0994251086122215,1.98262047912555e-05,-1.98262047912555e-05,-6.29582817366032e-18
23.32,0.928608390599682,0.928608390599682,2.13775635679182,-0.000913245781558414,0.000913245781558414,-1.0672756961939e-17,0.123494504644327,0.123494504644327,0.0994214270252085,2.01675523742115e-05,-2.01675523742115e-05,-6.26137532589919e-18
23.36,0.933548170785455,0.933548170785455,2.14173321387282,-0.000912439079463446,0.000912439079463446,-1.0923211974975e-17,0.123852858845903,0.123852858845903,0.0994173841169756,2.05086452439732e-05,-2.05086452439732e-05,-6.20661083153022e-18
23.4,0.938502285139291,0.938502285139291,2.1457099092375,-0.000911618733653687,0.000911618733653687,-1.11714764082362e-17,0.124210896171423,0.124210896171423,0.0994129809044826,2.0849477839082e-05,-2.0849477839082e-05,-6.31496907742601e-18
23.44,0.943470720986148,0.943470720986148,2.14968642847368,-0.000910784754540123,0.000910784754540124,-1.14240751713332e-17,0.124568611268655,0.124568611268655,0.0994082184031809,2.11900446116216e-05,-2.11900446116216e-05,-6.6256655811289e-18
23.48,0.948453465436894,0.948453465436894,2.15366275720981,-0.000909937152755659,0.000909937152755659,-1.16891017945784e-17,0.124925998789465,0.124925998789465,0.0994030976270119,2.15303400272552e-05,-2.15303400272553e-05,-6.73425223282361e-18
23.52,0.953450505388473,0.953450505388473,2.15763888111489,-0.000909075939154568,0.000909075939154569,-1.19584718838913e-17,0.125283053389899,0.125283053389899,0.0993976195884078,2.18703585652638e-05,-2.18703585652638e-05,-6.60350506441491e-18
23.56,0.958461827524068,0.958461827524068,2.16161478589843,-0.000908201124811958,0.000908201124811958,-1.22226120864679e-17,0.125639769730274,0.125639769730274,0.0993917852982906,2.22100947185825e-05,-2.22100947185825e-05,-6.31683103326373e-18
23.6,0.963487418313279,0.963487418313279,2.16559045731036,-0.000907312721023215,0.000907312721023215,-1.24752853277985e-17,0.125996142475266,0.125996142475266,0.0993855957660728,2.25495429938388e-05,-2.25495429938389e-05,-6.18287469585438e-18
23.64,0.96852726401229,0.96852726401229,2.169565881141,-0.000906410739303461,0.000906410739303461,-1.27226003156327e-17,0.12635216629399,0.12635216629399,0.0993790519996562,2.28886979113891e-05,-2.28886979113892e-05,-6.15029669694714e-18
23.68,0.97358135066405,0.97358135066405,2.17354104322099,-0.000905495191387005,0.000905495191387006,-1.29686121835105e-17,0.126707835860092,0.126707835860092,0.0993721550054323,2.32275540053557e-05,-2.32275540053558e-05,-6.12173366576812e-18
23.72,0.978649664098453,0.978649664098453,2.1775159294212,-0.000904566089226791,0.000904566089226792,-1.32134815301413e-17,0.127063145851833,0.127063145851833,0.0993649057882821,2.35661058236638e-05,-2.35661058236638e-05,-6.21795486348703e-18
23.76,0.983732189932527,0.983732189932527,2.18149052565274,-0.000903623444993845,0.000903623444993845,-1.34621997246807e-17,0.127418090952174,0.127418090952174,0.0993573053515755,2.39043479280777e-05,-2.39043479280777e-05,-6.01942460808039e-18
23.8,0.988828913570614,0.988828913570614,2.1854648178668,-0.000902667271076722,0.000902667271076722,-1.3702976709004e-17,0.127772665848861,0.127772665848861,0.0993493546971713,2.42422748942379e-05,-2.42422748942379e-05,-6.30046897495738e-18
23.84,0.993939820204568,0.993939820204568,2.18943879205469,-0.000901697580080952,0.000901697580080952,-1.39549954680023e-17,0.128126865234512,0.128126865234512,0.0993410548254177,2.4579881311697e-05,-2.4579881311697e-05,-6.23428796430458e-18
23.88,0.999064894813949,0.999064894813949,2.1934124342477,-0.000900714384828484,0.000900714384828484,-1.42043669865744e-17,0.128480683806703,0.128480683806703,0.0993324067351512,2.4917161783956e-05,-2.49171617839561e-05,-6.20487170030747e-18
23.92,1.00420412216622,1.00420412216622,2.19738573051711,-0.000899717698357126,0.000899717698357126,-1.44525618545867e-17,0.128834116268049,0.128834116268049,0.099323411423697,2.52541109285005e-05,-2.52541109285005e-05,-5.94717268356664e-18
23.96,1.00935748681694,1.00935748681694,2.20135866697406,-0.000898707533919986,0.000898707533919986,-1.46904487619294e-17,0.129187157326292,0.129187157326292,0.0993140698868688,2.55907233768362e-05,-2.55907233768363e-05,-5.84886025083893e-18
24,1.01452497310999,1.01452497310999,2.20533122976953,-0.000897683904984912,0.000897683904984913,-1.4924403171963e-17,0.129539801694383,0.129539801694383,0.0993043831189685,2.5926993774525e-05,-2.59269937745251e-05,-6.22780291072325e-18
24.04,1.01970656517777,1.01970656517777,2.20930340509429,-0.000896646825233932,0.000896646825233932,-1.51735152883919e-17,0.129892044090567,0.129892044090567,0.0992943521127863,2.62629167812205e-05,-2.62629167812206e-05,-6.03331194767843e-18
24.08,1.02490224694139,1.02490224694139,2.2132751791788,-0.000895596308562683,0.000895596308562683,-1.5414847766299e-17,0.13024387923847,0.13024387923847,0.0992839778596005,2.65984870707033e-05,-2.65984870707034e-05,-5.95198006182127e-18
24.12,1.03011200211093,1.03011200211093,2.21724653829319,-0.000894532369079855,0.000894532369079855,-1.56529269687719e-17,0.130595301867178,0.130595301867178,0.0992732613491775,2.69336993309164e-05,-2.69336993309164e-05,-5.84072184281431e-18
24.16,1.03533581418561,1.03533581418561,2.22121746874715,-0.000893455021106618,0.000893455021106618,-1.58865558424844e-17,0.130946306711321,0.130946306711321,0.0992622035697715,2.72685482640001e-05,-2.72685482640001e-05,-5.89641161821068e-18
24.2,1.04057366645407,1.04057366645407,2.22518795688994,-0.000892364279176058,0.000892364279176058,-1.61224123072129e-17,0.131296888511161,0.131296888511161,0.0992508055081249,2.76030285863274e-05,-2.76030285863275e-05,-5.84831038526422e-18
24.24,1.04582554199451,1.04582554199451,2.22915798911027,-0.000891260158032605,0.000891260158032605,-1.63563447226234e-17,0.13164704201267,0.13164704201267,0.0992390681494674,2.79371350285383e-05,-2.79371350285384e-05,-5.67463068449264e-18
24.28,1.05109142367502,1.05109142367502,2.23312755183625,-0.000890142672631463,0.000890142672631464,-1.65833299500031e-17,0.131996761967616,0.131996761967616,0.0992269924775169,2.8270862335575e-05,-2.82708623355751e-05,-5.74281001002065e-18
24.32,1.05637129415373,1.05637129415373,2.23709663153535,-0.00088901183813804,0.000889011838138041,-1.6813042350404e-17,0.132346043133641,0.132346043133641,0.0992145794744789,2.86042052667159e-05,-2.8604205266716e-05,-5.66947725530537e-18
24.36,1.06166513587907,1.06166513587907,2.24106521471433,-0.000887867669927372,0.000887867669927372,-1.70398214406162e-17,0.132694880274351,0.132694880274351,0.0992018301210468,2.89371585956102e-05,-2.89371585956103e-05,-5.34248286725872e-18
24.4,1.06697293109005,1.06697293109005,2.24503328791917,-0.000886710183583547,0.000886710183583548,-1.72535207553065e-17,0.133043268159391,0.133043268159391,0.0991887453964013,2.9269717110312e-05,-2.9269717110312e-05,-5.43043333152793e-18
24.44,1.07229466181642,1.07229466181642,2.24900083773503,-0.000885539394899135,0.000885539394899135,-1.74707380885677e-17,0.13339120156453,0.13339120156453,0.0991753262782111,2.96018756133144e-05,-2.96018756133145e-05,-5.36984534547913e-18
24.48,1.077630309879,1.077630309879,2.25296785078615,-0.000884355319874602,0.000884355319874602,-1.76855319023868e-17,0.133738675271745,0.133738675271745,0.0991615737426325,2.99336289215835e-05,-2.99336289215836e-05,-5.59245356598015e-18
24.52,1.08297985688987,1.08297985688987,2.25693431373586,-0.000883157974717739,0.000883157974717739,-1.7909230045026e-17,0.134085684069297,0.134085684069297,0.0991474887643095,3.02649718665919e-05,-3.0264971866592e-05,-5.56075667870037e-18
24.56,1.08834328425264,1.08834328425264,2.26090021328643,-0.000881947375843075,0.000881947375843075,-1.8131660312174e-17,0.134432222751816,0.134432222751816,0.0991330723163737,3.05958992943523e-05,-3.05958992943524e-05,-5.57321719660233e-18
24.6,1.09372057316272,1.09372057316272,2.26486553617909,-0.000880723539871301,0.000880723539871301,-1.83545890000381e-17,0.134778286120382,0.134778286120382,0.0991183253704444,3.09264060654509e-05,-3.0926406065451e-05,-5.59548847070017e-18
24.64,1.09911170460753,1.09911170460753,2.2688302691939,-0.000879486483628683,0.000879486483628683,-1.85784085388661e-17,0.135123868982605,0.135123868982605,0.0991032488966293,3.12564870550809e-05,-3.1256487055081e-05,-5.64188349000979e-18
24.68,1.10451665936684,1.10451665936684,2.27279439914977,-0.00087823622414648,0.00087823622414648,-1.88040838784665e-17,0.135468966152706,0.135468966152706,0.0990878438635227,3.15861371530753e-05,-3.15861371530754e-05,-5.6540169043726e-18
24.72,1.10993541801294,1.10993541801294,2.27675791290431,-0.000876972778660357,0.000876972778660357,-1.90302445546414e-17,0.135813572451594,0.135813572451594,0.099072111238208,3.19153512639399e-05,-3.191535126394e-05,-5.98272554772555e-18
24.76,1.11536796091101,1.11536796091101,2.28072079735384,-0.000875696164609799,0.000875696164609799,-1.92695535765505e-17,0.136157682706955,0.136157682706955,0.0990560519862559,3.2244124306886e-05,-3.22441243068861e-05,-5.72198089898702e-18
24.8,1.12081426821929,1.12081426821929,2.28468303943329,-0.000874406399637524,0.000874406399637524,-1.94984328125099e-17,0.136501291753319,0.136501291753319,0.0990396670717254,3.25724512158634e-05,-3.25724512158635e-05,-5.41566652738876e-18
24.84,1.12627431988942,1.12627431988942,2.28864462611616,-0.000873103501588889,0.00087310350158889,-1.97150594736055e-17,0.136844394432153,0.136844394432153,0.0990229574571633,3.29003269395923e-05,-3.29003269395924e-05,-5.17779068978408e-18
24.88,1.1317480956667,1.1317480956667,2.29260554441444,-0.000871787488511306,0.000871787488511306,-1.99221711011968e-17,0.137186985591929,0.137186985591929,0.0990059241036051,3.3227746441596e-05,-3.32277464415961e-05,-5.13696245629533e-18
24.92,1.13723557509038,1.13723557509038,2.29656578137859,-0.000870458378653642,0.000870458378653642,-2.01276495994487e-17,0.137529060088213,0.137529060088213,0.0989885679705741,3.35547047002329e-05,-3.3554704700233e-05,-5.08182685292246e-18
24.96,1.14273673749391,1.14273673749391,2.30052532409741,-0.000869116190465632,0.000869116190465633,-2.03309226735656e-17,0.137870612783734,0.137870612783734,0.0989708900160824,3.38811967087283e-05,-3.38811967087284e-05,-5.16412250945423e-18
25,1.14825156200526,1.14825156200526,2.30448415969805,-0.000867760942597283,0.000867760942597284,-2.05374875739437e-17,0.138211638548473,0.138211638548473,0.0989528911966307,3.42072174752066e-05,-3.42072174752067e-05,-5.17432221478615e-18
25.04,1.1537800275472,1.1537800275472,2.30844227534592,-0.000866392653898275,0.000866392653898275,-2.07444604625352e-17,0.138552132259732,0.138552132259732,0.0989345724672081,3.45327620227227e-05,-3.45327620227228e-05,-5.09709385295517e-18
25.08,1.15932211283759,1.15932211283759,2.31239965824461,-0.000865011343417366,0.000865011343417366,-2.09483442166534e-17,0.138892088802221,0.138892088802221,0.0989159347812929,3.48578253892934e-05,-3.48578253892935e-05,-5.15630309711914e-18
25.12,1.16487779638968,1.16487779638968,2.31635629563586,-0.000863617030401794,0.000863617030401795,-2.11545963405381e-17,0.139231503068128,0.139231503068128,0.0988969790908522,3.51824026279289e-05,-3.5182402627929e-05,-5.10660996086622e-18
25.16,1.1704470565124,1.1704470565124,2.32031217479949,-0.000862209734296677,0.000862209734296677,-2.13588607389728e-17,0.139570369957203,0.139570369957203,0.0988777063463424,3.5506488806664e-05,-3.55064888066641e-05,-5.12260379513011e-18
25.2,1.17602987131069,1.17602987131069,2.32426728305335,-0.000860789474744411,0.000860789474744411,-2.1563764890778e-17,0.139908684376831,0.139908684376831,0.098858117496709,3.5830079008589e-05,-3.58300790085891e-05,-5.30032287004546e-18
25.24,1.18162621868576,1.18162621868576,2.32822160775322,-0.000859356271584067,0.000859356271584067,-2.17757778055798e-17,0.140246441242114,0.140246441242114,0.0988382134893874,3.61531683318804e-05,-3.61531683318805e-05,-5.16061895024185e-18
25.28,1.18723607633545,1.18723607633545,2.33217513629279,-0.000857910144850792,0.000857910144850792,-2.19822025635895e-17,0.140583635475943,0.140583635475943,0.0988179952703027,3.64757518898319e-05,-3.6475751889832e-05,-4.88250604634229e-18
25.32,1.19285942175449,1.19285942175449,2.3361278561036,-0.000856451114775199,0.000856451114775199,-2.21775028054432e-17,0.140920262009079,0.140920262009079,0.0987974637838695,3.67978248108848e-05,-3.67978248108848e-05,-5.13727056214587e-18
25.36,1.19849623223485,1.19849623223485,2.34007975465496,-0.000854979201782763,0.000854979201782763,-2.2382993627929e-17,0.141256315780227,0.141256315780227,0.0987766199729933,3.71193822386581e-05,-3.71193822386581e-05,-5.01875100339204e-18
25.4,1.20414648486606,1.20414648486606,2.34403081945388,-0.000853494426493217,0.000853494426493217,-2.25837436680647e-17,0.141591791736114,0.141591791736114,0.0987554647790692,3.7440419331979e-05,-3.74404193319791e-05,-5.4349394009611e-18
25.44,1.2098101565355,1.2098101565355,2.34798103804504,-0.000851996809719938,0.000851996809719938,-2.28011412441032e-17,0.141926684831563,0.141926684831563,0.0987339991419835,3.77609312649129e-05,-3.7760931264913e-05,-5.4285020485941e-18
25.48,1.21548722392877,1.21548722392877,2.35193039801072,-0.000850486372469341,0.000850486372469341,-2.30182813260469e-17,0.142260990029572,0.142260990029572,0.0987122240001131,3.8080913226793e-05,-3.8080913226793e-05,-5.46941295881217e-18
25.52,1.22117766352995,1.22117766352995,2.35587888697072,-0.000848963135940269,0.00084896313594027,-2.32370578443994e-17,0.142594702301387,0.142594702301387,0.0986901402903261,3.84003604222501e-05,-3.84003604222502e-05,-5.35177882525627e-18
25.56,1.226881451622,1.226881451622,2.35982649258234,-0.000847427121523379,0.00084742712152338,-2.34511289974097e-17,0.142927816626579,0.142927816626579,0.098667748947982,3.87192680712425e-05,-3.87192680712426e-05,-5.32655374629079e-18
25.6,1.23259856428707,1.23259856428707,2.36377320254026,-0.00084587835080053,0.00084587835080053,-2.36641911472613e-17,0.143260327993119,0.143260327993119,0.0986450509069318,3.90376314090848e-05,-3.90376314090848e-05,-5.2862816866536e-18
25.64,1.23832897740679,1.23832897740679,2.36771900457653,-0.000844316845544166,0.000844316845544166,-2.38756424147274e-17,0.143592231397451,0.143592231397451,0.0986220470995188,3.93554456864773e-05,-3.93554456864773e-05,-5.35678738361867e-18
25.68,1.24407266666269,1.24407266666269,2.37166388646051,-0.000842742627716707,0.000842742627716707,-2.40899139100722e-17,0.143923521844568,0.143923521844568,0.0985987384565781,3.96727061695352e-05,-3.96727061695352e-05,-5.39075603219268e-18
25.72,1.24982960753647,1.24982960753647,2.37560783599878,-0.000841155719469926,0.000841155719469926,-2.43055441513599e-17,0.14425419434809,0.14425419434809,0.0985751259074377,3.99894081398173e-05,-3.99894081398173e-05,-5.217238101359e-18
25.76,1.2555997753104,1.2555997753104,2.37955084103508,-0.000839556143144333,0.000839556143144333,-2.45142336754142e-17,0.144584243930331,0.144584243930331,0.0985512103799181,4.03055468943546e-05,-4.03055468943547e-05,-5.4095507054188e-18
25.8,1.26138314506761,1.26138314506761,2.38349288945027,-0.000837943921268559,0.000837943921268559,-2.4730615703631e-17,0.144913665622378,0.144913665622378,0.0985269928003333,4.06211177456791e-05,-4.06211177456792e-05,-5.38645220839419e-18
25.84,1.2671796916925,1.2671796916925,2.38743396916229,-0.000836319076558732,0.000836319076558732,-2.49460737919668e-17,0.145242454464165,0.145242454464165,0.0985024740934906,4.0936116021852e-05,-4.09361160218521e-05,-5.1583446010371e-18
25.88,1.27298938987107,1.27298938987107,2.39137406812602,-0.000834681631917858,0.000834681631917858,-2.51524075760082e-17,0.145570605504543,0.145570605504543,0.0984776551826913,4.12505370664919e-05,-4.12505370664919e-05,-4.89775038720685e-18
25.92,1.27881221409125,1.27881221409125,2.39531317433333,-0.000833031610435198,0.000833031610435198,-2.53483175914965e-17,0.145898113801358,0.145898113801358,0.0984525369897306,4.15643762388026e-05,-4.15643762388027e-05,-4.78237221344126e-18
25.96,1.28464813864331,1.28464813864331,2.39925127581292,-0.000831369035385646,0.000831369035385646,-2.55396124800342e-17,0.146224974421517,0.146224974421517,0.0984271204348987,4.18776289136017e-05,-4.18776289136017e-05,-4.77436095771044e-18
26,1.29049713762017,1.29049713762017,2.40318836063032,-0.000829693930229102,0.000829693930229102,-2.57305869183426e-17,0.14655118244107,0.14655118244107,0.0984014064369804,4.21902904813472e-05,-4.21902904813472e-05,-4.70601861913628e-18
26.04,1.29635918491781,1.29635918491781,2.4071244168878,-0.000828006318609848,0.000828006318609848,-2.5918827663108e-17,0.146876732945273,0.146876732945273,0.0983753959132558,4.25023563481659e-05,-4.2502356348166e-05,-4.75869269109656e-18
26.08,1.30223425423562,1.30223425423562,2.41105943272433,-0.000826306224355921,0.000826306224355921,-2.61091753707519e-17,0.147201621028669,0.147201621028669,0.0983490897795009,4.28138219358806e-05,-4.28138219358806e-05,-4.82004786746815e-18
26.12,1.30812231907677,1.30812231907677,2.41499339631551,-0.000824593671478486,0.000824593671478486,-2.63019772854506e-17,0.147525841795152,0.147525841795152,0.0983224889499874,4.31246826820368e-05,-4.31246826820368e-05,-4.89673990948954e-18
26.16,1.31402335274857,1.31402335274857,2.41892629587351,-0.000822868684171205,0.000822868684171205,-2.64978468818302e-17,0.147849390358045,0.147849390358045,0.0982955943374841,4.34349340399302e-05,-4.34349340399302e-05,-4.97092793775021e-18
26.2,1.3199373283629,1.3199373283629,2.42285811964701,-0.000821131286809607,0.000821131286809608,-2.66966839993402e-17,0.148172261840168,0.148172261840168,0.0982684068532563,4.37445714786333e-05,-4.37445714786334e-05,-4.7586847690688e-18
26.24,1.3258642188365,1.3258642188365,2.42678885592114,-0.000819381503950462,0.000819381503950462,-2.6887031390103e-17,0.148494451373911,0.148494451373911,0.0982409274070667,4.40535904830225e-05,-4.40535904830226e-05,-4.81992755504398e-18
26.28,1.33180399689146,1.33180399689146,2.43071849301742,-0.000817619360331141,0.000817619360331141,-2.70798284923047e-17,0.148815954101304,0.148815954101304,0.0982131569071757,4.43619865538038e-05,-4.43619865538039e-05,-4.77657141225867e-18
26.32,1.33775663505551,1.33775663505551,2.43464701929371,-0.000815844880868989,0.000815844880868989,-2.72708913487951e-17,0.149136765174089,0.149136765174089,0.0981850962603422,4.466975520754e-05,-4.466975520754e-05,-4.60119053976701e-18
26.36,1.34372210566247,1.34372210566247,2.43857442314412,-0.000814058090660687,0.000814058090660688,-2.74549389703858e-17,0.149456879753788,0.149456879753788,0.0981567463718236,4.4976891976676e-05,-4.49768919766761e-05,-4.74106665172659e-18
26.4,1.34970038085263,1.34970038085263,2.44250069299899,-0.000812259014981621,0.000812259014981621,-2.76445816364548e-17,0.149776293011777,0.149776293011777,0.0981281081453765,4.52833924095658e-05,-4.52833924095659e-05,-4.17789423962334e-18
26.44,1.3556914325731,1.3556914325731,2.44642581732481,-0.000810447679285238,0.000810447679285238,-2.78116974060398e-17,0.150095000129352,0.150095000129352,0.098099182483257,4.55892520704973e-05,-4.55892520704974e-05,-3.7036781252811e-18
26.48,1.36169523257827,1.36169523257827,2.45034978462414,-0.000808624109202418,0.000808624109202418,-2.7959844531051e-17,0.150412996297803,0.150412996297803,0.0980699702862214,4.58944665397187e-05,-4.58944665397188e-05,-3.80075853935555e-18
26.52,1.36771175243018,1.36771175243018,2.45427258343559,-0.000806788330540829,0.00080678833054083,-2.81118748726252e-17,0.150730276718479,0.150730276718479,0.0980404724535268,4.61990314134636e-05,-4.61990314134637e-05,-3.88442421339089e-18
26.56,1.37374096349892,1.37374096349892,2.45819420233373,-0.000804940369284291,0.000804940369284291,-2.82672518411609e-17,0.151046836602862,0.151046836602862,0.098010689882931,4.65029423039764e-05,-4.65029423039764e-05,-4.1168909887699e-18
26.6,1.37978283696304,1.37978283696304,2.46211462992905,-0.000803080251592132,0.000803080251592132,-2.84319274807117e-17,0.151362671172633,0.151362671172633,0.0979806234706936,4.68061948395373e-05,-4.68061948395374e-05,-3.65157974530946e-18
26.64,1.38583734380994,1.38583734380994,2.46603385486787,-0.00080120800379855,0.00080120800379855,-2.8577990670524e-17,0.151677775659739,0.151677775659739,0.0979502741115765,4.71087846644877e-05,-4.71087846644878e-05,-3.68181178144239e-18
26.68,1.39190445483633,1.39190445483633,2.46995186583234,-0.000799323652411971,0.000799323652411971,-2.87252631417817e-17,0.151992145306467,0.151992145306467,0.097919642698844,4.74107074392545e-05,-4.74107074392545e-05,-3.9051680727621e-18
26.72,1.39798414064859,1.39798414064859,2.47386865154029,-0.0007974272241144,0.000797427224114401,-2.88814698646922e-17,0.152305775365508,0.152305775365508,0.0978887301242637,4.77119588403747e-05,-4.77119588403748e-05,-4.2206831217511e-18
26.76,1.40407637166321,1.40407637166321,2.47778420074526,-0.000795518745760785,0.000795518745760786,-2.90502971895623e-17,0.152618661100026,0.152618661100026,0.0978575372781072,4.80125345605205e-05,-4.80125345605205e-05,-4.40291858650508e-18
26.8,1.41018111810721,1.41018111810721,2.48169850223638,-0.000793598244378365,0.000793598244378365,-2.92264139330225e-17,0.152930797783728,0.152930797783728,0.0978260650491501,4.83124303085225e-05,-4.83124303085226e-05,-4.73720303087193e-18
26.84,1.41629835001856,1.41629835001856,2.48561154483835,-0.000791665747166024,0.000791665747166024,-2.94159020542573e-17,0.153242180700926,0.153242180700926,0.0977943143246728,4.8611641809395e-05,-4.86116418093951e-05,-5.40945105070361e-18
26.88,1.4224280372466,1.4224280372466,2.48952331741134,-0.000789721281493648,0.000789721281493648,-2.96322800962855e-17,0.153552805146612,0.153552805146612,0.0977622859904615,4.89101648043589e-05,-4.8910164804359e-05,-4.93378872837367e-18
26.92,1.42857014945246,1.42857014945246,2.49343380885096,-0.000787764874901474,0.000787764874901474,-2.98296316454204e-17,0.153862666426517,0.153862666426517,0.0977299809308082,4.9207995050866e-05,-4.92079950508661e-05,-4.22286914661956e-18
26.96,1.43472465610952,1.43472465610952,2.49734300808819,-0.000785796555099439,0.000785796555099439,-2.99985464112852e-17,0.154171759857184,0.154171759857184,0.0976974000285116,4.95051283226224e-05,-4.95051283226225e-05,-4.45976495493789e-18
27,1.44089152650381,1.44089152650381,2.50125090408933,-0.000783816349966534,0.000783816349966534,-3.01769370094827e-17,0.154480080766031,0.154480080766031,0.0976645441648776,4.98015604096119e-05,-4.98015604096121e-05,-4.92404452818592e-18
27.04,1.44707072973445,1.44707072973445,2.50515748585592,-0.00078182428755015,0.00078182428755015,-3.03738987906102e-17,0.154787624491419,0.154787624491419,0.0976314142197202,5.00972871181195e-05,-5.00972871181196e-05,-5.26970166861542e-18
27.08,1.45326223471411,1.45326223471411,2.50906274242471,-0.000779820396065425,0.000779820396065425,-3.05846868573548e-17,0.155094386382718,0.155094386382718,0.0975980110713613,5.03923042707538e-05,-5.03923042707539e-05,-5.24000619550948e-18
27.12,1.45946601016942,1.45946601016942,2.51296666286757,-0.000777804703894595,0.000777804703894595,-3.07942871051752e-17,0.15540036180037,0.15540036180037,0.0975643355966326,5.06866077064705e-05,-5.06866077064707e-05,-4.78439126386443e-18
27.16,1.46568202464143,1.46568202464143,2.51686923629143,-0.000775777239586336,0.000775777239586336,-3.09856627557298e-17,0.155705546115958,0.155705546115958,0.0975303886708752,5.0980193280595e-05,-5.09801932805951e-05,-5.17331894393855e-18
27.2,1.47191024648607,1.47191024648607,2.52077045183827,-0.000773738031855112,0.000773738031855112,-3.11925955134873e-17,0.156009934712271,0.156009934712271,0.0974961711679408,5.12730568648445e-05,-5.12730568648446e-05,-5.18244507560311e-18
27.24,1.47815064387456,1.47815064387456,2.52467029868499,-0.000771687109580518,0.000771687109580518,-3.13998933165114e-17,0.156313522983364,0.156313522983364,0.0974616839601918,5.15651943473507e-05,-5.15651943473509e-05,-5.79762302069065e-18
27.28,1.4844031847939,1.4844031847939,2.52856876604339,-0.000769624501806624,0.000769624501806624,-3.1631798237339e-17,0.156616306334631,0.156616306334631,0.0974269279185027,5.18566016326822e-05,-5.18566016326823e-05,-6.43443558469154e-18
27.32,1.49066783704728,1.49066783704728,2.53246584316013,-0.000767550237741317,0.000767550237741317,-3.18891756607267e-17,0.156918280182861,0.156918280182861,0.0973919039122601,5.21472746418658e-05,-5.21472746418659e-05,-6.02976029250071e-18
27.36,1.4969445682546,1.4969445682546,2.53636151931662,-0.000765464346755642,0.000765464346755642,-3.21303660724267e-17,0.157219439956309,0.157219439956309,0.0973566128093639,5.2437209312409e-05,-5.24372093124091e-05,-5.95708648146125e-18
27.4,1.50323334585285,1.50323334585285,2.540255783829,-0.000763366858383146,0.000763366858383146,-3.23686495316852e-17,0.157519781094755,0.157519781094755,0.0973210554762277,5.27264015983212e-05,-5.27264015983213e-05,-5.76065865118826e-18
27.44,1.50953413709664,1.50953413709664,2.54414862604805,-0.000761257802319213,0.000761257802319213,-3.25990758777327e-17,0.157819299049572,0.157819299049572,0.0972852327777797,5.30148474701354e-05,-5.30148474701355e-05,-6.0510416375057e-18
27.48,1.51584690905862,1.51584690905862,2.54804003535916,-0.000759137208420408,0.000759137208420408,-3.28411175432329e-17,0.158117989283785,0.158117989283785,0.0972491455774631,5.33025429149294e-05,-5.33025429149295e-05,-5.7373878509464e-18
27.52,1.52217162862997,1.52217162862997,2.55193000118226,-0.00075700510670381,0.00075700510670381,-3.30706130572708e-17,0.158415847272138,0.158415847272138,0.0972127947372371,5.3589483936347e-05,-5.35894839363471e-05,-5.52248328230919e-18
27.56,1.52850826252086,1.52850826252086,2.55581851297175,-0.000754861527346357,0.000754861527346357,-3.32915123885632e-17,0.158712868501153,0.158712868501153,0.0971761811175778,5.38756665546187e-05,-5.38756665546188e-05,-5.683528255256e-18
27.6,1.5348567772609,1.5348567772609,2.55970556021645,-0.000752706500684172,0.000752706500684172,-3.35188535187734e-17,0.159009048469197,0.159009048469197,0.0971393055774784,5.41610868065828e-05,-5.41610868065829e-05,-5.6904223330783e-18
27.64,1.54121713919967,1.54121713919967,2.56359113243955,-0.000750540057211909,0.000750540057211909,-3.37464704120965e-17,0.159304382686542,0.159304382686542,0.0971021689744504,5.44457407457056e-05,-5.44457407457057e-05,-5.55028543142769e-18
27.68,1.54758931450713,1.54758931450713,2.56747521919853,-0.00074836222758208,0.00074836222758208,-3.39684818293536e-17,0.159598866675426,0.159598866675426,0.0970647721645242,5.47296244421021e-05,-5.47296244421022e-05,-5.51197411754797e-18
27.72,1.55397326917415,1.55397326917415,2.57135781008511,-0.000746173042604396,0.000746173042604396,-3.41889607940556e-17,0.159892495970118,0.159892495970118,0.0970271160022496,5.50127339825561e-05,-5.50127339825563e-05,-5.51144787777895e-18
27.76,1.56036896901296,1.56036896901296,2.5752388947252,-0.000743972533245094,0.000743972533245094,-3.44094187091667e-17,0.160185266116977,0.160185266116977,0.0969892013406972,5.52950654705404e-05,-5.52950654705406e-05,-4.95088044765302e-18
27.8,1.56677637965764,1.56677637965763,2.57911846277882,-0.000741760730626272,0.000741760730626272,-3.46074539270728e-17,0.160477172674513,0.160477172674513,0.0969510290314589,5.55766150262362e-05,-5.55766150262364e-05,-4.83900640195358e-18
27.84,1.57319546656462,1.57319546656462,2.58299650394008,-0.000739537666025223,0.000739537666025223,-3.4801014183151e-17,0.160768211213452,0.160768211213452,0.0969125999246482,5.58573787865535e-05,-5.58573787865537e-05,-4.98306907117276e-18
27.88,1.57962619501315,1.57962619501315,2.58687300793707,-0.000737303370873761,0.000737303370873761,-3.50003369459979e-17,0.161058377316792,0.161058377316792,0.0968739148689015,5.61373529051499e-05,-5.61373529051501e-05,-4.61033729966662e-18
27.92,1.58606853010583,1.58606853010582,2.59074796453182,-0.000735057876757555,0.000735057876757555,-3.51847504379846e-17,0.161347666579865,0.161347666579865,0.0968349747113791,5.64165335524505e-05,-5.64165335524506e-05,-4.35334766818774e-18
27.96,1.59252243676902,1.59252243676902,2.59462136352028,-0.000732801215415457,0.000732801215415457,-3.53588843447121e-17,0.1616360746104,0.1616360746104,0.0967957802977657,5.66949169156665e-05,-5.66949169156667e-05,-4.13067603698207e-18
28,1.59898787975344,1.59898787975344,2.59849319473219,-0.00073053341873883,0.00073053341873883,-3.55241113861914e-17,0.161923597028581,0.161923597028581,0.096756332472271,5.69724991988149e-05,-5.6972499198815e-05,-4.89863093567478e-18
28.04,1.60546482363458,1.60546482363458,2.60236344803108,-0.000728254518770878,0.000728254518770878,-3.57200566236183e-17,0.162210229467104,0.162210229467104,0.0967166320776311,5.72492766227364e-05,-5.72492766227366e-05,-4.16462016241892e-18
28.08,1.61195323281326,1.61195323281326,2.60623211331419,-0.000725964547705968,0.000725964547705968,-3.58866414301151e-17,0.162495967571241,0.162495967571241,0.0966766799551089,5.7525245425115e-05,-5.75252454251152e-05,-4.20323694873518e-18
28.12,1.61845307151611,1.61845307151611,2.61009918051239,-0.000723663537888964,0.000723663537888963,-3.60547709080645e-17,0.162780806998898,0.162780806998898,0.0966364769444952,5.78004018604955e-05,-5.78004018604956e-05,-4.14873842832906e-18
28.16,1.62496430379607,1.62496430379607,2.61396463959017,-0.000721351521814544,0.000721351521814543,-3.62207204451977e-17,0.163064743420673,0.163064743420673,0.0965960238841096,5.80747422003024e-05,-5.80747422003025e-05,-3.74348802498321e-18
28.2,1.6314868935329,1.63148689353289,2.61782848054554,-0.000719028532126532,0.000719028532126531,-3.6370459966197e-17,0.163347772519914,0.163347772519914,0.0965553216108008,5.83482627328575e-05,-5.83482627328577e-05,-3.00808039520992e-18
28.24,1.63802080443369,1.63802080443369,2.62169069340997,-0.000716694601617217,0.000716694601617217,-3.64907831820054e-17,0.16362988999278,0.16362988999278,0.0965143709599482,5.86209597633984e-05,-5.86209597633985e-05,-2.13924976883755e-18
28.28,1.6445660000334,1.6445660000334,2.62555126824837,-0.000714349763226681,0.000714349763226681,-3.65763531727589e-17,0.163911091548298,0.163911091548298,0.0964731727654625,5.88928296140956e-05,-5.88928296140957e-05,-2.12493908883389e-18
28.32,1.65112244369533,1.65112244369533,2.62941019515898,-0.000711994050042117,0.000711994050042117,-3.66613507363123e-17,0.164191372908418,0.164191372908418,0.0964317278597866,5.91638686240703e-05,-5.91638686240705e-05,-1.21428214876287e-18
28.36,1.65769009861167,1.65769009861167,2.63326746427338,-0.000709627495297155,0.000709627495297154,-3.67099220222628e-17,0.164470729808076,0.164470729808076,0.0963900370738966,5.9434073149412e-05,-5.94340731494122e-05,-1.09265244692884e-18
28.4,1.66426892780399,1.66426892780399,2.63712306575633,-0.000707250132371178,0.000707250132371178,-3.67536281201399e-17,0.164749157995248,0.164749157995248,0.0963481012373023,5.97034395631951e-05,-5.97034395631952e-05,-8.89402126702362e-19
28.44,1.6708588941238,1.6708588941238,2.64097698980582,-0.00070486199478865,0.00070486199478865,-3.6789204205208e-17,0.165026653231008,0.165026653231008,0.0963059211780484,5.99719642554962e-05,-5.99719642554964e-05,-9.47155588891463e-19
28.48,1.67745996025304,1.67745996025304,2.64482922665295,-0.00070246311621843,0.00070246311621843,-3.68270904287637e-17,0.165303211289584,0.165303211289584,0.096263497722716,6.02396436334113e-05,-6.02396436334115e-05,-1.4114151591458e-18
28.52,1.68407208870463,1.68407208870463,2.64867976656185,-0.000700053530473094,0.000700053530473094,-3.68835470351295e-17,0.165578827958415,0.165578827958415,0.0962208316964225,6.05064741210717e-05,-6.05064741210718e-05,-1.50118277082979e-18
28.56,1.69069524182296,1.69069524182296,2.65252859982971,-0.000697633271508251,0.000697633271508251,-3.69435943459627e-17,0.165853499038209,0.165853499038209,0.0961779239228232,6.07724521596609e-05,-6.0772452159661e-05,-1.31632837256108e-18
28.6,1.69732938178449,1.69732938178449,2.65637571678662,-0.000695202373421865,0.000695202373421865,-3.69962474808651e-17,0.166127220342996,0.166127220342996,0.0961347752241122,6.10375742074308e-05,-6.10375742074309e-05,-9.47123846995548e-19
28.64,1.70397447059821,1.70397447059821,2.66022110779559,-0.000692760870453567,0.000692760870453567,-3.7034132434745e-17,0.166399987700186,0.166399987700186,0.0960913864210232,6.13018367397177e-05,-6.13018367397178e-05,-9.02318085019961e-19
28.68,1.71063047010622,1.71063047010622,2.66406476325243,-0.000690308796983979,0.000690308796983979,-3.70702251581458e-17,0.166671796950625,0.166671796950625,0.0960477583328304,6.15652362489583e-05,-6.15652362489585e-05,-9.74354421596998e-19
28.72,1.71729734198425,1.71729734198424,2.66790667358574,-0.00068784618753402,0.00068784618753402,-3.71091993350096e-17,0.166942643948647,0.166942643948647,0.0960038917773496,6.18277692447055e-05,-6.18277692447056e-05,-9.4750578509176e-19
28.76,1.72397504774219,1.72397504774219,2.67174682925684,-0.000685373076764232,0.000685373076764232,-3.71470995664133e-17,0.167212524562133,0.167212524562133,0.0959597875709393,6.20894322536435e-05,-6.20894322536437e-05,-1.0241121115722e-18
28.8,1.73066354872468,1.73066354872468,2.67558522075967,-0.000682889499474086,0.000682889499474086,-3.71880640508762e-17,0.167481434672562,0.167481434672562,0.0959154465285016,6.23502218196039e-05,-6.2350221819604e-05,-8.5884463927609e-19
28.84,1.73736280611158,1.73736280611158,2.67942183862081,-0.000680395490601302,0.000680395490601302,-3.72224178364472e-17,0.16774937017507,0.16774937017507,0.0958708694634832,6.26101345035802e-05,-6.26101345035803e-05,-1.13252060486658e-18
28.88,1.74407278091858,1.74407278091858,2.68325667339935,-0.000677891085221159,0.000677891085221159,-3.72677186606419e-17,0.168016326978499,0.168016326978499,0.0958260571878761,6.2869166883743e-05,-6.28691668837432e-05,-1.0057385240226e-18
28.92,1.75079343399772,1.75079343399772,2.68708971568687,-0.000675376318545809,0.000675376318545809,-3.73079482016028e-17,0.168282301005454,0.168282301005454,0.0957810105122192,6.31273155554552e-05,-6.31273155554553e-05,-7.54161617419698e-19
28.96,1.75752472603794,1.75752472603794,2.69092095610736,-0.000672851225923591,0.000672851225923591,-3.73381146662996e-17,0.168547288192356,0.168547288192356,0.095735730245599,6.3384577131286e-05,-6.33845771312861e-05,-7.17152162273695e-19
29,1.76426661756563,1.76426661756563,2.69475038531718,-0.00067031584283834,0.000670315842838339,-3.73668007527905e-17,0.168811284489496,0.168811284489496,0.0956902171956505,6.36409482410258e-05,-6.36409482410259e-05,-4.55519399627104e-19
29.04,1.77101906894521,1.77101906894521,2.69857799400501,-0.000667770204908699,0.000667770204908698,-3.73850215287756e-17,0.169074285861086,0.169074285861086,0.0956444721685586,6.38964255317003e-05,-6.38964255317005e-05,-8.84648514510574e-19
29.08,1.77778204037966,1.77778204037966,2.70240377289175,-0.000665214347887431,0.00066521434788743,-3.74204074693561e-17,0.169336288285316,0.169336288285316,0.0955984959690586,6.41510056675846e-05,-6.41510056675847e-05,-6.47717122201955e-19
29.12,1.78455549191107,1.78455549191107,2.70622771273051,-0.000662648307660727,0.000662648307660727,-3.74463161542441e-17,0.1695972877544,0.1695972877544,0.0955522894004382,6.44046853302171e-05,-6.44046853302172e-05,-7.03986552677233e-19
29.16,1.79133938342125,1.79133938342125,2.71004980430653,-0.000660072120247519,0.000660072120247518,-3.74744756163512e-17,0.169857280274636,0.169857280274636,0.0955058532645374,6.46574612184133e-05,-6.46574612184134e-05,-8.93684786020831e-19
29.2,1.79813367463223,1.79813367463223,2.71387003843711,-0.000657485821798782,0.000657485821798782,-3.75102230077921e-17,0.17011626186645,0.17011626186645,0.0954591883617507,6.49093300482792e-05,-6.49093300482793e-05,-8.21089530787394e-19
29.24,1.80493832510689,1.80493832510689,2.71768840597158,-0.000654889448596851,0.000654889448596851,-3.75430665890235e-17,0.170374228564456,0.170374228564456,0.0954122954910271,6.51602885532247e-05,-6.51602885532248e-05,-1.16684866264884e-18
29.28,1.81175329424947,1.81175329424947,2.72150489779122,-0.000652283037054722,0.000652283037054722,-3.75897405355295e-17,0.170631176417501,0.170631176417501,0.095365175449872,6.54103334839769e-05,-6.5410333483977e-05,-1.26508485975689e-18
29.32,1.81857854130617,1.81857854130617,2.72531950480922,-0.000649666623715363,0.000649666623715363,-3.76403439299198e-17,0.170887101488719,0.170887101488719,0.0953178290343481,6.56594616085929e-05,-6.5659461608593e-05,-1.29549171144281e-18
29.36,1.82541402536572,1.82541402536572,2.72913221797059,-0.000647040245251019,0.000647040245251019,-3.76921635983775e-17,0.171141999855581,0.171141999855581,0.0952702570390761,6.59076697124728e-05,-6.59076697124728e-05,-1.65455685208527e-18
29.4,1.83225970535994,1.83225970535994,2.73294302825215,-0.00064440393846252,0.00064440393846252,-3.77583458724609e-17,0.171395867609946,0.171395867609946,0.0952224602572364,6.61549545983719e-05,-6.6154954598372e-05,-1.12789706713769e-18
29.44,1.83911554006434,1.83911554006434,2.73675192666244,-0.000641757740278585,0.000641757740278585,-3.78034617551464e-17,0.171648700858113,0.171648700858113,0.0951744394805696,6.64013130864137e-05,-6.64013130864139e-05,-1.23877529256456e-18
29.48,1.84598148809866,1.84598148809866,2.74055890424167,-0.000639101687755129,0.000639101687755129,-3.7853012766849e-17,0.171900495720869,0.171900495720869,0.0951261954993782,6.66467420141021e-05,-6.66467420141022e-05,-5.83216998385492e-19
29.52,1.8528575079275,1.8528575079275,2.74436395206164,-0.000636435818074565,0.000636435818074564,-3.78763414467844e-17,0.172151248333538,0.172151248333538,0.0950777291025277,6.68912382363327e-05,-6.68912382363328e-05,-6.04699257525699e-19
29.56,1.85974355786084,1.85974355786084,2.74816706122574,-0.000633760168545111,0.000633760168545111,-3.79005294170854e-17,0.172400954846034,0.172400954846034,0.095029041077447,6.71347986254058e-05,-6.71347986254059e-05,-6.97531064723353e-19
29.6,1.86663959605468,1.86663959605468,2.75196822286884,-0.000631074776600095,0.000631074776600095,-3.79284306596744e-17,0.172649611422907,0.172649611422907,0.0949801322101308,6.73774200710372e-05,-6.73774200710373e-05,-6.87119421752762e-19
29.64,1.8735455805116,1.8735455805116,2.75576742815725,-0.000628379679797254,0.000628379679797253,-3.79559154365445e-17,0.172897214243394,0.172897214243394,0.0949310032851394,6.76190994803704e-05,-6.76190994803705e-05,-1.37327401963592e-18
29.68,1.88046146908133,1.88046146908133,2.75956466828865,-0.000625674915818039,0.000625674915818039,-3.80108463973299e-17,0.173143759501466,0.173143759501466,0.0948816550856008,6.78598337779873e-05,-6.78598337779874e-05,-1.03213694085727e-18
29.72,1.88738721946139,1.88738721946139,2.76335993449207,-0.000622960522466919,0.000622960522466919,-3.80521318749642e-17,0.17338924340588,0.17338924340588,0.0948320883932116,6.80996199059198e-05,-6.809961990592e-05,-6.53317155297392e-19
29.76,1.89432278919763,1.89432278919763,2.7671532180278,-0.000620236537670683,0.000620236537670682,-3.80782645611761e-17,0.173633662180222,0.173633662180222,0.0947823039882378,6.83384548236608e-05,-6.83384548236609e-05,7.33820172021266e-19
29.8,1.90126813568484,1.90126813568483,2.77094451018733,-0.000617502999477736,0.000617502999477736,-3.80489117542953e-17,0.173877012062959,0.173877012062959,0.0947323026495172,6.85763355081747e-05,-6.85763355081748e-05,-2.99106224145019e-20
29.84,1.90822321616735,1.90822321616735,2.77473380229331,-0.000614759946057409,0.000614759946057409,-3.80501081791918e-17,0.174119289307486,0.174119289307486,0.0946820851544585,6.8813258953908e-05,-6.8813258953908e-05,9.77366985187009e-19
29.88,1.91518798773965,1.91518798773965,2.77852108569949,-0.000612007415699253,0.000612007415699252,-3.80110134997844e-17,0.174360490182172,0.174360490182172,0.0946316522790447,6.90492221728e-05,-6.90492221728e-05,-2.81615980312747e-20
29.92,1.92216240734694,1.92216240734694,2.78230635179065,-0.000609245446812341,0.000609245446812341,-3.80121399637056e-17,0.174600610970406,0.174600610970406,0.0945810047978329,6.92842221942928e-05,-6.92842221942929e-05,9.81714218527561e-19
29.96,1.92914643178576,1.92914643178576,2.78608959198257,-0.000606474077924569,0.000606474077924569,-3.79728713949645e-17,0.17483964797065,0.17483964797065,0.0945301434839559,6.95182560653416e-05,-6.95182560653416e-05,7.10484214264765e-19
30,1.93614001770458,1.93614001770458,2.78987079772193,-0.000603693347681955,0.000603693347681955,-3.79444520263939e-17,0.175077597496476,0.175077597496476,0.0944790691091236,6.97513208504242e-05,-6.97513208504242e-05,-7.1400647447077e-19
30.04,1.94314312160444,1.94314312160444,2.79364996048629,-0.000600903294847938,0.000600903294847938,-3.79730122853727e-17,0.175314455876623,0.175314455876623,0.0944277824436246,6.99834136315509e-05,-6.99834136315509e-05,-1.17266441742493e-18
30.08,1.95015569983951,1.95015569983951,2.79742707178404,-0.000598103958302676,0.000598103958302676,-3.80199188620697e-17,0.175550219455033,0.175550219455033,0.0943762842563259,7.02145315082741e-05,-7.02145315082741e-05,-1.6772588881719e-18
30.12,1.95717770861771,1.95717770861771,2.80120212315429,-0.000595295377042345,0.000595295377042345,-3.80870092175966e-17,0.175784884590904,0.175784884590904,0.0943245753146756,7.04446715976973e-05,-7.04446715976974e-05,-1.11943481533312e-18
30.16,1.96420910400134,1.96420910400134,2.80497510616688,-0.000592477590178437,0.000592477590178437,-3.81317866102099e-17,0.176018447658731,0.176018447658731,0.0942726563847039,7.06738310344846e-05,-7.06738310344847e-05,-1.39125078666747e-18
30.2,1.97124984190769,1.97124984190769,2.80874601242226,-0.000589650636937058,0.000589650636937058,-3.81874366416766e-17,0.176250905048353,0.176250905048353,0.094220528231024,7.09020069708694e-05,-7.09020069708694e-05,-1.17372944772415e-18
30.24,1.97829987810963,1.97829987810963,2.8125148335515,-0.000586814556658223,0.000586814556658223,-3.82343858195856e-17,0.176482253165,0.176482253165,0.0941681916168336,7.11291965766631e-05,-7.11291965766632e-05,-1.50961080659559e-18
30.28,1.98535916823623,1.98535916823623,2.81628156121618,-0.000583969388795157,0.000583969388795156,-3.82947702518494e-17,0.176712488429333,0.176712488429333,0.094115647303916,7.13553970392639e-05,-7.1355397039264e-05,-8.70327263060717e-19
30.32,1.9924276677734,1.9924276677734,2.82004618710833,-0.000581115172913586,0.000581115172913586,-3.83295833423719e-17,0.176941607277492,0.176941607277492,0.0940628960526417,7.15806055636651e-05,-7.15806055636652e-05,-7.82120737464648e-19
30.36,1.9995053320645,1.9995053320645,2.82380870295044,-0.000578251948691039,0.000578251948691039,-3.83608681718704e-17,0.177169606161139,0.177169606161139,0.094009938621969,7.18048193724633e-05,-7.18048193724634e-05,-1.23057939942356e-18
30.4,2.00659211631095,2.00659211631094,2.82756910049532,-0.000575379755916141,0.000575379755916141,-3.84100913478474e-17,0.1773964815475,0.1773964815475,0.0939567757694461,7.20280357058662e-05,-7.20280357058663e-05,-1.30742028523996e-18
30.44,2.01368797557285,2.01368797557284,2.8313273715261,-0.000572498634487906,0.000572498634487906,-3.8462388159257e-17,0.177622229919413,0.177622229919413,0.0939034082512118,7.2250251821701e-05,-7.22502518217011e-05,-1.12870538599643e-18
30.48,2.02079286476962,2.02079286476962,2.83508350785615,-0.000569608624415038,0.000569608624415038,-3.85075363746968e-17,0.177846847775365,0.177846847775365,0.0938498368219969,7.24714649954215e-05,-7.24714649954216e-05,-1.26749639728639e-18
30.52,2.02790673868064,2.02790673868064,2.83883750132903,-0.000566709765815221,0.000566709765815221,-3.85582362305883e-17,0.178070331629542,0.178070331629542,0.0937960622351264,7.26916725201156e-05,-7.26916725201157e-05,-1.17782627801184e-18
30.56,2.03502955194582,2.03502955194582,2.84258934381843,-0.000563802098914417,0.000563802098914416,-3.86053492817088e-17,0.178292678011867,0.178292678011867,0.0937420852425194,7.29108717065131e-05,-7.29108717065132e-05,-8.67014127712527e-19
30.6,2.04216125906629,2.04216125906629,2.84633902722813,-0.000560885664046156,0.000560885664046156,-3.86400298468173e-17,0.178513883468041,0.178513883468041,0.093687906594691,7.31290598829923e-05,-7.31290598829924e-05,-6.41883530042838e-19
30.64,2.04930181440501,2.04930181440501,2.85008654349192,-0.000557960501650836,0.000557960501650836,-3.8665705188019e-17,0.178733944559592,0.178733944559592,0.0936335270407541,7.33462343955871e-05,-7.33462343955872e-05,-6.96775655020599e-19
30.68,2.0564511721874,2.0564511721874,2.85383188457355,-0.000555026652275013,0.000555026652275013,-3.86935762142198e-17,0.17895285786391,0.17895285786391,0.0935789473284201,7.35623926079936e-05,-7.35623926079937e-05,-6.73469048334047e-19
30.72,2.06360928650196,2.06360928650195,2.85757504246669,-0.000552084156570693,0.000552084156570693,-3.87205149761532e-17,0.179170619974291,0.179170619974291,0.0935241682040006,7.37775319015769e-05,-7.3777531901577e-05,-9.34130849365742e-19
30.76,2.07077611130093,2.07077611130093,2.86131600919485,-0.00054913305529463,0.00054913305529463,-3.87578802101278e-17,0.179387227499979,0.179387227499979,0.0934691904124085,7.39916496753772e-05,-7.39916496753772e-05,-6.24876976851353e-19
30.8,2.07795160040093,2.07795160040093,2.86505477681134,-0.000546173389307615,0.000546173389307615,-3.87828752892019e-17,0.179602677066208,0.179602677066208,0.0934140146971596,7.42047433461161e-05,-7.42047433461161e-05,-3.63521324967778e-19
30.84,2.08513570748357,2.08513570748357,2.86879133739923,-0.00054320519957377,0.00054320519957377,-3.87974161422006e-17,0.179816965314239,0.179816965314239,0.0933586418003737,7.44168103482026e-05,-7.44168103482026e-05,-1.26690601234799e-19
30.88,2.09232838609614,2.09232838609614,2.87252568307124,-0.000540228527159842,0.000540228527159842,-3.880248376625e-17,0.180030088901404,0.180030088901404,0.093303072462776,7.46278481337389e-05,-7.4627848133739e-05,3.64097691044195e-19
30.92,2.0995295896522,2.0995295896522,2.87625780596975,-0.000537243413234493,0.000537243413234492,-3.87879198586082e-17,0.180242044501145,0.180242044501145,0.0932473074236986,7.4837854172526e-05,-7.48378541725261e-05,1.84348464577078e-19
30.96,2.10673927143225,2.10673927143225,2.8799876982667,-0.000534249899067592,0.000534249899067591,-3.87805459200251e-17,0.180452828803055,0.180452828803055,0.093191347421082,7.50468259520692e-05,-7.50468259520692e-05,-2.15505113895373e-19
31,2.11395738458437,2.11395738458437,2.88371535216355,-0.000531248026029509,0.000531248026029509,-3.87891661245809e-17,0.180662438512914,0.180662438512914,0.0931351931914766,7.52547609775832e-05,-7.52547609775832e-05,1.89666033191934e-19
31.04,2.12118388212488,2.12118388212488,2.8874407598912,-0.000528237835590406,0.000528237835590405,-3.87815794832533e-17,0.180870870352732,0.180870870352732,0.0930788454700434,7.54616567719973e-05,-7.54616567719974e-05,-2.95647565843263e-19
31.08,2.12841871693899,2.12841871693899,2.89116391371001,-0.000525219369319526,0.000525219369319525,-3.8793405385887e-17,0.181078121060789,0.181078121060789,0.0930223049905557,7.56675108759604e-05,-7.56675108759604e-05,3.41425675389408e-19
31.12,2.13566184178143,2.13566184178142,2.89488480590963,-0.000522192668884487,0.000522192668884487,-3.87797483588714e-17,0.18128418739167,0.18128418739167,0.0929655724854012,7.58723208478454e-05,-7.58723208478454e-05,5.39924963797964e-19
31.16,2.14291320927709,2.14291320927709,2.89860342880904,-0.000519157776050573,0.000519157776050573,-3.87581513603195e-17,0.181489066116306,0.181489066116306,0.0929086486855818,7.60760842637539e-05,-7.60760842637539e-05,7.60436632881408e-19
31.2,2.15017277192174,2.15017277192174,2.90231977475647,-0.000516114732680023,0.000516114732680023,-3.87277338950042e-17,0.18169275402201,0.18169275402201,0.0928515343207171,7.62787987175205e-05,-7.62787987175205e-05,6.09264155215631e-19
31.24,2.15744048208262,2.15744048208262,2.9060338361293,-0.000513063580731322,0.000513063580731322,-3.87033633287956e-17,0.181895247912521,0.181895247912521,0.0927942301190443,7.64804618207172e-05,-7.64804618207172e-05,1.05376534642254e-18
31.28,2.16471629199913,2.16471629199913,2.90974560533406,-0.000510004362258494,0.000510004362258493,-3.86612127149387e-17,0.182096544608032,0.182096544608032,0.0927367368074199,7.66810712026567e-05,-7.66810712026567e-05,6.35778178836129e-19
31.32,2.17200015378345,2.17200015378345,2.91345507480636,-0.000506937119410387,0.000506937119410387,-3.86357815877853e-17,0.182296640945237,0.182296640945237,0.0926790551113217,7.6880624510397e-05,-7.6880624510397e-05,1.37611445749915e-18
31.36,2.17929201942126,2.17929201942126,2.91716223701081,-0.000503861894429972,0.000503861894429971,-3.85807370094853e-17,0.182495533777363,0.182495533777363,0.0926211857548495,7.70791194087443e-05,-7.70791194087443e-05,8.09859103208218e-19
31.4,2.18659184077235,2.18659184077235,2.920867084441,-0.000500778729653622,0.000500778729653621,-3.8548342645357e-17,0.182693219974206,0.182693219974206,0.0925631294607273,7.7276553580257e-05,-7.7276553580257e-05,5.74651034054388e-19
31.44,2.19389956957132,2.19389956957132,2.92456960961943,-0.000497687667510412,0.000497687667510411,-3.85253566039948e-17,0.182889696422172,0.182889696422172,0.0925048869503041,7.74729247252484e-05,-7.74729247252484e-05,2.52453035948934e-19
31.48,2.20121515742821,2.20121515742821,2.92826980509744,-0.000494588750521402,0.000494588750521401,-3.85152584825568e-17,0.183084960024309,0.183084960024309,0.0924464589435554,7.766823056179e-05,-7.766823056179e-05,2.71247888998203e-19
31.52,2.20853855582918,2.20853855582918,2.93196766345519,-0.00049148202129893,0.00049148202129893,-3.85044085669969e-17,0.183279007700346,0.183279007700346,0.0923878461590847,7.78624688257145e-05,-7.78624688257145e-05,1.67120194006158e-19
31.56,2.21586971613719,2.21586971613719,2.93566317730155,-0.000488367522545901,0.000488367522545901,-3.84977237592367e-17,0.183471836386727,0.183471836386727,0.0923290493141258,7.80556372706181e-05,-7.80556372706181e-05,1.25191890045975e-18
31.6,2.22320858959266,2.22320858959266,2.93935633927411,-0.000485245297055077,0.000485245297055076,-3.84476470032183e-17,0.183663443036647,0.183663443036647,0.0922700691245431,7.82477336678634e-05,-7.82477336678634e-05,2.49192765370879e-18
31.64,2.23055512731413,2.23055512731413,2.9430471420391,-0.000482115387708362,0.000482115387708362,-3.83479698970699e-17,0.183853824620088,0.183853824620088,0.0922109063048335,7.84387558065814e-05,-7.84387558065814e-05,3.03905108684858e-18
31.68,2.23790928029893,2.23790928029893,2.94673557829129,-0.000478977837476099,0.000478977837476099,-3.8226407853596e-17,0.184042978123853,0.184042978123853,0.0921515615681282,7.86287014936738e-05,-7.86287014936737e-05,4.41558249119424e-18
31.72,2.24527099942388,2.24527099942388,2.95042164075401,-0.000475832689416352,0.000475832689416352,-3.80497845539482e-17,0.184230900551599,0.184230900551599,0.0920920356261937,7.88175685538147e-05,-7.88175685538146e-05,3.62038984368583e-18
31.76,2.25264023544595,2.25264023544595,2.95410532217906,-0.000472679986674199,0.000472679986674199,-3.79049689602008e-17,0.184417588923876,0.184417588923876,0.0920323291894334,7.90053548294527e-05,-7.90053548294527e-05,3.26262491278578e-18
31.8,2.2600169390029,2.2600169390029,2.95778661534664,-0.000469519772481021,0.000469519772481021,-3.77744639636893e-17,0.184603040278157,0.184603040278157,0.0919724429668898,7.91920581808124e-05,-7.91920581808123e-05,3.33626709826497e-18
31.84,2.26740106061403,2.26740106061403,2.96146551306531,-0.000466352090153789,0.000466352090153789,-3.76410132797587e-17,0.184787251668873,0.184787251668873,0.0919123776662447,7.93776764858953e-05,-7.93776764858953e-05,3.62748804500217e-18
31.88,2.27479255068078,2.27479255068078,2.96514200817196,-0.000463176983094353,0.000463176983094353,-3.74959137579587e-17,0.184970220167448,0.184970220167448,0.0918521339938216,7.95622076404818e-05,-7.95622076404818e-05,3.68057884529597e-18
31.92,2.28219135948748,2.28219135948748,2.96881609353172,-0.000459994494788734,0.000459994494788734,-3.73486906041468e-17,0.185151942862328,0.185151942862328,0.0917917126545875,7.97456495581315e-05,-7.97456495581315e-05,4.32454560880601e-18
31.96,2.28959743720198,2.28959743720198,2.9724877620379,-0.000456804668806409,0.000456804668806408,-3.71757087797946e-17,0.185332416859021,0.185332416859021,0.0917311143521532,7.99280001701846e-05,-7.99280001701846e-05,4.38509302306092e-18
32,2.29701073387634,2.29701073387634,2.97615700661199,-0.000453607548799601,0.000453607548799601,-3.70003050588721e-17,0.185511639280121,0.185511639280121,0.0916703397887762,8.01092574257621e-05,-8.01092574257621e-05,3.77339650403107e-18
32.04,2.30443119944754,2.30443119944754,2.97982382020354,-0.000450403178502571,0.00045040317850257,-3.68493691987109e-17,0.18568960726535,0.18568960726535,0.0916093896653612,8.02894192917666e-05,-8.02894192917666e-05,2.70034973846979e-18
32.08,2.31185878373816,2.31185878373815,2.98348819579015,-0.0004471916017309,0.0004471916017309,-3.67413552091721e-17,0.185866317971581,0.18586631797158,0.0915482646814623,8.04684837528823e-05,-8.04684837528823e-05,1.75746089000158e-18
32.12,2.31929343645702,2.31929343645702,2.98715012637741,-0.000443972862380785,0.000443972862380784,-3.6671056773572e-17,0.186041768572875,0.186041768572875,0.091486965535284,8.06464488115754e-05,-8.06464488115755e-05,1.74388533758908e-18
32.16,2.32673510719993,2.32673510719993,2.99080960499882,-0.000440747004428322,0.000440747004428321,-3.66013013600685e-17,0.186215956260514,0.186215956260514,0.0914254929236831,8.08233124880939e-05,-8.0823312488094e-05,1.44771569115102e-18
32.2,2.33418374545035,2.33418374545035,2.99446662471577,-0.000437514071928798,0.000437514071928798,-3.65433927324224e-17,0.186388878243027,0.186388878243027,0.09136384754217,8.09990728204672e-05,-8.09990728204673e-05,2.11340112790477e-18
32.24,2.34163930058008,2.34163930058007,2.99812117861746,-0.000434274109015979,0.000434274109015979,-3.64588566873062e-17,0.186560531746226,0.186560531746226,0.0913020300849106,8.11737278645059e-05,-8.11737278645059e-05,2.39530795314993e-18
32.28,2.34910172184992,2.34910172184992,3.00177325982085,-0.000431027159901399,0.000431027159901399,-3.63630443691802e-17,0.186730914013233,0.186730914013233,0.0912400412447275,8.13472756938008e-05,-8.13472756938009e-05,2.06245452917094e-18
32.32,2.35657095841045,2.35657095841045,3.00542286147064,-0.000427773268873647,0.000427773268873647,-3.62805461880134e-17,0.186900022304514,0.186900022304514,0.091177881713102,8.15197143997227e-05,-8.15197143997227e-05,1.97286644901536e-18
32.36,2.36404695930263,2.36404695930263,3.00906997673917,-0.000424512480297658,0.000424512480297658,-3.62016315300528e-17,0.187067853897905,0.187067853897905,0.0911155521801747,8.16910420914206e-05,-8.16910420914207e-05,2.02228407906265e-18
32.4,2.37152967345855,2.37152967345855,3.01271459882637,-0.000421244838614001,0.000421244838614001,-3.61207401668903e-17,0.187234406088646,0.187234406088646,0.0910530533347485,8.18612568958214e-05,-8.18612568958214e-05,1.66690478515802e-18
32.44,2.3790190497021,2.3790190497021,3.01635672095976,-0.000417970388338168,0.000417970388338168,-3.60540639754839e-17,0.187399676189408,0.187399676189408,0.0909903858642893,8.20303569576278e-05,-8.20303569576278e-05,1.73184740415662e-18
32.48,2.38651503674967,2.38651503674967,3.01999633639433,-0.000414689174059863,0.000414689174059863,-3.59847900793177e-17,0.187563661530325,0.187563661530325,0.0909275504549274,8.21983404393171e-05,-8.21983404393172e-05,1.9457261742358e-18
32.52,2.39401758321089,2.39401758321088,3.02363343841253,-0.000411401240442291,0.00041140124044229,-3.59069610323483e-17,0.187726359459019,0.187726359459019,0.0908645477914592,8.23652055211396e-05,-8.23652055211397e-05,1.7062731100489e-18
32.56,2.40152663758925,2.40152663758925,3.02726802032419,-0.000408106632221445,0.000408106632221445,-3.58387101079463e-17,0.187887767340633,0.187887767340633,0.0908013785573494,8.25309504011164e-05,-8.25309504011164e-05,1.98264065958248e-18
32.6,2.40904214828287,2.40904214828287,3.03090007546648,-0.0004048053942054,0.0004048053942054,-3.5759404481563e-17,0.188047882557856,0.188047882557856,0.0907380434347322,8.26955732950373e-05,-8.26955732950374e-05,2.09908500411419e-18
32.64,2.41656406358519,2.41656406358518,3.03452959720387,-0.000401497571273599,0.000401497571273599,-3.56754410813984e-17,0.188206702510954,0.188206702510954,0.0906745431044124,8.2859072436459e-05,-8.28590724364591e-05,1.80274862329832e-18
32.68,2.42409233168562,2.42409233168562,3.03815657892805,-0.000398183208376141,0.00039818320837614,-3.56033311364665e-17,0.188364224617796,0.188364224617796,0.0906108782458679,8.3021446076702e-05,-8.30214460767021e-05,1.84599069372366e-18
32.72,2.43162690067034,2.43162690067033,3.04178101405788,-0.000394862350533072,0.000394862350533072,-3.55294915087175e-17,0.188520446313883,0.188520446313883,0.0905470495372509,8.31826924848485e-05,-8.31826924848485e-05,9.76990300090637e-19
32.76,2.43916771852289,2.43916771852289,3.04540289603937,-0.000391535042833679,0.000391535042833678,-3.54904118967139e-17,0.188675365052376,0.188675365052376,0.0904830576553889,8.33428099477392e-05,-8.33428099477393e-05,-4.47582281259384e-19
32.8,2.44671473312499,2.44671473312498,3.04902221834559,-0.000388201330435769,0.000388201330435769,-3.55083151879643e-17,0.188828978304121,0.188828978304121,0.0904189032757872,8.35017967699706e-05,-8.35017967699707e-05,-5.16114055168673e-19
32.84,2.45426789225715,2.45426789225715,3.05263897447662,-0.00038486125856497,0.00038486125856497,-3.5528959750171e-17,0.188981283557675,0.188981283557675,0.0903545870726302,8.36596512738916e-05,-8.36596512738917e-05,-3.18297234497722e-19
32.88,2.46182714359946,2.46182714359946,3.05625315795953,-0.000381514872514014,0.000381514872514014,-3.5541691639551e-17,0.189132278319338,0.189132278319338,0.0902901097187833,8.38163717996003e-05,-8.38163717996004e-05,-4.57377477677262e-19
32.92,2.46939243473223,2.46939243473223,3.05986476234828,-0.00037816221764203,0.00037816221764203,-3.5559986738658e-17,0.189281960113173,0.189281960113173,0.0902254718857938,8.39719567049403e-05,-8.39719567049404e-05,-5.49802601701007e-19
32.96,2.47696371313676,2.47696371313676,3.06347378122371,-0.000374803339373833,0.000374803339373833,-3.55819788427261e-17,0.189430326481037,0.189430326481037,0.0901606742438932,8.41264043654972e-05,-8.41264043654972e-05,-8.41467833309832e-19
33,2.484540926196,2.484540926196,3.06708020819346,-0.000371438283199213,0.000371438283199213,-3.56156375560585e-17,0.189577374982603,0.189577374982603,0.0900957174619986,8.42797131745943e-05,-8.42797131745944e-05,-1.41117622396035e-18
33.04,2.4921240211953,2.4921240211953,3.07068403689194,-0.000368067094672229,0.000368067094672229,-3.56720846050169e-17,0.189723103195387,0.189723103195387,0.0900306022077141,8.4431881543289e-05,-8.4431881543289e-05,-1.70030280863181e-18
33.08,2.49971294532312,2.49971294532312,3.07428526098025,-0.000364689819410498,0.000364689819410497,-3.57400967173622e-17,0.189867508714773,0.189867508714773,0.0899653291473332,8.45829079003682e-05,-8.45829079003683e-05,-1.33585511474284e-18
33.12,2.50730764567171,2.50730764567171,3.07788387414615,-0.000361306503094483,0.000361306503094483,-3.57935309219519e-17,0.190010589154039,0.190010589154039,0.0898998989458395,8.47327906923441e-05,-8.47327906923442e-05,-4.79836779478572e-19
33.16,2.51490806923787,2.51490806923787,3.08147987010398,-0.000357917191466789,0.000357917191466789,-3.5812724393131e-17,0.190152342144381,0.19015234214438,0.0898343122669089,8.48815283834493e-05,-8.48815283834494e-05,6.38149647071496e-20
33.2,2.52251416292365,2.52251416292365,3.08507324259466,-0.000354521930331451,0.000354521930331451,-3.58101717945427e-17,0.190292765334934,0.190292765334934,0.089768569772911,8.50291194556321e-05,-8.50291194556322e-05,-2.1145157768609e-19
33.24,2.53012587353704,2.53012587353704,3.08866398538557,-0.000351120765553226,0.000351120765553226,-3.58186298576502e-17,0.190431856392803,0.190431856392803,0.0897026721249108,8.51755624085517e-05,-8.51755624085517e-05,-4.81927926830369e-19
33.28,2.53774314779276,2.53774314779276,3.09225209227057,-0.000347713743056884,0.000347713743056883,-3.58379069747234e-17,0.19056961300308,0.19056961300308,0.0896366199826708,8.53208557595726e-05,-8.53208557595727e-05,1.46848706371119e-19
33.32,2.54536593231288,2.54536593231288,3.09583755706988,-0.000344300908826501,0.000344300908826501,-3.58320330264685e-17,0.190706032868872,0.190706032868872,0.0895704140046521,8.54649980437598e-05,-8.54649980437598e-05,2.34881788422431e-19
33.36,2.55299417362763,2.55299417362763,3.09942037363006,-0.00034088230890475,0.00034088230890475,-3.58226377549316e-17,0.190841113711322,0.190841113711322,0.0895040548480166,8.56079878138728e-05,-8.56079878138729e-05,3.27334353613004e-19
33.4,2.56062781817609,2.56062781817609,3.10300053582398,-0.000337457989392196,0.000337457989392195,-3.58095443807871e-17,0.190974853269632,0.190974853269632,0.0894375431686276,8.57498236403603e-05,-8.57498236403604e-05,3.09414432514707e-19
33.44,2.56826681230687,2.56826681230687,3.10657803755073,-0.000334027996446581,0.000334027996446581,-3.57971678034865e-17,0.191107249301086,0.191107249301086,0.0893708796210531,8.58905041113539e-05,-8.58905041113539e-05,4.07500033092219e-19
33.48,2.57591110227892,2.57591110227891,3.11015287273557,-0.000330592376282127,0.000330592376282127,-3.57808678021628e-17,0.191238299581076,0.191238299581076,0.0893040648585658,8.60300278326622e-05,-8.60300278326622e-05,1.44136213986782e-18
33.52,2.58356063426216,2.58356063426216,3.11372503532991,-0.000327151175168821,0.00032715117516882,-3.57232133165681e-17,0.191368001903116,0.191368001903116,0.0892370995331461,8.61683934277648e-05,-8.61683934277648e-05,8.27039272241773e-19
33.56,2.59121535433828,2.59121535433828,3.11729451931124,-0.00032370443943171,0.00032370443943171,-3.56901317456785e-17,0.191496354078871,0.191496354078871,0.0891699842954827,8.63055995378054e-05,-8.63055995378055e-05,4.41689792817632e-19
33.6,2.59887520850144,2.59887520850144,3.12086131868306,-0.000320252215450198,0.000320252215450197,-3.56724641539658e-17,0.191623353938176,0.191623353938176,0.0891027197949756,8.64416448215859e-05,-8.64416448215859e-05,-6.16457289373477e-19
33.64,2.60654014265896,2.60654014265896,3.12442542747486,-0.000316794549657334,0.000316794549657334,-3.56971224455407e-17,0.191748999329058,0.191748999329058,0.0890353066797362,8.65765279555586e-05,-8.65765279555586e-05,-7.40525588957724e-19
33.68,2.61421010263213,2.61421010263213,3.12798683974205,-0.000313331488539112,0.000313331488539112,-3.5726743469099e-17,0.191873288117755,0.191873288117755,0.0889677455965907,8.67102476338202e-05,-8.67102476338203e-05,-2.18766130647996e-18
33.72,2.62188503415684,2.62188503415684,3.13154554956591,-0.000309863078633759,0.000309863078633759,-3.58142499213582e-17,0.19199621818874,0.19199621818874,0.0889000371910803,8.68428025681042e-05,-8.68428025681043e-05,-2.25152469878731e-18
33.76,2.62956488288439,2.62956488288439,3.13510155105355,-0.000306389366531035,0.000306389366531035,-3.59043109093097e-17,0.192117787444737,0.192117787444737,0.0888321821074632,8.69741914877737e-05,-8.69741914877737e-05,-3.92073266045259e-19
33.8,2.63724959438218,2.63724959438218,3.13865483833785,-0.000302910398871524,0.000302910398871524,-3.59199938399515e-17,0.192237993806748,0.192237993806748,0.0887641809887178,8.71044131398136e-05,-8.71044131398137e-05,-1.65859226311862e-18
33.84,2.64493911413445,2.64493911413444,3.1422054055774,-0.000299426222345932,0.000299426222345931,-3.59863375304763e-17,0.192356835214065,0.192356835214065,0.0886960344765419,8.72334662888236e-05,-8.72334662888236e-05,-2.27866348026579e-18
33.88,2.65263338754301,2.65263338754301,3.14575324695646,-0.000295936883694379,0.000295936883694378,-3.60774840696869e-17,0.192474309624295,0.192474309624295,0.0886277432113566,8.73613497170096e-05,-8.73613497170096e-05,-1.66004384774845e-19
33.92,2.66033235992798,2.66033235992798,3.14929835668492,-0.000292442429705698,0.000292442429705698,-3.60841242450779e-17,0.192590415013377,0.192590415013377,0.0885593078323065,8.74880622241761e-05,-8.74880622241761e-05,-2.1179735987821e-19
33.96,2.66803597652852,2.66803597652851,3.15284072899821,-0.000288942907216731,0.000288942907216731,-3.6092596139473e-17,0.192705149375604,0.192705149375604,0.0884907289772628,8.76136026277181e-05,-8.76136026277181e-05,-4.29119560352572e-19
34,2.67574418250354,2.67574418250354,3.1563803581573,-0.000285438363111622,0.000285438363111622,-3.61097609218871e-17,0.192818510723637,0.192818510723637,0.088422007282824,8.77379697626122e-05,-8.77379697626123e-05,-3.32549730497141e-19
34.04,2.68345692293248,2.68345692293248,3.15991723844861,-0.000281928844321118,0.000281928844321118,-3.6123062911107e-17,0.192930497088526,0.192930497088526,0.0883531433843178,8.78611624814087e-05,-8.78611624814086e-05,-5.77655977627539e-19
34.08,2.69117414281603,2.69117414281603,3.16345136418398,-0.000278414397821862,0.000278414397821861,-3.61461691502121e-17,0.193041106519732,0.193041106519732,0.0882841379158021,8.79831796542221e-05,-8.7983179654222e-05,-1.82157707681844e-18
34.12,2.69889578707682,2.69889578707681,3.16698272970062,-0.000274895070635693,0.000274895070635692,-3.62190322332849e-17,0.193150337085139,0.193150337085139,0.0882149915100689,8.81040201687229e-05,-8.81040201687228e-05,-2.13754838411853e-18
34.16,2.70662180056022,2.70662180056022,3.17051132936102,-0.000271370909828944,0.000271370909828943,-3.63045341686496e-17,0.193258186871072,0.193258186871072,0.0881457047986439,8.82236829301281e-05,-8.82236829301281e-05,-1.59233301814256e-18
34.2,2.71435212803506,2.71435212803506,3.17403715755297,-0.000267841962511739,0.000267841962511738,-3.63682274893753e-17,0.193364653982321,0.193364653982321,0.0880762784117891,8.83421668611922e-05,-8.83421668611922e-05,-1.69625946173442e-18
34.24,2.72208671419436,2.72208671419436,3.17756020868944,-0.000264308275837291,0.000264308275837291,-3.64360778678447e-17,0.193469736542151,0.193469736542151,0.0880067129785045,8.84594709021974e-05,-8.84594709021974e-05,-1.46489726201021e-18
34.28,2.72982550365604,2.72982550365604,3.18108047720858,-0.000260769897001203,0.000260769897001203,-3.64946737583251e-17,0.193573432692321,0.193573432692321,0.0879370091265298,8.85755940109442e-05,-8.85755940109442e-05,-5.48666579873094e-19
34.32,2.73756844096373,2.73756844096373,3.18459795757364,-0.000257226873240765,0.000257226873240765,-3.651662042152e-17,0.193675740593103,0.193675740593103,0.0878671674823457,8.86905351627418e-05,-8.86905351627418e-05,-8.6183082405866e-19
34.36,2.74531547058746,2.74531547058746,3.18811264427293,-0.000253679251834256,0.000253679251834255,-3.65510936544824e-17,0.193776658423297,0.193776658423297,0.0877971886711768,8.88042933503977e-05,-8.88042933503977e-05,-1.04457059316415e-18
34.4,2.75306653692439,2.75306653692439,3.19162453181978,-0.00025012708010024,0.000250127080100239,-3.65928764782089e-17,0.193876184380243,0.193876184380243,0.0877270733169918,8.89168675842077e-05,-8.89168675842077e-05,-7.73989962223996e-19
34.44,2.7608215842996,2.7608215842996,3.19513361475246,-0.000246570405396871,0.000246570405396871,-3.66238360766979e-17,0.193974316679845,0.193974316679845,0.0876568220425061,8.90282568919459e-05,-8.90282568919459e-05,-3.45571778293957e-19
34.48,2.76858055696679,2.76858055696679,3.19863988763416,-0.000243009275121194,0.000243009275121193,-3.66376589478296e-17,0.194071053556578,0.194071053556578,0.0875864354691837,8.91384603188536e-05,-8.91384603188536e-05,-3.4232397044179e-19
34.52,2.77634339910906,2.77634339910906,3.20214334505293,-0.000239443736708439,0.000239443736708439,-3.66513519066473e-17,0.194166393263509,0.194166393263509,0.0875159142172391,8.92474769276294e-05,-8.92474769276294e-05,-3.78626330259521e-19
34.56,2.7841100548396,2.7841100548396,3.20564398162162,-0.000235873837631334,0.000235873837631334,-3.66664969598577e-17,0.194260334072309,0.194260334072309,0.0874452589056379,8.93553057984176e-05,-8.93553057984176e-05,-1.86123726635459e-19
34.6,2.79188046820249,2.79188046820249,3.20914179197784,-0.000232299625399398,0.000232299625399397,-3.66739419089231e-17,0.194352874273272,0.194352874273272,0.0873744701520997,8.94619460287976e-05,-8.94619460287976e-05,-5.06234335558937e-20
34.64,2.79965458317342,2.79965458317342,3.21263677078393,-0.000228721147558246,0.000228721147558245,-3.66759668462654e-17,0.19444401217532,0.19444401217532,0.0873035485730992,8.95673967337727e-05,-8.95673967337727e-05,-1.38943376475257e-19
34.68,2.80743234366043,2.80743234366043,3.21612891272685,-0.000225138451688895,0.000225138451688894,-3.66815245813244e-17,0.19453374610603,0.19453374610603,0.0872324947838688,8.96716570457583e-05,-8.96716570457583e-05,-6.27821270149409e-20
34.72,2.81521369350467,2.81521369350467,3.21961821251821,-0.000221551585407064,0.000221551585407064,-3.6684035866405e-17,0.194622074411636,0.194622074411636,0.0871613093983991,8.97747261145712e-05,-8.97747261145712e-05,-1.91285509631284e-20
34.76,2.82299857648114,2.82299857648114,3.22310466489414,-0.000217960596362482,0.000217960596362481,-3.66848010084435e-17,0.194708995457051,0.194708995457051,0.0870899930294415,8.9876603107417e-05,-8.9876603107417e-05,1.78224637536895e-20
34.8,2.83078693629942,2.83078693629942,3.22658826461532,-0.000214365532238185,0.000214365532238184,-3.66840881098933e-17,0.194794507625874,0.194794507625874,0.0870185462885101,8.99772872088788e-05,-8.99772872088788e-05,-3.22849477272247e-19
34.84,2.83857871660446,2.83857871660446,3.23006900646686,-0.00021076644074983,0.000210766440749829,-3.66970020889842e-17,0.19487860932041,0.19487860932041,0.0869469697858832,9.00767776209047e-05,-9.00767776209047e-05,-5.11927202988931e-19
34.88,2.84637386097727,2.84637386097727,3.23354688525829,-0.000207163369644993,0.000207163369644993,-3.67174791771038e-17,0.194961298961676,0.194961298961676,0.0868752641306048,9.0175073562796e-05,-9.0175073562796e-05,-4.10932441230386e-19
34.92,2.85417231293574,2.85417231293574,3.23702189582352,-0.000203556366702482,0.000203556366702481,-3.6733916474753e-17,0.195042574989416,0.195042574989416,0.0868034299304864,9.02721742711946e-05,-9.02721742711945e-05,-3.27229280653616e-19
34.96,2.86197401593532,2.86197401593532,3.24049403302074,-0.000199945479731634,0.000199945479731633,-3.67470056459791e-17,0.195122435862117,0.195122435862116,0.0867314677921093,9.03680790000701e-05,-9.036807900007e-05,-1.71296239399787e-19
35,2.8697789133698,2.8697789133698,3.24396329173242,-0.000196330756571631,0.000196330756571631,-3.67538574955551e-17,0.195200880057013,0.195200880057013,0.0866593783208259,9.04627870207076e-05,-9.04627870207076e-05,-5.45992844406672e-19
35.04,2.87758694857208,2.87758694857208,3.24742966686526,-0.000192712245090803,0.000192712245090802,-3.67756972093314e-17,0.195277906070104,0.195277906070104,0.0865871621207618,9.05562976216945e-05,-9.05562976216945e-05,-8.03680392421734e-19
35.08,2.88539806481489,2.88539806481489,3.25089315335009,-0.000189089993185935,0.000189089993185935,-3.68078444250283e-17,0.195353512416166,0.195353512416166,0.086514819794817,9.06486101089074e-05,-9.06486101089074e-05,-5.94306349451937e-19
35.12,2.89321220531153,2.89321220531153,3.25435374614188,-0.000185464048781579,0.000185464048781578,-3.68316166790063e-17,0.195427697628757,0.195427697628757,0.0864423519446681,9.07397238054988e-05,-9.07397238054988e-05,-2.18125243607451e-19
35.16,2.90102931321668,2.90102931321668,3.25781144021967,-0.000181834459829359,0.000181834459829358,-3.68403416887506e-17,0.195500460260235,0.195500460260235,0.0863697591707706,9.08296380518838e-05,-9.08296380518837e-05,-1.0785411293723e-19
35.2,2.90884933162709,2.90884933162709,3.2612662305865,-0.000178201274307283,0.000178201274307283,-3.68446558532681e-17,0.195571798881763,0.195571798881763,0.0862970420723597,9.09183522057262e-05,-9.09183522057262e-05,-8.03624659509165e-20
35.24,2.91667220358236,2.91667220358236,3.26471811226939,-0.000174564540219054,0.000174564540219054,-3.68478703519062e-17,0.195641712083324,0.195641712083324,0.0862242012474523,9.10058656419251e-05,-9.10058656419251e-05,-9.72502749843291e-20
35.28,2.9244978720657,2.9244978720657,3.26816708031929,-0.000170924305593377,0.000170924305593377,-3.68517603629055e-17,0.195710198473726,0.195710198473726,0.0861512372928494,9.10921777526008e-05,-9.10921777526007e-05,-1.57941394928553e-19
35.32,2.93232628000465,2.93232628000465,3.271613129811,-0.000167280618483273,0.000167280618483273,-3.68580780187027e-17,0.195777256680616,0.195777256680616,0.0860781508041372,9.11772879470804e-05,-9.11772879470804e-05,-2.14097105459885e-19
35.36,2.94015737027187,2.94015737027187,3.27505625584317,-0.00016363352696539,0.00016363352696539,-3.68666419029211e-17,0.195842885350488,0.195842885350488,0.0860049423756894,9.1261195651884e-05,-9.1261195651884e-05,1.02930077794217e-19
35.4,2.94799108568589,2.94799108568589,3.2784964535382,-0.000159983079139315,0.000159983079139314,-3.68625246998093e-17,0.195907083148692,0.195907083148692,0.0859316126006683,9.13439003107099e-05,-9.13439003107098e-05,-1.47288940517949e-19
35.44,2.95582736901184,2.95582736901184,3.28193371804222,-0.000156329323126886,0.000156329323126886,-3.686841625743e-17,0.195969848759443,0.195969848759443,0.0858581620710272,9.14254013844199e-05,-9.14254013844199e-05,-6.96845284656272e-19
35.48,2.96366616296222,2.96366616296221,3.28536804452506,-0.00015267230707151,0.000152672307071509,-3.68962900688163e-17,0.19603118088583,0.19603118088583,0.0857845913775124,9.15056983510248e-05,-9.15056983510248e-05,-8.89075260067219e-19
35.52,2.97150741019765,2.97150741019765,3.28879942818016,-0.000149012079137469,0.000149012079137468,-3.6931853079219e-17,0.196091078249825,0.196091078249825,0.0857109011096636,9.15847907056693e-05,-9.15847907056693e-05,-9.6569482191834e-19
35.56,2.97935105332764,2.97935105332764,3.29222786422455,-0.000145348687509242,0.000145348687509241,-3.69704808720957e-17,0.19614953959229,0.19614953959229,0.0856370918558179,9.16626779606167e-05,-9.16626779606167e-05,-7.77869456893242e-19
35.6,2.98719703491133,2.98719703491133,3.29565334789878,-0.000141682180390817,0.000141682180390817,-3.70015956503714e-17,0.196206563672985,0.196206563672985,0.0855631642031095,9.17393596452337e-05,-9.17393596452337e-05,-6.39105450548371e-19
35.64,2.99504529745825,2.99504529745825,3.29907587446691,-0.000138012606005008,0.000138012606005007,-3.70271598683933e-17,0.196262149270578,0.196262149270578,0.0854891187374724,9.18148353059752e-05,-9.18148353059751e-05,-1.18943060688598e-18
35.68,3.00289578342908,3.00289578342908,3.30249543921641,-0.000134340012592769,0.000134340012592768,-3.70747370926688e-17,0.196316295182647,0.196316295182647,0.085414956043643,9.1889104506368e-05,-9.1889104506368e-05,-9.93826975797948e-19
35.72,3.01074843523638,3.01074843523638,3.30591203745815,-0.000130664448412514,0.000130664448412514,-3.71144901717007e-17,0.196369000225694,0.196369000225694,0.0853406767051602,9.19621668269957e-05,-9.19621668269957e-05,-1.41386079149475e-18
35.76,3.01860319524541,3.01860319524541,3.30932566452636,-0.000126985961739434,0.000126985961739434,-3.71710446033605e-17,0.196420263235146,0.196420263235146,0.085266281304368,9.20340218654823e-05,-9.20340218654823e-05,-1.11023697182638e-18
35.8,3.02646000577481,3.02646000577481,3.31273631577853,-0.000123304600864815,0.000123304600864815,-3.72154540822336e-17,0.196470083065366,0.196470083065366,0.0851917704224177,9.21046692364761e-05,-9.2104669236476e-05,-8.8154217527318e-19
35.84,3.03431880909743,3.03431880909743,3.31614398659543,-0.000119620414095356,0.000119620414095355,-3.72507157692445e-17,0.196518458589656,0.196518458589656,0.0851171446392697,9.21741085716335e-05,-9.21741085716334e-05,-7.92666589992238e-19
35.88,3.04217954744102,3.04217954744102,3.319548672381,-0.000115933449752491,0.00011593344975249,-3.72824224328442e-17,0.196565388700264,0.196565388700264,0.0850424045336939,9.22423395196023e-05,-9.22423395196023e-05,-7.28907436456851e-19
35.92,3.05004216298903,3.05004216298903,3.32295036856235,-0.000112243756171706,0.000112243756171706,-3.73115787303024e-17,0.196610872308391,0.196610872308391,0.0849675506832733,9.23093617460055e-05,-9.23093617460054e-05,-5.87119797941387e-19
35.96,3.05790659788136,3.05790659788136,3.32634907058968,-0.000108551381701866,0.000108551381701866,-3.73350635222201e-17,0.196654908344196,0.196654908344196,0.0848925836644048,9.23751749334238e-05,-9.23751749334238e-05,-4.25225763230091e-19
36,3.06577279421513,3.06577279421513,3.32974477393626,-0.000104856374704529,0.000104856374704529,-3.73520725527493e-17,0.196697495756798,0.196697495756798,0.0848175040523009,9.24397787813794e-05,-9.24397787813793e-05,-5.08326011812688e-19
36.04,3.0736406940454,3.0736406940454,3.33313747409835,-0.000101158783553274,0.000101158783553274,-3.73724055932218e-17,0.196738633514287,0.196738633514287,0.0847423124209926,9.2503173006318e-05,-9.2503173006318e-05,-2.16465728949352e-19
36.08,3.08151023938597,3.08151023938597,3.33652716659519,-9.74586566330214e-05,9.7458656633021e-05,-3.73810642223798e-17,0.196778320603724,0.196778320603724,0.0846670093433295,9.25653573415924e-05,-9.25653573415924e-05,-1.44925134120227e-18
36.12,3.08938137221012,3.08938137221012,3.33991384696892,-9.37560423393577e-05,9.37560423393573e-05,-3.74390342760279e-17,0.196816556031147,0.196816556031147,0.084591595390983,9.26263315374442e-05,-9.26263315374442e-05,-1.30648216601675e-18
36.16,3.09725403445137,3.09725403445137,3.34329751078456,-9.00509890778599e-05,9.00509890778595e-05,-3.74912935626685e-17,0.196853338821575,0.196853338821575,0.0845160711344476,9.26860953609867e-05,-9.26860953609867e-05,-1.68437256930701e-18
36.2,3.10512816800423,3.10512816800423,3.34667815362994,-8.63435452634204e-05,8.63435452634201e-05,-3.75586684654408e-17,0.196888668019012,0.196888668019012,0.0844404371430428,9.27446485961869e-05,-9.27446485961868e-05,-1.76838865924545e-18
36.24,3.11300371472499,3.11300371472499,3.35005577111566,-8.2633759319573e-05,8.26337593195726e-05,-3.76294040118106e-17,0.196922542686451,0.196922542686451,0.0843646939849147,9.28019910438474e-05,-9.28019910438474e-05,-2.02819227806881e-18
36.28,3.12088061643245,3.12088061643245,3.35343035887506,-7.89216796778191e-05,7.89216796778187e-05,-3.77105317029334e-17,0.196954961905877,0.196954961905877,0.0842888422270376,9.28581225215885e-05,-9.28581225215885e-05,-2.95137482795422e-18
36.32,3.12875881490868,3.12875881490868,3.35680191256414,-7.52073547769555e-05,7.52073547769552e-05,-3.78285866960516e-17,0.196985924778269,0.196985924778269,0.0842128824352162,9.29130428638299e-05,-9.29130428638299e-05,-2.89944829404515e-18
36.36,3.13663825189982,3.13663825189981,3.36017042786155,-7.14908330624023e-05,7.1490833062402e-05,-3.79445646278134e-17,0.197015430423605,0.197015430423605,0.0841368151740885,9.29667519217719e-05,-9.29667519217719e-05,-3.24361462140726e-18
36.4,3.14451886911676,3.14451886911676,3.36353590046851,-6.77721629855314e-05,6.77721629855311e-05,-3.80743092126697e-17,0.197043477980863,0.197043477980863,0.0840606410071243,9.30192495633772e-05,-9.30192495633772e-05,-3.92177484497068e-18
36.44,3.15240060823599,3.15240060823599,3.3668983261088,-6.40513930029964e-05,6.4051393002996e-05,-3.82311802064685e-17,0.197070066608025,0.197070066608025,0.0839843604966307,9.30705356733517e-05,-9.30705356733517e-05,-2.91952041077795e-18
36.48,3.16028341090032,3.16028341090031,3.37025770052866,-6.03285715760623e-05,6.03285715760619e-05,-3.83479610228996e-17,0.197095195482077,0.197095195482077,0.0839079742037516,9.3120610153126e-05,-9.3120610153126e-05,-2.72720966725779e-18
36.52,3.1681672187196,3.1681672187196,3.37361401949681,-5.66037471699372e-05,5.66037471699369e-05,-3.84570494095899e-17,0.197118863799012,0.197118863799012,0.0838314826884707,9.3169472920836e-05,-9.31694729208359e-05,-2.58616468298827e-18
36.56,3.17605197327156,3.17605197327156,3.37696727880435,-5.28769682531038e-05,5.28769682531035e-05,-3.85604959969095e-17,0.19714107077383,0.19714107077383,0.0837548865096128,9.32171239113034e-05,-9.32171239113034e-05,-2.50054829676114e-18
36.6,3.18393761610251,3.18393761610251,3.38031747426473,-4.91482832966517e-05,4.91482832966513e-05,-3.86605179287799e-17,0.197161815640542,0.197161815640542,0.0836781862248448,9.32635630760169e-05,-9.32635630760169e-05,-2.07985669033365e-18
36.64,3.19182408872813,3.19182408872813,3.38366460171373,-4.5417740773611e-05,4.54177407736107e-05,-3.87437121963932e-17,0.19718109765217,0.19718109765217,0.0836013823906794,9.3308790383112e-05,-9.3308790383112e-05,-1.78679685189614e-18
36.68,3.19971133263422,3.19971133263422,3.38700865700935,-4.16853891582865e-05,4.16853891582862e-05,-3.88151840704691e-17,0.197198916080746,0.197198916080746,0.083524475562475,9.33528058173515e-05,-9.33528058173515e-05,-2.12934666198386e-18
36.72,3.20759928927745,3.20759928927745,3.39034963603185,-3.79512769255925e-05,3.79512769255921e-05,-3.89003579369484e-17,0.197215270217314,0.197215270217314,0.0834474662944388,9.33956093801056e-05,-9.33956093801056e-05,-1.59545360750059e-18
36.76,3.21548790008614,3.21548790008614,3.39368753468363,-3.42154525503882e-05,3.42154525503879e-05,-3.89641760812485e-17,0.19723015937193,0.19723015937193,0.0833703551396277,9.34372010893317e-05,-9.34372010893317e-05,-1.45926155702485e-18
36.8,3.22337710646102,3.22337710646102,3.39702234888922,-3.0477964506815e-05,3.04779645068146e-05,-3.90225465435295e-17,0.197243582873664,0.197243582873664,0.083293142649951,9.34775809795542e-05,-9.34775809795542e-05,-1.23024248484873e-18
36.84,3.23126684977597,3.23126684977597,3.40035407459521,-2.67388612676328e-05,2.67388612676324e-05,-3.90717562429234e-17,0.197255540070594,0.197255540070594,0.0832158293761714,9.35167491018443e-05,-9.35167491018443e-05,-1.59155926920899e-18
36.88,3.23915707137879,3.23915707137879,3.40368270777026,-2.2998191303559e-05,2.29981913035587e-05,-3.91354186136918e-17,0.197266030329813,0.197266030329813,0.0831384158679071,9.35547055237989e-05,-9.3554705523799e-05,-1.51140992033053e-18
36.92,3.24704771259198,3.24704771259198,3.40700824440498,-1.92560030826071e-05,1.92560030826067e-05,-3.9195875010505e-17,0.197275053037421,0.197275053037421,0.083060902673634,9.35914503295207e-05,-9.35914503295207e-05,-6.9678259761119e-19
36.96,3.25493871471348,3.25493871471348,3.41033068051192,-1.55123450694262e-05,1.55123450694259e-05,-3.92237463144094e-17,0.19728260759853,0.19728260759853,0.0829832903406864,9.36269836195963e-05,-9.36269836195964e-05,-4.86709773505306e-19
37,3.26283001901742,3.26283001901742,3.41365001212555,-1.17672657246424e-05,1.1767265724642e-05,-3.92432147053496e-17,0.197288693437258,0.197288693437258,0.0829055794152602,9.36613055110762e-05,-9.36613055110762e-05,-1.81182889095167e-18
37.04,3.27072156675491,3.27072156675491,3.41696623530216,-8.02081350419933e-06,8.02081350419899e-06,-3.93156878609877e-17,0.19729330999673,0.19729330999673,0.0828277704424139,9.36944161374527e-05,-9.36944161374528e-05,-1.89986625897729e-18
37.08,3.27861329915478,3.27861329915478,3.42027934611986,-4.27303685870123e-06,4.27303685870088e-06,-3.93916825113468e-17,0.197296456739076,0.197296456739076,0.0827498639660702,9.37263156486393e-05,-9.37263156486393e-05,-1.63831349322564e-18
37.12,3.28650515742434,3.28650515742434,3.4235893406785,-5.23984232755654e-07,5.23984232755304e-07,-3.94572150510758e-17,0.197298133145427,0.197298133145427,0.0826718605290184,9.37570042109486e-05,-9.37570042109486e-05,-1.56890792957576e-18
37.16,3.29439708275016,3.29439708275016,3.42689621509966,3.22629593568229e-06,-3.22629593568264e-06,-3.95199713682589e-17,0.197298338715917,0.197298338715917,0.0825937606729154,9.37864820070709e-05,-9.37864820070709e-05,-2.01191248716708e-18
37.2,3.3022890162988,3.3022890162988,3.43019996552658,6.97775521596512e-06,-6.97775521596548e-06,-3.96004478677455e-17,0.197297072969675,0.197297072969675,0.0825155649382886,9.38147492360525e-05,-9.38147492360525e-05,-4.70701643280021e-19
37.24,3.31018089921758,3.31018089921758,3.43350058812411,1.07303451854072e-05,-1.07303451854076e-05,-3.96192759334767e-17,0.197294335444824,0.197294335444824,0.0824372738645367,9.38418061132733e-05,-9.38418061132734e-05,-5.98436446651436e-19
37.28,3.31807267263538,3.31807267263538,3.43679807907869,1.44840174299382e-05,-1.44840174299385e-05,-3.96432133913428e-17,0.19729012569848,0.19729012569848,0.0823588879899321,9.38676528704252e-05,-9.38676528704253e-05,-1.31439835750134e-19
37.32,3.32596427766332,3.32596427766331,3.44009243459829,1.82387235447552e-05,-1.82387235447555e-05,-3.96484709847728e-17,0.197284443306747,0.197284443306747,0.0822804078516225,9.38922897554893e-05,-9.38922897554894e-05,7.29805904577481e-20
37.36,3.33385565539559,3.33385565539558,3.44338365091235,2.19944151349747e-05,-2.19944151349751e-05,-3.96455517611545e-17,0.197277287864713,0.197277287864713,0.0822018339856325,9.39157170327137e-05,-9.39157170327138e-05,-7.81526939878279e-20
37.4,3.34174674691017,3.34174674691017,3.44667172427178,2.57510438162833e-05,-2.57510438162837e-05,-3.9648677868914e-17,0.197268658986447,0.197268658986447,0.0821231669268652,9.39379349825909e-05,-9.39379349825909e-05,-8.01149493849491e-20
37.44,3.34963749326963,3.34963749326963,3.44995665094885,2.95085612155869e-05,-2.95085612155873e-05,-3.96518824668894e-17,0.197258556304993,0.197258556304993,0.0820444072091051,9.39589439018349e-05,-9.39589439018349e-05,1.74826729788663e-19
37.48,3.35752783552183,3.35752783552183,3.45323842723722,3.32669189716603e-05,-3.32669189716607e-05,-3.96448893976979e-17,0.197246979472368,0.197246979472368,0.0819655553650182,9.39787441033585e-05,-9.39787441033585e-05,-7.88401474865627e-20
37.52,3.36541771470073,3.36541771470073,3.45651704945182,3.70260687357947e-05,-3.7026068735795e-05,-3.96480430035973e-17,0.197233928159556,0.197233928159556,0.0818866119261561,9.39973359162499e-05,-9.399733591625e-05,2.61233639290629e-20
37.56,3.37330707182711,3.37330707182711,3.45979251392886,4.07859621724446e-05,-4.0785962172445e-05,-3.96469980690402e-17,0.197219402056505,0.197219402056505,0.0818075774229549,9.401471968575e-05,-9.401471968575e-05,-1.71903616965722e-20
37.6,3.38119584790937,3.38119584790937,3.46306481702578,4.45465509598747e-05,-4.4546550959875e-05,-3.9647685683508e-17,0.197203400872117,0.197203400872117,0.0817284523847397,9.40308957732284e-05,-9.40308957732284e-05,1.03871546873785e-19
37.64,3.38908398394425,3.38908398394425,3.46633395512117,4.83077867908038e-05,-4.83077867908042e-05,-3.96435308216331e-17,0.197185924334248,0.197185924334248,0.0816492373397245,9.40458645561602e-05,-9.40458645561602e-05,2.15011740712771e-19
37.68,3.39697142091762,3.39697142091762,3.46959992461476,5.20696213730502e-05,-5.20696213730506e-05,-3.96349303520046e-17,0.197166972189701,0.197166972189701,0.0815699328150148,9.40596264281023e-05,-9.40596264281024e-05,3.79314459203736e-19
37.72,3.40485809980521,3.40485809980521,3.47286272192736,5.58320064301743e-05,-5.58320064301747e-05,-3.96197577736364e-17,0.197146544204216,0.197146544204216,0.0814905393366093,9.40721817986696e-05,-9.40721817986696e-05,4.3729791634495e-19
37.76,3.41274396157338,3.41274396157338,3.47612234350082,5.95948937021211e-05,-5.95948937021215e-05,-3.96022658569826e-17,0.19712464016247,0.19712464016247,0.0814110574294011,9.40835310935109e-05,-9.40835310935109e-05,2.09255809986965e-19
37.8,3.42062894717988,3.42062894717988,3.479378785798,6.33582349458615e-05,-6.33582349458619e-05,-3.95938956245831e-17,0.197101259868067,0.197101259868067,0.0813314876171808,9.40936747542846e-05,-9.40936747542846e-05,1.285221980728e-19
37.84,3.4285129975746,3.4285129975746,3.48263204530269,6.71219819360329e-05,-6.71219819360333e-05,-3.95887547366602e-17,0.19707640314353,0.19707640314353,0.0812518304226373,9.41026132386349e-05,-9.41026132386349e-05,2.40664007379872e-20
37.88,3.43639605370034,3.43639605370034,3.48588211851959,7.08860864655783e-05,-7.08860864655787e-05,-3.95877920806307e-17,0.197050069830299,0.197050069830299,0.0811720863673593,9.41103470201668e-05,-9.41103470201668e-05,-9.81213688183732e-19
37.92,3.44427805649355,3.44427805649355,3.48912900197429,7.4650500346385e-05,-7.46505003463853e-05,-3.96270406281581e-17,0.197022259788718,0.197022259788718,0.0810922559718379,9.41168765884219e-05,-9.41168765884219e-05,-1.0377768081146e-18
37.96,3.4521589468851,3.4521589468851,3.49237269221316,7.84151754099218e-05,-7.84151754099222e-05,-3.96685517004826e-17,0.196992972898031,0.196992972898031,0.0810123397554683,9.41222024488536e-05,-9.41222024488536e-05,-1.37173694404627e-18
38,3.46003866580102,3.46003866580102,3.49561318580338,8.2180063507876e-05,-8.21800635078764e-05,-3.97234211782445e-17,0.196962209056376,0.196962209056376,0.0809323382365503,9.41263251228017e-05,-9.41263251228017e-05,-1.59972798548887e-18
38.04,3.46791715416328,3.46791715416328,3.49885047933284,8.59451165127881e-05,-8.59451165127884e-05,-3.9787410297664e-17,0.196929968180772,0.196929968180771,0.080852251932292,9.41292451474682e-05,-9.41292451474683e-05,-1.05937289265083e-18
38.08,3.47579435289051,3.47579435289051,3.50208456941013,8.97102863186868e-05,-8.97102863186872e-05,-3.98297852133701e-17,0.196896250207114,0.196896250207114,0.0807720813588104,9.41309630758915e-05,-9.41309630758915e-05,-1.05953389899344e-18
38.12,3.48367020289879,3.48367020289879,3.50531545266449,9.34755248417224e-05,-9.34755248417228e-05,-3.98721665693298e-17,0.196861055090165,0.196861055090165,0.0806918270311332,9.41314794769211e-05,-9.41314794769211e-05,-9.96269992433852e-19
38.16,3.4915446451024,3.4915446451024,3.50854312574573,9.72407840207993e-05,-9.72407840207997e-05,-3.99120173690272e-17,0.196824382803546,0.196824382803546,0.080611489463201,9.41307949351923e-05,-9.41307949351924e-05,-1.07526410940689e-18
38.2,3.49941762041454,3.49941762041454,3.51176758532426,0.000101006015818207,-0.000101006015818207,-3.99550279334035e-17,0.196786233339728,0.196786233339728,0.0805310691678682,9.41289100511005e-05,-9.41289100511005e-05,-9.63170868093891e-19
38.24,3.50728906974813,3.50728906974813,3.51498882809097,0.000104771172220251,-0.000104771172220251,-3.99935547681272e-17,0.196746606710022,0.196746606710022,0.0804505666569061,9.41258254407754e-05,-9.41258254407754e-05,-1.11661901125865e-18
38.28,3.51515893401653,3.51515893401653,3.51820685075725,0.000108536205237882,-0.000108536205237882,-4.00382195285776e-17,0.19670550294457,0.19670550294457,0.0803699824410042,9.41215417360549e-05,-9.41215417360549e-05,-9.23969788499472e-19
38.32,3.52302715413432,3.52302715413432,3.52142165005489,0.000112301066907324,-0.000112301066907325,-4.00751783201175e-17,0.196662922092334,0.196662922092334,0.0802893170297706,9.41160595844593e-05,-9.41160595844593e-05,-1.2148329164209e-18
38.36,3.53089367101801,3.53089367101801,3.52463322273608,0.000116065709290703,-0.000116065709290703,-4.01237716367744e-17,0.19661886422109,0.19661886422109,0.0802085709317357,9.41093796491648e-05,-9.41093796491648e-05,-1.35549860211946e-18
38.4,3.53875842558685,3.53875842558685,3.52784156557335,0.000119830084476669,-0.00011983008447667,-4.01779915808592e-17,0.196573329417412,0.196573329417412,0.0801277446543523,9.41015026089774e-05,-9.41015026089774e-05,-1.30682729858771e-18
38.44,3.54662135876355,3.54662135876355,3.53104667535953,0.000123594144581028,-0.000123594144581029,-4.02302646728027e-17,0.196526317786668,0.196526317786668,0.0800468387039994,9.40924291583059e-05,-9.40924291583059e-05,-1.1314960279113e-18
38.48,3.55448241147502,3.55448241147502,3.53424854890769,0.000127357841747361,-0.000127357841747361,-4.02755245139191e-17,0.196477829453003,0.196477829453003,0.0799658535859821,9.4082160007136e-05,-9.4082160007136e-05,-6.75489397342077e-19
38.52,3.56234152465314,3.56234152465314,3.53744718305112,0.000131121128147646,-0.000131121128147646,-4.03025440898128e-17,0.196427864559335,0.196427864559335,0.0798847898045336,9.40706958810026e-05,-9.40706958810026e-05,-1.61146618575406e-19
38.56,3.57019863923551,3.57019863923551,3.54064257464331,0.000134883955982886,-0.000134883955982886,-4.03089899545558e-17,0.196376423267335,0.196376423267335,0.0798036478628181,9.40580375209634e-05,-9.40580375209634e-05,-6.32562951353285e-19
38.6,3.5780536961662,3.5780536961662,3.54383472055782,0.000138646277483725,-0.000138646277483725,-4.03342924726099e-17,0.196323505757426,0.196323505757426,0.0797224282629307,9.40441856835718e-05,-9.40441856835718e-05,-7.53438379773139e-19
38.64,3.5859066363965,3.5859066363965,3.54702361768834,0.000142408044911067,-0.000142408044911068,-4.03644300078009e-17,0.196269112228763,0.196269112228763,0.0796411315059011,9.40291411408493e-05,-9.40291411408493e-05,-2.56410572461355e-19
38.68,3.59375740088565,3.59375740088565,3.55020926294857,0.000146169210556701,-0.000146169210556702,-4.03746864306993e-17,0.196213242899225,0.196213242899225,0.0795597580916943,9.40129046802582e-05,-9.40129046802582e-05,1.22224413911523e-19
38.72,3.60160593060162,3.60160593060162,3.55339165327224,0.000149929726743912,-0.000149929726743912,-4.03697974541429e-17,0.196155898005401,0.196155898005401,0.0794783085192128,9.39954771046746e-05,-9.39954771046746e-05,1.18535743132931e-19
38.76,3.60945216652184,3.60945216652184,3.55657078561301,0.000153689545828099,-0.000153689545828099,-4.03650560244176e-17,0.196097077802581,0.196097077802581,0.0793967832862972,9.39768592323598e-05,-9.39768592323598e-05,1.65573749988256e-19
38.8,3.61729604963394,3.61729604963394,3.55974665694446,0.000157448620197393,-0.000157448620197394,-4.0358433074418e-17,0.196036782564739,0.196036782564739,0.0793151828897295,9.39570518969332e-05,-9.39570518969333e-05,7.72197901454746e-19
38.84,3.62513752093653,3.62513752093653,3.56291926426005,0.000161206902273271,-0.000161206902273271,-4.03275451583598e-17,0.195975012584523,0.195975012584523,0.0792335078252337,9.39360559473441e-05,-9.39360559473441e-05,1.15502520758346e-18
38.88,3.63297652143991,3.63297652143991,3.56608860457306,0.000164964344511164,-0.000164964344511165,-4.02813441500565e-17,0.195911768173243,0.195911768173243,0.0791517585874784,9.39138722478435e-05,-9.39138722478435e-05,7.25002722935363e-19
38.92,3.64081299216684,3.64081299216684,3.56925467491656,0.000168720899401078,-0.000168720899401078,-4.02523440411391e-17,0.195847049660853,0.195847049660853,0.0790699356700772,9.38905016779559e-05,-9.3890501677956e-05,2.0525364276102e-19
38.96,3.64864687415327,3.64864687415327,3.57241747234336,0.000172476519468196,-0.000172476519468197,-4.02441338954286e-17,0.195780857395942,0.195780857395942,0.0789880395655928,9.38659451324511e-05,-9.38659451324512e-05,-7.91475874713238e-19
39,3.65647810844911,3.65647810844911,3.57557699392598,0.000176231157273494,-0.000176231157273495,-4.02757929304172e-17,0.195713191745719,0.195713191745719,0.0789060707655351,9.38402035213153e-05,-9.38402035213154e-05,-8.50791359585362e-19
39.04,3.66430663611894,3.66430663611894,3.57873323675661,0.000179984765414347,-0.000179984765414347,-4.03098245848006e-17,0.195644053095997,0.195644053095997,0.0788240297603671,9.38132777697227e-05,-9.38132777697228e-05,-1.0000983907768e-18
39.08,3.67213239824278,3.67213239824278,3.58188619794702,0.000183737296525136,-0.000183737296525136,-4.03498285204317e-17,0.195573441851181,0.195573441851181,0.0787419170395034,9.37851688180066e-05,-9.37851688180068e-05,-8.58537046243641e-19
39.12,3.67995533591683,3.67995533591683,3.5850358746286,0.000187488703277856,-0.000187488703277856,-4.03841700022814e-17,0.195501358434253,0.195501358434253,0.0786597330913134,9.37558776216307e-05,-9.37558776216308e-05,1.14595836332469e-18
39.16,3.6877753902542,3.6877753902542,3.58818226395225,0.000191238938382721,-0.000191238938382722,-4.03383316677484e-17,0.195427803286757,0.195427803286757,0.0785774784031228,9.37254051511593e-05,-9.37254051511594e-05,1.00556232539851e-18
39.2,3.69559250238567,3.69559250238567,3.59132536308838,0.000194987954588768,-0.000194987954588768,-4.02981091747325e-17,0.195352776868783,0.195352776868783,0.0784951534612153,9.36937523922289e-05,-9.3693752392229e-05,6.85681404156852e-19
39.24,3.70340661346042,3.70340661346042,3.59446516922683,0.000198735704684457,-0.000198735704684457,-4.02706819185662e-17,0.195276279658955,0.195276279658955,0.0784127587508337,9.36609203455184e-05,-9.36609203455186e-05,6.32374433816111e-19
39.28,3.71121766464678,3.71121766464678,3.59760167957686,0.000202482141498278,-0.000202482141498278,-4.02453869412136e-17,0.195198312154411,0.195198312154411,0.0783302947561829,9.36269100267198e-05,-9.36269100267199e-05,1.33702808664927e-18
39.32,3.71902559713295,3.71902559713295,3.60073489136711,0.000206227217899346,-0.000206227217899347,-4.01919058177476e-17,0.19511887487079,0.19511887487079,0.0782477619604301,9.3591722466508e-05,-9.35917224665081e-05,1.65571490763644e-18
39.36,3.72683035212779,3.72683035212778,3.60386480184552,0.000209970886798007,-0.000209970886798007,-4.01256772214421e-17,0.195037968342217,0.195037968342217,0.0781651608457076,9.35553587105119e-05,-9.3555358710512e-05,6.53533964563716e-19
39.4,3.73463187086147,3.73463187086147,3.60699140827935,0.000213713101146427,-0.000213713101146428,-4.00995358628596e-17,0.194955593121284,0.194955593121284,0.0780824918931143,9.35178198192837e-05,-9.35178198192838e-05,8.47150148470807e-19
39.44,3.74243009458633,3.74243009458632,3.61011470795508,0.000217453813939198,-0.000217453813939199,-4.00656498569208e-17,0.194871749779037,0.194871749779037,0.0779997555827169,9.34791068682693e-05,-9.34791068682694e-05,-3.36619459195839e-19
39.48,3.75022496457749,3.75022496457749,3.61323469817839,0.000221192978213929,-0.00022119297821393,-4.00791146352886e-17,0.194786438904955,0.194786438904954,0.0779169523935521,9.34392209477781e-05,-9.34392209477782e-05,-5.2501226683701e-19
39.52,3.75801642213368,3.75801642213368,3.61635137627413,0.00022493054705184,-0.000224930547051841,-4.01001151259621e-17,0.194699661106937,0.194699661106937,0.0778340828036281,9.33981631629523e-05,-9.33981631629524e-05,-1.18311676550707e-18
39.56,3.76580440857796,3.76580440857796,3.61946473958627,0.000228666473578358,-0.000228666473578359,-4.01474397965824e-17,0.194611417011283,0.194611417011283,0.0777511472899261,9.33559346337368e-05,-9.33559346337369e-05,7.25680178445499e-19
39.6,3.77358886525841,3.77358886525841,3.62257478547787,0.000232400710963708,-0.000232400710963708,-4.01184125894445e-17,0.19452170726268,0.19452170726268,0.0776681463284031,9.33125364948486e-05,-9.33125364948487e-05,-1.15222383120731e-19
39.64,3.78136973354892,3.78136973354892,3.62568151133101,0.000236133212423502,-0.000236133212423502,-4.01230214847694e-17,0.194430532524176,0.194430532524176,0.0775850803939918,9.32679698957459e-05,-9.3267969895746e-05,-6.63517141899934e-19
39.68,3.78914695484989,3.78914695484989,3.62878491454677,0.000239863931219332,-0.000239863931219332,-4.01495621704454e-17,0.194337893477173,0.194337893477173,0.0775019499606034,9.32222360005972e-05,-9.32222360005973e-05,-8.67150569919718e-19
39.72,3.79692047058897,3.79692047058897,3.63188499254519,0.000243592820659356,-0.000243592820659356,-4.01842481932422e-17,0.194243790821401,0.194243790821401,0.0774187555011287,9.31753359882505e-05,-9.31753359882505e-05,-3.20259041094633e-19
39.76,3.80469022222183,3.80469022222183,3.63498174276524,0.000247319834098886,-0.000247319834098886,-4.01970585548859e-17,0.194148225274903,0.194148225274903,0.0773354974874409,9.3127271052202e-05,-9.31272710522021e-05,9.935340968224e-20
39.8,3.81245615123283,3.81245615123283,3.63807516266473,0.000251044924940974,-0.000251044924940974,-4.01930844184987e-17,0.194051197574016,0.194051197574016,0.077252176390396,9.30780424005651e-05,-9.30780424005652e-05,-4.08198015667348e-19
39.84,3.82021819913579,3.82021819913579,3.64116524972035,0.000254768046636996,-0.000254768046636997,-4.02094123391253e-17,0.193952708473354,0.193952708473354,0.0771687926798353,9.30276512560387e-05,-9.30276512560387e-05,-8.05918455672083e-19
39.88,3.82797630747472,3.82797630747472,3.64425200142754,0.000258489152687238,-0.000258489152687238,-4.02416490773522e-17,0.193852758745785,0.193852758745785,0.0770853468245862,9.29760988558756e-05,-9.29760988558756e-05,-1.25665031104622e-18
39.92,3.83573041782455,3.83573041782455,3.64733541530053,0.000262208196641473,-0.000262208196641473,-4.02919150897941e-17,0.193751349182416,0.193751349182416,0.0770018392924647,9.29233864518514e-05,-9.29233864518514e-05,-1.77069032047272e-18
39.96,3.84348047179185,3.84348047179185,3.65041548887223,0.000265925132099547,-0.000265925132099547,-4.0362742702613e-17,0.193648480592569,0.193648480592569,0.0769182705502768,9.2869515310232e-05,-9.2869515310232e-05,-1.05293641436126e-18
40,3.85122641101555,3.85122641101555,3.65349221969424,0.000269639912711956,-0.000269639912711957,-4.04048601591874e-17,0.193544153803767,0.193544153803767,0.07683464106382,9.28144867117424e-05,-9.28144867117424e-05,-9.88824884563355e-19
40.04,3.8589681771677,3.8589681771677,3.65656560533679,0.000273352492180426,-0.000273352492180426,-4.044441315457e-17,0.193438369661711,0.193438369661711,0.0767509512978857,9.27583019515339e-05,-9.27583019515339e-05,-1.1939376702037e-18
40.08,3.86670571195417,3.86670571195417,3.6596356433887,0.000277062824258487,-0.000277062824258488,-4.04921706613781e-17,0.193331129030259,0.193331129030259,0.0766672017162592,9.27009623391525e-05,-9.27009623391525e-05,-1.00067319753935e-18
40.12,3.87443895711538,3.87443895711538,3.66270233145735,0.000280770862752053,-0.000280770862752054,-4.05321975892797e-17,0.193222432791406,0.193222432791406,0.0765833927817229,9.26424691985065e-05,-9.26424691985065e-05,-1.58540375817517e-18
40.16,3.88216785442704,3.88216785442704,3.66576566716862,0.000284476561519994,-0.000284476561519994,-4.05956137396067e-17,0.193112281845268,0.193112281845268,0.0764995249560576,9.25828238678338e-05,-9.25828238678338e-05,-2.10640276190196e-18
40.2,3.88989234570085,3.88989234570085,3.66882564816687,0.000288179874474707,-0.000288179874474707,-4.06798698500828e-17,0.193000677110054,0.193000677110054,0.0764155987000436,9.25220276996694e-05,-9.25220276996694e-05,-1.092791476257e-18
40.24,3.89761237278525,3.89761237278525,3.67188227211487,0.000291880755582694,-0.000291880755582694,-4.07235815091331e-17,0.192887619522049,0.192887619522049,0.0763316144734628,9.2460082060813e-05,-9.24600820608131e-05,-2.53287562754445e-18
40.28,3.90532787756613,3.90532787756613,3.67493553669381,0.000295579158865126,-0.000295579158865127,-4.08248965342348e-17,0.192773110035595,0.192773110035595,0.0762475727351006,9.2396988332296e-05,-9.23969883322961e-05,-1.50461113026338e-18
40.32,3.91303880196756,3.91303880196756,3.67798543960321,0.000299275038398418,-0.000299275038398419,-4.08850809794454e-17,0.192657149623064,0.192657149623064,0.0761634739427464,9.23327479093484e-05,-9.23327479093485e-05,-6.59559432056496e-19
40.36,3.92074508795248,3.92074508795248,3.68103197856092,0.000302968348314792,-0.000302968348314793,-4.09114633567276e-17,0.192539739274841,0.192539739274841,0.0760793185531969,9.22673622013659e-05,-9.2267362201366e-05,-1.21498960010365e-18
40.4,3.92844667752347,3.92844667752347,3.68407515130305,0.000306659042802847,-0.000306659042802847,-4.09600629407318e-17,0.192420879999299,0.192420879999299,0.0759951070222564,9.22008326318768e-05,-9.22008326318769e-05,-1.43234522774921e-18
40.44,3.93614351272345,3.93614351272345,3.68711495558394,0.000310347076108122,-0.000310347076108122,-4.10173567498417e-17,0.192300572822779,0.192300572822779,0.0759108398047385,9.21331606385083e-05,-9.21331606385084e-05,-1.32365399256134e-18
40.48,3.94383553563636,3.94383553563636,3.69015138917613,0.000314032402533662,-0.000314032402533663,-4.10703029095442e-17,0.192178818789568,0.192178818789568,0.075826517354469,9.20643476729535e-05,-9.20643476729536e-05,-1.54241404066237e-18
40.52,3.95152268838794,3.95152268838794,3.69318444987031,0.00031771497644058,-0.000317714976440581,-4.11319994711707e-17,0.192055618961874,0.192055618961874,0.0757421401242855,9.19943952009376e-05,-9.19943952009377e-05,-1.61085296400698e-18
40.56,3.95920491314641,3.95920491314641,3.69621413547528,0.000321394752248618,-0.000321394752248618,-4.1196433589731e-17,0.191930974419804,0.191930974419804,0.075657708566041,9.19233047021842e-05,-9.19233047021842e-05,-2.55013470663472e-19
40.6,3.96688215212321,3.96688215212321,3.69924044381792,0.000325071684436705,-0.000325071684436706,-4.12066341285575e-17,0.191804886261344,0.191804886261344,0.0755732231306041,9.18510776703813e-05,-9.18510776703813e-05,-1.56340745249658e-19
40.64,3.97455434757366,3.97455434757366,3.70226337274314,0.00032874572754352,-0.000328745727543521,-4.12128877583675e-17,0.191677355602331,0.191677355602331,0.0754886842678612,9.17777156131479e-05,-9.17777156131479e-05,-9.64129921826218e-20
40.68,3.98222144179775,3.98222144179775,3.70528292011386,0.000332416836168046,-0.000332416836168047,-4.12167442780548e-17,0.191548383576434,0.191548383576434,0.0754040924267179,9.17032200519994e-05,-9.17032200519994e-05,-3.21215298225363e-19
40.72,3.98988337714081,3.98988337714081,3.70829908381093,0.000336084964970126,-0.000336084964970127,-4.12295928899838e-17,0.191417971335127,0.191417971335127,0.075319448055101,9.16275925223137e-05,-9.16275925223137e-05,3.7735951177095e-19
40.76,3.99754009599422,3.99754009599422,3.71131186173313,0.000339750068671019,-0.000339750068671019,-4.1214498509513e-17,0.191286120047667,0.191286120047667,0.0752347515999597,9.15508345732965e-05,-9.15508345732965e-05,3.27814663118572e-19
40.8,4.00519154079612,4.00519154079612,3.71432125179713,0.000343412102053951,-0.000343412102053951,-4.12013859229882e-17,0.191152830901069,0.191152830901069,0.0751500035072674,9.14729477679476e-05,-9.14729477679476e-05,1.31963376890657e-19
40.84,4.01283765403217,4.01283765403217,3.71732725193742,0.000347071019964669,-0.000347071019964669,-4.11961073879126e-17,0.191018105100084,0.191018105100084,0.0750652042220231,9.13939336830256e-05,-9.13939336830256e-05,7.16362519282963e-20
40.88,4.02047837823617,4.02047837823617,3.7203298601063,0.00035072677731199,-0.00035072677731199,-4.11932419378355e-17,0.190881943867169,0.190881943867169,0.0749803541882532,9.13137939090135e-05,-9.13137939090135e-05,1.17853190502232e-19
40.92,4.02811365599086,4.02811365599086,3.72332907427383,0.00035437932906835,-0.000354379329068351,-4.11885278102154e-17,0.19074434844247,0.19074434844247,0.0748954538490127,9.12325300500841e-05,-9.12325300500841e-05,6.53714543585206e-20
40.96,4.03574342992856,4.03574342992855,3.72632489242779,0.000358028630270353,-0.000358028630270354,-4.11859129520411e-17,0.190605320083789,0.190605320083789,0.074810503646387,9.11501437240648e-05,-9.11501437240648e-05,-9.67193210879815e-21
41,4.04336764273191,4.04336764273191,3.72931731257365,0.000361674636019316,-0.000361674636019317,-4.11862998293254e-17,0.190464860066566,0.190464860066566,0.0747255040214944,9.10666365624027e-05,-9.10666365624027e-05,2.15901829546748e-19
41.04,4.05098623713457,4.05098623713457,3.73230633273451,0.000365317301481812,-0.000365317301481813,-4.11776637561435e-17,0.190322969683849,0.190322969683849,0.0746404554144853,9.09820102101295e-05,-9.09820102101295e-05,1.17947159471051e-19
41.08,4.05859915592192,4.05859915592192,3.73529195095109,0.000368956581890217,-0.000368956581890218,-4.11729458697647e-17,0.19017965024627,0.19017965024627,0.0745553582645463,9.0896266325826e-05,-9.0896266325826e-05,2.77762593192907e-20
41.12,4.06620634193177,4.06620634193177,3.73827416528167,0.00037259243254325,-0.000372592432543251,-4.11718348193919e-17,0.190034903082018,0.190034903082018,0.0744702130099006,9.0809406581587e-05,-9.0809406581587e-05,3.1983110954605e-20
41.16,4.07380773805506,4.07380773805505,3.74125297380207,0.000376224808806514,-0.000376224808806514,-4.11705554949537e-17,0.189888729536816,0.189888729536816,0.0743850200878094,9.07214326629857e-05,-9.07214326629856e-05,1.46872216702683e-19
41.2,4.08140328723653,4.08140328723653,3.74422837460558,0.000379853666113033,-0.000379853666113034,-4.11646806062856e-17,0.189741130973891,0.189741130973891,0.0742997799345739,9.06323462690377e-05,-9.06323462690377e-05,3.64120111362371e-19
41.24,4.08899293247548,4.08899293247548,3.74720036580296,0.000383478959963795,-0.000383478959963795,-4.11501158018311e-17,0.18959210877395,0.18959210877395,0.0742144929855367,9.05421491121659e-05,-9.05421491121659e-05,2.03461174533604e-19
41.28,4.09657661682644,4.09657661682644,3.75016894552238,0.000387100645928282,-0.000387100645928282,-4.11419773548498e-17,0.189441664335152,0.189441664335152,0.0741291596750831,9.04508429181644e-05,-9.04508429181644e-05,6.25332003183775e-19
41.32,4.10415428339985,4.10415428339985,3.75313411190939,0.000390718679645008,-0.000390718679645009,-4.11169640747224e-17,0.189289799073085,0.189289799073085,0.0740437804366434,9.03584294261623e-05,-9.03584294261623e-05,6.76727328196066e-19
41.36,4.11172587536277,4.11172587536277,3.75609586312685,0.000394333016822055,-0.000394333016822055,-4.10898949815946e-17,0.189136514420731,0.189136514420731,0.0739583557026935,9.02649103885877e-05,-9.02649103885877e-05,4.54573659804939e-19
41.4,4.1192913359396,4.1192913359396,3.75905419735496,0.000397943613237598,-0.000397943613237599,-4.10717120352024e-17,0.188981811828446,0.188981811828446,0.0738728859047566,9.01702875711318e-05,-9.01702875711318e-05,1.00937594536305e-18
41.44,4.12685060841274,4.12685060841274,3.76200911279115,0.000401550424740443,-0.000401550424740444,-4.10313369973879e-17,0.188825692763931,0.188825692763931,0.0737873714734055,9.00745627527122e-05,-9.00745627527122e-05,1.43079075809882e-18
41.48,4.1344036361233,4.1344036361233,3.76496060765009,0.000405153407250552,-0.000405153407250552,-4.09741053670639e-17,0.188668158712202,0.188668158712202,0.0737018128382638,8.99777377254368e-05,-8.99777377254368e-05,1.29612295695919e-18
41.52,4.14195036247178,4.14195036247178,3.76790868016362,0.000408752516759569,-0.00040875251675957,-4.09222604487856e-17,0.188509211175562,0.188509211175562,0.0736162104280058,8.98798142945668e-05,-8.98798142945668e-05,1.3735545342423e-18
41.56,4.14949073091881,4.14949073091881,3.77085332858074,0.000412347709331352,-0.000412347709331353,-4.08673182674159e-17,0.188348851673578,0.188348851673578,0.0735305646703616,8.97807942784807e-05,-8.97807942784807e-05,1.54690053349795e-18
41.6,4.15702468498575,4.15702468498575,3.77379455116755,0.000415938941102491,-0.000415938941102492,-4.0805442246076e-17,0.188187081743045,0.188187081743045,0.0734448759921153,8.96806795086369e-05,-8.96806795086369e-05,1.26849801057427e-18
41.64,4.16455216825547,4.16455216825547,3.77673234620724,0.000419526168282837,-0.000419526168282837,-4.0754702325653e-17,0.188023902937964,0.188023902937964,0.0733591448191076,8.95794718295372e-05,-8.95794718295372e-05,1.13071948453078e-18
41.68,4.17207312437299,4.17207312437299,3.779666712,0.000423109347156018,-0.000423109347156019,-4.07094735462718e-17,0.18785931682951,0.18785931682951,0.0732733715762377,8.94771730986897e-05,-8.94771730986897e-05,1.04004245918367e-18
41.72,4.17958749704617,4.17958749704617,3.78259764686305,0.000426688434079966,-0.000426688434079966,-4.06678718479044e-17,0.187693325006004,0.187693325006004,0.0731875566874645,8.93737851865718e-05,-8.93737851865718e-05,7.89727458696766e-19
41.76,4.18709523004641,4.18709523004641,3.78552514913055,0.000430263385487429,-0.000430263385487429,-4.06362827495565e-17,0.187525929072884,0.187525929072884,0.0731017005758081,8.92693099765927e-05,-8.92693099765927e-05,7.07655841387152e-19
41.8,4.19459626720933,4.19459626720933,3.78844921715358,0.000433834157886492,-0.000433834157886493,-4.06079765159011e-17,0.187357130652674,0.187357130652674,0.0730158036633511,8.91637493650564e-05,-8.91637493650564e-05,6.95051110360244e-19
41.84,4.20209055243543,4.20209055243543,3.79136984930011,0.000437400707861095,-0.000437400707861095,-4.05801744714866e-17,0.187186931384957,0.187186931384957,0.0729298663712404,8.90571052611241e-05,-8.90571052611241e-05,4.42277647284835e-19
41.88,4.20957802969083,4.20957802969083,3.79428704395496,0.00044096299207154,-0.00044096299207154,-4.05624833655952e-17,0.187015332926345,0.187015332926345,0.0728438891196893,8.89493795867768e-05,-8.89493795867768e-05,4.79245832444248e-19
41.92,4.21705864300789,4.21705864300788,3.79720079951975,0.000444520967255011,-0.000444520967255011,-4.05433135322975e-17,0.186842336950446,0.186842336950445,0.0727578723279767,8.88405742767774e-05,-8.88405742767774e-05,2.29817961076415e-19
41.96,4.2245323364859,4.2245323364859,3.80011111441287,0.000448074590226082,-0.000448074590226082,-4.05341208138544e-17,0.186667945147836,0.186667945147836,0.0726718164144517,8.87306912786333e-05,-8.87306912786333e-05,5.28077017604054e-19
42,4.23199905429182,4.23199905429182,3.80301798706945,0.000451623817877227,-0.000451623817877228,-4.05129977331503e-17,0.186492159226032,0.186492159226032,0.0725857217965331,8.86197325525581e-05,-8.86197325525581e-05,4.1881269058924e-19
42.04,4.23945874066086,4.23945874066086,3.80592141594131,0.000455168607179329,-0.00045516860717933,-4.04962452255267e-17,0.186314980909453,0.186314980909453,0.0724995888907107,8.85077000714341e-05,-8.85077000714341e-05,6.51324504325151e-20
42.08,4.24691133989724,4.24691133989724,3.80882139949694,0.000458708915182187,-0.000458708915182187,-4.04936399275094e-17,0.1861364119394,0.186136411939399,0.0724134181125486,8.8394595820774e-05,-8.8394595820774e-05,2.46083671421372e-19
42.12,4.25435679637481,4.25435679637481,3.81171793622144,0.000462244699015018,-0.000462244699015018,-4.04837965806525e-17,0.185956454074014,0.185956454074014,0.0723272098766839,8.82804217986826e-05,-8.82804217986826e-05,6.45614930672491e-19
42.16,4.26179505453777,4.26179505453777,3.81461102461651,0.000465775915886965,-0.000465775915886966,-4.04579719834256e-17,0.185775109088254,0.185775109088254,0.0722409645968311,8.81651800158186e-05,-8.81651800158186e-05,4.37566672482071e-19
42.2,4.2692260589013,4.2692260589013,3.81750066320038,0.000469302523087598,-0.000469302523087598,-4.04404693165264e-17,0.18559237877386,0.18559237877386,0.0721546826857813,8.80488724953564e-05,-8.80488724953564e-05,3.98923744952471e-19
42.24,4.27664975405226,4.27664975405226,3.82038685050781,0.000472824477987412,-0.000472824477987413,-4.04245123667283e-17,0.185408264939325,0.185408264939325,0.0720683645554049,8.79315012729474e-05,-8.79315012729474e-05,1.74846159777701e-18
42.28,4.28406608464983,4.28406608464983,3.82326958509003,0.00047634173803833,-0.000476341738038331,-4.03545739028172e-17,0.18522276940986,0.18522276940986,0.071982010616653,8.78130683966814e-05,-8.78130683966814e-05,1.72537143039573e-18
42.32,4.29147499542623,4.29147499542623,3.82614886551469,0.000479854260774197,-0.000479854260774198,-4.02855590456013e-17,0.185035894027366,0.185035894027366,0.0718956212795577,8.7693575927048e-05,-8.7693575927048e-05,2.07962057400492e-18
42.36,4.29887643118732,4.29887643118732,3.82902469036588,0.000483362003811279,-0.00048336200381128,-4.02023742226411e-17,0.184847640650397,0.184847640650397,0.0718091969532347,8.75730259368976e-05,-8.75730259368977e-05,2.17710126901508e-18
42.4,4.30627033681334,4.30627033681334,3.83189705824401,0.000486864924848755,-0.000486864924848756,-4.01152901718805e-17,0.184658011154131,0.184658011154131,0.0717227380458844,8.7451420511403e-05,-8.74514205114031e-05,1.76732236276163e-18
42.44,4.3136566572595,4.3136566572595,3.83476596776584,0.000490362981669211,-0.000490362981669212,-4.00445972773701e-17,0.184467007430339,0.184467007430339,0.0716362449647939,8.73287617480196e-05,-8.73287617480197e-05,1.34778498639993e-18
42.48,4.32103533755672,4.32103533755672,3.83763141756443,0.000493856132139132,-0.000493856132139133,-3.99906858779141e-17,0.184274631387347,0.184274631387347,0.0715497181163372,8.7205051756447e-05,-8.72050517564471e-05,8.61779611246086e-19
42.52,4.32840632281221,4.32840632281221,3.84049340628909,0.00049734433420939,-0.000497344334209391,-3.99562146934642e-17,0.184080884950008,0.184080884950008,0.0714631579059772,8.70802926585894e-05,-8.70802926585895e-05,5.74335574570053e-19
42.56,4.33576955821021,4.33576955821021,3.84335193260533,0.000500827545915733,-0.000500827545915734,-3.99332412704814e-17,0.183885770059667,0.183885770059667,0.0713765647382678,8.69544865885163e-05,-8.69544865885164e-05,8.60888398819695e-19
42.6,4.3431249890126,4.3431249890126,3.84620699519486,0.000504305725379274,-0.000504305725379275,-3.98988057345286e-17,0.183689288674128,0.183689288674128,0.0712899390168541,8.68276356924234e-05,-8.68276356924235e-05,9.41264462906463e-19
42.64,4.35047256055956,4.35047256055956,3.84905859275553,0.000507778830806971,-0.000507778830806972,-3.98611551560124e-17,0.18349144276762,0.18349144276762,0.0712032811444745,8.66997421285928e-05,-8.66997421285929e-05,3.53623545996245e-19
42.68,4.35781221827027,4.35781221827027,3.85190672400131,0.000511246820492115,-0.000511246820492115,-3.98470102141725e-17,0.183292234330763,0.183292234330763,0.0711165915229628,8.65708080673532e-05,-8.65708080673533e-05,-4.98780823499699e-21
42.72,4.3651439076435,4.3651439076435,3.85475138766223,0.000514709652814809,-0.00051470965281481,-3.98472097265019e-17,0.183091665370536,0.183091665370536,0.0710298705532478,8.64408356910409e-05,-8.64408356910409e-05,4.75858704591576e-19
42.76,4.37246757425832,4.37246757425832,3.85759258248436,0.00051816728624245,-0.000518167286242451,-3.98281753783183e-17,0.182889737910241,0.182889737910241,0.0709431186353562,8.63098271939591e-05,-8.63098271939591e-05,1.7424297886222e-18
42.8,4.37978316377473,4.37978316377473,3.86043030722977,0.000521619679330209,-0.00052161967933021,-3.97584781867734e-17,0.18268645398947,0.18268645398947,0.0708563361684135,8.61777847823387e-05,-8.61777847823387e-05,1.83535985070592e-18
42.84,4.38709062193431,4.38709062193431,3.86326456067651,0.000525066790721502,-0.000525066790721503,-3.96850637927451e-17,0.182481815664071,0.182481815664071,0.0707695235506457,8.6044710674298e-05,-8.60447106742981e-05,1.24749553692635e-18
42.88,4.39438989456087,4.39438989456087,3.86609534161853,0.000528508579148474,-0.000528508579148475,-3.96351639712681e-17,0.182275825006112,0.182275825006112,0.0706826811793798,8.59106070998027e-05,-8.59106070998027e-05,1.06111435318563e-18
42.92,4.40168092756111,4.40168092756111,3.86892264886571,0.000531945003432466,-0.000531945003432467,-3.95927193971407e-17,0.182068484103845,0.182068484103845,0.0705958094510462,8.57754763006254e-05,-8.57754763006255e-05,-3.31869316459258e-19
42.96,4.40896366692527,4.40896366692527,3.87174648124375,0.000535376022484491,-0.000535376022484492,-3.9605994169799e-17,0.181859795061677,0.181859795061676,0.0705089087611796,8.56393205303059e-05,-8.5639320530306e-05,-6.4334966068682e-19
43,4.41623805872774,4.41623805872773,3.8745668375942,0.000538801595305703,-0.000538801595305704,-3.96317281562265e-17,0.181649760000125,0.181649760000125,0.0704219795044205,8.55021420541102e-05,-8.55021420541103e-05,3.60630413912053e-19
43.04,4.42350404912774,4.42350404912774,3.87738371677437,0.000542221680987868,-0.000542221680987869,-3.961730293967e-17,0.181438381055792,0.181438381055792,0.0703350220745165,8.53639431489905e-05,-8.53639431489906e-05,2.51956782915471e-19
43.08,4.43076158436997,4.43076158436997,3.88019711765736,0.000545636238713828,-0.000545636238713828,-3.96072246683534e-17,0.181225660381322,0.181225660381322,0.0702480368643231,8.52247261035442e-05,-8.52247261035443e-05,-1.59706810617934e-19
43.12,4.43801061078523,4.43801061078522,3.88300703913193,0.000549045227757969,-0.00054904522775797,-3.96136129407781e-17,0.181011600145369,0.181011600145369,0.0701610242658064,8.50844932179738e-05,-8.50844932179739e-05,-3.50971083690943e-19
43.16,4.44525107479104,4.44525107479104,3.88581348010256,0.000552448607486688,-0.000552448607486689,-3.96276517841258e-17,0.180796202532562,0.180796202532562,0.0700739846700435,8.49432468040454e-05,-8.49432468040455e-05,-2.40932952601736e-19
43.2,4.45248292289234,4.45248292289234,3.88861643948936,0.00055584633735885,-0.000555846337358851,-3.96372891022298e-17,0.180579469743464,0.180579469743464,0.0699869184672236,8.48009891850486e-05,-8.48009891850486e-05,-1.70269573674171e-19
43.24,4.45970610168208,4.45970610168208,3.89141591622805,0.000559238376926252,-0.000559238376926253,-3.96440998851768e-17,0.180361403994542,0.180361403994542,0.0698998260466499,8.4657722695755e-05,-8.46577226957551e-05,-5.62093812707596e-19
43.28,4.46692055784186,4.46692055784186,3.89421190926992,0.000562624685834082,-0.000562624685834083,-3.96665836376851e-17,0.180142007518125,0.180142007518125,0.0698127077967415,8.45134496823775e-05,-8.45134496823776e-05,-9.3330637975571e-19
43.32,4.47412623814259,4.47412623814259,3.89700441758179,0.000566005223821377,-0.000566005223821378,-3.97039158928753e-17,0.179921282562371,0.179921282562371,0.0697255641050334,8.43681725025291e-05,-8.43681725025292e-05,-8.14783304706959e-19
43.36,4.48132308944508,4.48132308944508,3.89979344014599,0.000569379950721478,-0.000569379950721479,-3.97365072250636e-17,0.179699231391229,0.179699231391229,0.0696383953581783,8.42218935251815e-05,-8.42218935251815e-05,-9.62097090358547e-19
43.4,4.48851105870073,4.48851105870073,3.90257897596032,0.000572748826462486,-0.000572748826462487,-3.97749911086779e-17,0.179475856284402,0.179475856284402,0.0695512019419489,8.4074615130624e-05,-8.40746151306241e-05,-7.04904156628628e-19
43.44,4.49569009295211,4.49569009295211,3.90536102403799,0.000576111811067711,-0.000576111811067712,-3.98031872749431e-17,0.179251159537309,0.179251159537309,0.0694639842412377,8.39263397104222e-05,-8.39263397104222e-05,-7.91450911589538e-19
43.48,4.5028601393336,4.5028601393336,3.90813958340764,0.000579468864656127,-0.000579468864656129,-3.98348453114067e-17,0.17902514346105,0.17902514346105,0.0693767426400591,8.37770696673761e-05,-8.37770696673761e-05,-6.29865834853446e-19
43.52,4.51002114507204,4.51002114507204,3.91091465311325,0.000582819947442822,-0.000582819947442824,-3.98600399448008e-17,0.178797810382365,0.178797810382365,0.0692894775215515,8.3626807415479e-05,-8.36268074154791e-05,9.78789613479202e-20
43.56,4.51717305748734,4.51717305748733,3.91368623221411,0.000586165019739442,-0.000586165019739443,-3.98561247863469e-17,0.178569162643602,0.178569162643602,0.0692021892679767,8.34755553798757e-05,-8.34755553798757e-05,-5.18848875315537e-20
43.6,4.52431582399308,4.52431582399308,3.91645431978483,0.000589504041954637,-0.000589504041954638,-3.98582001818482e-17,0.178339202602671,0.178339202602671,0.0691148782607228,8.33233159968205e-05,-8.33233159968205e-05,-8.85017034060403e-19
43.64,4.53144939209719,4.53144939209719,3.91921891491526,0.00059283697459451,-0.000592836974594511,-3.98936008632106e-17,0.178107932633014,0.178107932633014,0.0690275448803051,8.31700917136356e-05,-8.31700917136356e-05,-8.10138037382655e-19
43.68,4.53857370940251,4.53857370940251,3.92198001671047,0.000596163778263055,-0.000596163778263056,-3.99260063847059e-17,0.177875355123562,0.177875355123562,0.0689401895063674,8.30158849886694e-05,-8.30158849886694e-05,-1.34778687078473e-18
43.72,4.54568872360745,4.54568872360745,3.92473762429072,0.000599484413662602,-0.000599484413662603,-3.99799178595373e-17,0.177641472478696,0.177641472478696,0.0688528125176825,8.2860698291254e-05,-8.28606982912541e-05,-9.00688936087177e-19
43.76,4.5527943825066,4.5527943825066,3.92749173679143,0.000602798841594252,-0.000602798841594253,-4.00159454169808e-17,0.177406287118215,0.177406287118215,0.0687654142921547,8.27045341016635e-05,-8.27045341016636e-05,-8.90130676747562e-19
43.8,4.55989063399133,4.55989063399133,3.93024235336312,0.000606107022958319,-0.00060610702295832,-4.00515506440507e-17,0.177169801477287,0.177169801477287,0.0686779952068208,8.25473949110717e-05,-8.25473949110717e-05,-7.0876524839243e-19
43.84,4.56697742605042,4.56697742605042,3.93298947317139,0.000609408918754761,-0.000609408918754762,-4.00799012539864e-17,0.176932018006421,0.176932018006421,0.0685905556378504,8.23892832215097e-05,-8.23892832215097e-05,-5.09058022045588e-19
43.88,4.57405470677067,4.57405470677067,3.9357330953969,0.000612704490083622,-0.000612704490083623,-4.01002635748682e-17,0.176692939171418,0.176692939171418,0.0685030959605484,8.22302015458238e-05,-8.22302015458238e-05,-4.49233199246923e-19
43.92,4.58112242433753,4.58112242433753,3.93847321923533,0.000615993698145455,-0.000615993698145456,-4.01182329028381e-17,0.17645256745334,0.17645256745334,0.0684156165493556,8.20701524076331e-05,-8.20701524076331e-05,-4.9054906557436e-19
43.96,4.58818052703566,4.58818052703566,3.9412098438973,0.00061927650424176,-0.000619276504241761,-4.0137854865461e-17,0.176210905348464,0.176210905348464,0.0683281177778505,8.19091383412867e-05,-8.19091383412867e-05,-6.73887805112547e-19
44,4.5952289632496,4.5952289632496,3.94394296860841,0.000622552869775411,-0.000622552869775413,-4.01648103776655e-17,0.175967955368248,0.175967955368248,0.0682406000187495,8.17471618918214e-05,-8.17471618918214e-05,-5.65893389239254e-19
44.04,4.60226768146433,4.60226768146433,3.94667259260916,0.000625822756251084,-0.000625822756251085,-4.01874461132351e-17,0.175723720039287,0.175723720039287,0.0681530636439095,8.1584225614919e-05,-8.1584225614919e-05,-3.12804832877446e-19
44.08,4.6092966302659,4.6092966302659,3.94939871515492,0.000629086125275681,-0.000629086125275682,-4.01999583065502e-17,0.175478201903276,0.175478201903276,0.0680655090243285,8.14203320768632e-05,-8.14203320768632e-05,-4.08121987483135e-20
44.12,4.61631575834204,4.61631575834203,3.95212133551589,0.000632342938558756,-0.000632342938558757,-4.02015907945001e-17,0.175231403516967,0.175231403516967,0.0679779365301462,8.12554838544974e-05,-8.12554838544974e-05,-4.20791550474546e-19
44.16,4.62332501448271,4.62332501448271,3.9548404529771,0.000635593157912936,-0.000635593157912937,-4.02184224565191e-17,0.174983327452131,0.174983327452131,0.0678903465306467,8.10896835351812e-05,-8.10896835351812e-05,-8.2985734350962e-19
44.2,4.6303243475808,4.6303243475808,3.95755606683832,0.000638836745254343,-0.000638836745254344,-4.02516167502595e-17,0.174733976295519,0.174733976295519,0.0678027393942583,8.09229337167478e-05,-8.09229337167478e-05,-7.46186834170095e-19
44.24,4.63731370663262,4.63731370663262,3.9602681764141,0.000642073662603013,-0.000642073662603014,-4.02814642236263e-17,0.174483352648817,0.174483352648817,0.0677151154885558,8.07552370074608e-05,-8.07552370074608e-05,-6.41468652782279e-19
44.28,4.64429304073857,4.64429304073857,3.96297678103364,0.000645303872083311,-0.000645303872083312,-4.03071229697376e-17,0.174231459128607,0.174231459128607,0.0676274751802612,8.0586596025971e-05,-8.0586596025971e-05,-7.94135130697916e-19
44.32,4.65126229910372,4.65126229910372,3.96568188004085,0.00064852733592435,-0.000648527335924351,-4.03388883749655e-17,0.17397829836633,0.17397829836633,0.0675398188352453,8.04170134012731e-05,-8.04170134012731e-05,-7.79390490221088e-19
44.36,4.65822143103837,4.65822143103837,3.96838347279426,0.000651744016460401,-0.000651744016460402,-4.03700639945744e-17,0.173723873008239,0.173723873008239,0.0674521468185284,8.02464917726629e-05,-8.02464917726629e-05,-1.57843951463924e-18
44.4,4.6651703859587,4.6651703859587,3.971081558667,0.000654953876131307,-0.000654953876131309,-4.04332015751599e-17,0.173468185715362,0.173468185715362,0.0673644594942815,8.00750337896932e-05,-8.00750337896932e-05,-1.39568168434735e-18
44.44,4.67210911338732,4.67210911338731,3.97377613704677,0.000658156877482895,-0.000658156877482896,-4.04890288425338e-17,0.173211239163458,0.173211239163458,0.0672767572258281,7.99026421121309e-05,-7.99026421121309e-05,-1.78189639960397e-18
44.48,4.67903756295385,4.67903756295385,3.9764672073358,0.00066135298316738,-0.000661352983167382,-4.0560304698518e-17,0.172953036042977,0.172953036042977,0.0671890403756449,7.97293194099133e-05,-7.97293194099133e-05,-1.74506203726523e-18
44.52,4.68595568439557,4.68595568439557,3.97915476895083,0.000664542155943777,-0.000664542155943778,-4.06301071800086e-17,0.172693579059018,0.172693579059018,0.0671013093053633,7.95550683631044e-05,-7.95550683631044e-05,-1.31909667705138e-18
44.56,4.69286342755793,4.69286342755793,3.98183882132304,0.000667724358678301,-0.000667724358678302,-4.06828710470906e-17,0.172432870931286,0.172432870931286,0.0670135643757706,7.93798916618513e-05,-7.93798916618513e-05,-1.05342521672894e-18
44.6,4.69976074239518,4.69976074239518,3.98451936389807,0.000670899554344775,-0.000670899554344776,-4.07250080557598e-17,0.172170914394052,0.172170914394052,0.0669258059468111,7.92037920063406e-05,-7.92037920063406e-05,-7.29899751964584e-19
44.64,4.70664757897095,4.70664757897095,3.98719639613595,0.000674067706025029,-0.00067406770602503,-4.07542040458384e-17,0.17190771219611,0.17190771219611,0.066838034377587,7.90267721067544e-05,-7.90267721067543e-05,2.47902365916263e-19
44.68,4.71352388745879,4.71352388745879,3.98986991751105,0.000677228776909299,-0.0006772287769093,-4.07442879512017e-17,0.171643267100733,0.171643267100733,0.0667502500263601,7.88488346832263e-05,-7.88488346832263e-05,7.96337121208916e-19
44.72,4.72038961814282,4.72038961814282,3.99253992751211,0.000680382730296628,-0.000680382730296629,-4.07124344663534e-17,0.171377581885632,0.171377581885632,0.0666624532505532,7.86699824657978e-05,-7.86699824657978e-05,1.27352435544514e-18
44.76,4.72724472141825,4.72724472141824,3.99520642564213,0.00068352952959526,-0.000683529529595261,-4.06614934921356e-17,0.171110659342915,0.171110659342915,0.0665746444067495,7.84902181943739e-05,-7.84902181943739e-05,9.9459480309284e-19
44.8,4.73408914779196,4.73408914779196,3.9978694114184,0.000686669138323035,-0.000686669138323036,-4.06217097000119e-17,0.17084250227904,0.17084250227904,0.0664868238506962,7.83095446186793e-05,-7.83095446186792e-05,8.75915977224001e-19
44.84,4.74092284788312,4.74092284788312,4.00052888437243,0.000689801520107782,-0.000689801520107783,-4.05866730609229e-17,0.170573113514775,0.170573113514775,0.0663989919373044,7.81279644982138e-05,-7.81279644982137e-05,8.93537216246967e-19
44.88,4.74774577242372,4.74774577242371,4.00318484404992,0.000692926638687711,-0.000692926638687712,-4.0550931572273e-17,0.170302495885157,0.170302495885157,0.06631114902065,7.79454806022085e-05,-7.79454806022084e-05,1.3278101941632e-18
44.92,4.75455787225912,4.75455787225912,4.00583729001074,0.000696044457911799,-0.0006960444579118,-4.04978191645065e-17,0.170030652239441,0.170030652239441,0.0662232954539756,7.77620957095812e-05,-7.77620957095812e-05,1.62017569875652e-18
44.96,4.7613590983487,4.7613590983487,4.0084862218289,0.000699154941740182,-0.000699154941740183,-4.04330121365562e-17,0.169757585441067,0.169757585441067,0.0661354315896913,7.75778126088923e-05,-7.75778126088923e-05,1.34627013762343e-18
45,4.76814940176634,4.76814940176634,4.01113163909249,0.000702258054244538,-0.000702258054244539,-4.03791613310513e-17,0.169483298367607,0.169483298367607,0.0660475577793758,7.73926340982999e-05,-7.73926340982999e-05,1.32402783594751e-18
45.04,4.77492873370105,4.77492873370105,4.01377354140366,0.00070535375960847,-0.000705353759608471,-4.03262002176134e-17,0.169207793910726,0.169207793910726,0.0659596743737776,7.72065629855157e-05,-7.72065629855156e-05,1.16010224829513e-18
45.08,4.78169704545748,4.78169704545747,4.01641192837862,0.000708442022127891,-0.000708442022127892,-4.02797961276816e-17,0.168931074976139,0.168931074976139,0.0658717817228161,7.701960208776e-05,-7.701960208776e-05,1.13645720641742e-18
45.12,4.78845428845652,4.78845428845652,4.01904679964753,0.000711522806211401,-0.000711522806211402,-4.02343378394249e-17,0.168653144483563,0.168653144483563,0.065783880175583,7.68317542317175e-05,-7.68317542317175e-05,1.17732734609254e-18
45.16,4.79520041423586,4.79520041423586,4.02167815485455,0.00071459607638067,-0.000714596076380671,-4.01872447455812e-17,0.168374005366678,0.168374005366679,0.0656959700803433,7.66430222534923e-05,-7.66430222534922e-05,1.47876825135494e-18
45.2,4.80193537445053,4.80193537445053,4.02430599365776,0.000717661797270809,-0.00071766179727081,-4.0128094015527e-17,0.168093660573078,0.168093660573078,0.0656080517845361,7.6453408998563e-05,-7.6453408998563e-05,1.63224339339772e-18
45.24,4.80865912087345,4.80865912087345,4.02693031572915,0.000720719933630752,-0.000720719933630753,-4.00628042797911e-17,0.167812113064228,0.167812113064228,0.0655201256347762,7.62629173217383e-05,-7.62629173217383e-05,1.59350082036753e-18
45.28,4.81537160539602,4.81537160539602,4.02955112075454,0.000723770450323621,-0.000723770450323623,-3.99990642469764e-17,0.16752936581542,0.16752936581542,0.0654321919768548,7.60715500871116e-05,-7.60715500871115e-05,1.32263303854532e-18
45.32,4.82207278002864,4.82207278002864,4.03216840843361,0.000726813312327106,-0.000726813312327107,-3.99461589254346e-17,0.167245421815729,0.167245421815729,0.0653442511557409,7.58793101680161e-05,-7.5879310168016e-05,1.1600841151606e-18
45.36,4.82876259690127,4.82876259690127,4.03478217847984,0.000729848484733826,-0.000729848484733828,-3.98997555608281e-17,0.166960284067966,0.166960284067966,0.0652563035155821,7.568620044698e-05,-7.568620044698e-05,1.05807607123127e-18
45.4,4.83544100826399,4.83544100826399,4.03739243062046,0.000732875932751706,-0.000732875932751707,-3.98574325179789e-17,0.166673955588633,0.166673955588633,0.0651683493997065,7.54922238156813e-05,-7.54922238156813e-05,7.46004847442663e-19
45.44,4.84210796648753,4.84210796648753,4.03999916459645,0.000735895621704333,-0.000735895621704334,-3.98275923240812e-17,0.166386439407882,0.166386439407882,0.0650803891506226,7.52973831749024e-05,-7.52973831749024e-05,1.23213652172719e-18
45.48,4.84876342406385,4.84876342406385,4.04260238016248,0.000738907517031329,-0.00073890751703133,-3.97783068632121e-17,0.166097738569463,0.166097738569463,0.0649924231100211,7.51016814344852e-05,-7.51016814344851e-05,1.22223329052404e-18
45.52,4.85540733360663,4.85540733360662,4.04520207708688,0.000741911584288708,-0.000741911584288709,-3.97294175315911e-17,0.165807856130683,0.165807856130683,0.0649044516187765,7.49051215132854e-05,-7.49051215132853e-05,1.34955419679897e-18
45.56,4.86203964785185,4.86203964785185,4.04779825515163,0.00074490778914924,-0.000744907789149241,-3.96754353637192e-17,0.165516795162361,0.165516795162361,0.0648164750169469,7.47077063391277e-05,-7.47077063391276e-05,1.06185750024717e-18
45.6,4.86866031965835,4.86866031965835,4.05039091415231,0.000747896097402805,-0.000747896097402806,-3.96329610637093e-17,0.165224558748777,0.165224558748777,0.064728493643776,7.45094388487599e-05,-7.45094388487598e-05,6.73698789101156e-19
45.64,4.8752693020083,4.8752693020083,4.05298005389806,0.000750876474956755,-0.000750876474956756,-3.96060131121452e-17,0.164931149987632,0.164931149987632,0.0646405078376942,7.43103219878075e-05,-7.43103219878075e-05,6.75537598761339e-19
45.68,4.8818665480078,4.8818665480078,4.05556567421157,0.000753848887836268,-0.000753848887836269,-3.95789916081948e-17,0.16463657199,0.16463657199,0.0645525179363193,7.41103587107285e-05,-7.41103587107284e-05,5.5221510602089e-19
45.72,4.8884520108874,4.8884520108874,4.05814777492902,0.000756813302184697,-0.000756813302184698,-3.9556903003954e-17,0.164340827880279,0.164340827880279,0.0644645242764574,7.39095519807674e-05,-7.39095519807673e-05,6.3100225408922e-19
45.76,4.89502564400261,4.89502564400261,4.06072635590008,0.000759769684263927,-0.000759769684263928,-3.95316629137904e-17,0.164043920796149,0.164043920796149,0.0643765271941046,7.37079047699096e-05,-7.37079047699096e-05,7.71937789768681e-19
45.8,4.90158740083446,4.90158740083446,4.06330141698784,0.000762718000454724,-0.000762718000454725,-3.95007854021996e-17,0.163745853888522,0.163745853888522,0.0642885270244473,7.35054200588361e-05,-7.35054200588361e-05,7.46921585145998e-19
45.84,4.90813723499,4.90813723499,4.06587295806882,0.000765658217257077,-0.000765658217257078,-3.94709085387938e-17,0.163446630321498,0.163446630321498,0.0642005241018644,7.33021008368773e-05,-7.33021008368772e-05,8.92329032214377e-19
45.88,4.91467510020286,4.91467510020286,4.06844097903289,0.000768590301290552,-0.000768590301290553,-3.94352153775052e-17,0.163146253272318,0.163146253272318,0.064112518759927,7.30979501019672e-05,-7.30979501019671e-05,4.86359179709526e-19
45.92,4.92120095033375,4.92120095033375,4.07100547978329,0.000771514219294631,-0.000771514219294632,-3.94157610103168e-17,0.162844725931313,0.162844725931313,0.0640245113314007,7.28929708605977e-05,-7.28929708605977e-05,6.31608073182982e-19
45.96,4.92771473937101,4.92771473937101,4.07356646023655,0.000774429938129055,-0.000774429938129056,-3.93904966873895e-17,0.162542051501863,0.162542051501863,0.063936502148245,7.26871661277728e-05,-7.26871661277727e-05,1.64199896835708e-18
46,4.93421642143108,4.93421642143108,4.07612392032248,0.000777337424774166,-0.000777337424774167,-3.93248167286552e-17,0.162238233200346,0.162238233200346,0.0638484915416163,7.24805389269622e-05,-7.24805389269621e-05,1.3933114630068e-18
46.04,4.94070595075909,4.94070595075909,4.07867785998414,0.000780236646331244,-0.000780236646331245,-3.9269084270135e-17,0.161933274256092,0.161933274256092,0.0637604798418679,7.22730922900554e-05,-7.22730922900554e-05,1.46469163733048e-18
46.08,4.94718328172934,4.94718328172934,4.08122827917782,0.000783127570022847,-0.000783127570022848,-3.92104966046417e-17,0.161627177911336,0.161627177911336,0.0636724673785505,7.2064829257316e-05,-7.2064829257316e-05,1.45734141168741e-18
46.12,4.95364836884579,4.95364836884579,4.08377517787296,0.000786010163193139,-0.00078601016319314,-3.91522029481742e-17,0.161319947421168,0.161319947421168,0.0635844544804147,7.1855752877335e-05,-7.1855752877335e-05,2.09880087203008e-18
46.16,4.96010116674264,4.96010116674264,4.08631855605218,0.000788884393308233,-0.000788884393308234,-3.9068250913293e-17,0.16101158605349,0.16101158605349,0.0634964414754103,7.16458662069849e-05,-7.16458662069848e-05,2.13547609432261e-18
46.2,4.96654163018478,4.96654163018478,4.08885841371119,0.000791750227956512,-0.000791750227956513,-3.89828318695201e-17,0.160702097088962,0.160702097088962,0.0634084286906891,7.14351723113732e-05,-7.14351723113731e-05,1.90346231673229e-18
46.24,4.97296971406834,4.97296971406833,4.09139475085882,0.000794607634848967,-0.000794607634848968,-3.89066933768508e-17,0.16039148382096,0.16039148382096,0.0633204164526042,7.12236742637966e-05,-7.12236742637965e-05,2.38913494129861e-18
46.28,4.97938537342117,4.97938537342117,4.09392756751692,0.000797456581819519,-0.00079745658181952,-3.88111279791989e-17,0.160079749555524,0.160079749555524,0.0632324050867121,7.10113751456941e-05,-7.10113751456941e-05,2.64758663264769e-18
46.32,4.98578856340339,4.98578856340339,4.09645686372039,0.000800297036825347,-0.000800297036825348,-3.8705224513893e-17,0.159766897611312,0.159766897611312,0.0631443949177737,7.07982780466009e-05,-7.07982780466008e-05,2.01823875647283e-18
46.36,4.99217923930785,4.99217923930785,4.0989826395171,0.000803128967947211,-0.000803128967947212,-3.86244949636341e-17,0.159452931319549,0.159452931319549,0.0630563862697544,7.05843860641018e-05,-7.05843860641017e-05,1.80796972172669e-18
46.4,4.99855735656063,4.99855735656063,4.10150489496789,0.000805952343389775,-0.000805952343389776,-3.8552176174765e-17,0.159137854023982,0.159137854023982,0.0629683794658264,7.03697023037847e-05,-7.03697023037846e-05,1.53316787196944e-18
46.44,5.00492287072159,5.00492287072159,4.10402363014653,0.000808767131481926,-0.000808767131481927,-3.84908494598862e-17,0.158821669080829,0.158821669080829,0.0628803748283687,7.01542298791943e-05,-7.01542298791942e-05,1.55032011996434e-18
46.48,5.01127573748482,5.01127573748482,4.10653884513966,0.000811573300677094,-0.000811573300677095,-3.84288366550877e-17,0.158504379858731,0.158504379858731,0.0627923726789685,6.99379719117851e-05,-6.9937971911785e-05,1.38181369441217e-18
46.52,5.01761591267917,5.01761591267917,4.10905054004682,0.000814370819553565,-0.000814370819553566,-3.83735641073112e-17,0.158185989738704,0.158185989738704,0.0627043733384215,6.97209315308751e-05,-6.97209315308751e-05,1.26310294940434e-18
46.56,5.02394335226872,5.02394335226872,4.11155871498036,0.0008171596568148,-0.000817159656814801,-3.8323039989335e-17,0.157866502114088,0.157866502114088,0.0626163771267342,6.9503111873599e-05,-6.95031118735989e-05,7.66704476082341e-19
46.6,5.03025801235328,5.03025801235328,4.11406337006543,0.000819939781289744,-0.000819939781289745,-3.82923718102917e-17,0.1575459203905,0.1575459203905,0.0625283843631238,6.92845160848611e-05,-6.9284516084861e-05,1.29047736430342e-18
46.64,5.0365598491689,5.0365598491689,4.11656450543995,0.000822711161933139,-0.00082271116193314,-3.82407527157196e-17,0.157224247985784,0.157224247985784,0.0624403953660194,6.90651473172893e-05,-6.90651473172892e-05,8.38406780623753e-19
46.68,5.04284881908833,5.04284881908833,4.11906212125459,0.000825473767825831,-0.000825473767825831,-3.82072164444946e-17,0.15690148832996,0.15690148832996,0.0623524104530633,6.88450087311874e-05,-6.88450087311873e-05,8.64000395162111e-19
46.72,5.04912487862153,5.04912487862153,4.12155621767272,0.000828227568175078,-0.000828227568175079,-3.81726564286881e-17,0.156577644865179,0.156577644865179,0.0622644299411119,6.86241034944889e-05,-6.86241034944888e-05,9.64046203096065e-19
46.76,5.05538798441614,5.05538798441614,4.12404679487036,0.000830972532314858,-0.000830972532314858,-3.81340945805643e-17,0.156252721045668,0.156252721045668,0.0621764541462357,6.84024347827096e-05,-6.84024347827095e-05,1.10546386165187e-18
46.8,5.06163809325797,5.06163809325797,4.12653385303621,0.000833708629706166,-0.000833708629706167,-3.80898760260982e-17,0.155926720337685,0.155926720337685,0.0620884833837216,6.8180005778901e-05,-6.81800057789009e-05,1.47257334091102e-18
46.84,5.06787516207147,5.06787516207147,4.12901739237156,0.000836435829937322,-0.000836435829937323,-3.80309730924618e-17,0.155599646219465,0.155599646219465,0.0620005179680736,6.7956819673603e-05,-6.79568196736029e-05,1.73882372934076e-18
46.88,5.07409914792025,5.07409914792025,4.13149741309028,0.000839154102724266,-0.000839154102724267,-3.79614201432881e-17,0.155271502181173,0.155271502181173,0.0619125582130129,6.77328796647971e-05,-6.7732879664797e-05,1.64158601990939e-18
46.92,5.0803100080075,5.0803100080075,4.1339739154188,0.000841863417910858,-0.000841863417910859,-3.78957567024918e-17,0.154942291724855,0.154942291724855,0.0618246044314795,6.75081889578592e-05,-6.75081889578591e-05,1.44071069335095e-18
46.96,5.08650769967649,5.08650769967649,4.13644689959606,0.000844563745469172,-0.000844563745469173,-3.78381282747577e-17,0.154612018364383,0.154612018364383,0.061736656935633,6.72827507655124e-05,-6.72827507655122e-05,1.3620072999388e-18
47,5.09269218041107,5.09269218041107,4.13891636587349,0.000847255055499793,-0.000847255055499794,-3.77836479827602e-17,0.154280685625409,0.154280685625409,0.0616487160368538,6.70565683077797e-05,-6.70565683077796e-05,1.43127059172745e-18
47.04,5.09886340783609,5.09886340783609,4.14138231451496,0.000849937318232104,-0.000849937318232105,-3.77263971590911e-17,0.153948297045315,0.153948297045315,0.0615607820457434,6.68296448119374e-05,-6.68296448119373e-05,1.66705609360882e-18
47.08,5.1050213397179,5.1050213397179,4.14384474579679,0.000852610504024582,-0.000852610504024582,-3.76597149153467e-17,0.153614856173157,0.153614856173157,0.0614728552721261,6.66019835124671e-05,-6.6601983512467e-05,1.71792358400279e-18
47.12,5.11116593396483,5.11116593396482,4.14630366000767,0.00085527458336508,-0.000855274583365081,-3.75909979719866e-17,0.153280366569622,0.153280366569622,0.0613849360250492,6.63735876510088e-05,-6.63735876510086e-05,1.50775432612108e-18
47.16,5.11729714862761,5.11729714862761,4.14875905744868,0.000857929526871121,-0.000857929526871121,-3.75306877989418e-17,0.152944831806971,0.152944831806971,0.0612970246127846,6.61444604763135e-05,-6.61444604763133e-05,1.43559728418247e-18
47.2,5.12341494189989,5.12341494189989,4.15121093843319,0.000860575305290173,-0.000860575305290174,-3.74732639075745e-17,0.152608255468992,0.152608255468992,0.0612091213428288,6.59146052441958e-05,-6.59146052441957e-05,1.57933886087853e-18
47.24,5.12951927211865,5.12951927211865,4.1536593032869,0.000863211889499941,-0.000863211889499942,-3.74100903531393e-17,0.152270641150947,0.152270641150947,0.0611212265219049,6.56840252174867e-05,-6.56840252174865e-05,1.77829249418103e-18
47.28,5.13561009776469,5.13561009776469,4.15610415234778,0.00086583925050864,-0.000865839250508641,-3.73389586533721e-17,0.151931992459522,0.151931992459522,0.0610333404559628,6.54527236659857e-05,-6.54527236659855e-05,1.79849912773483e-18
47.32,5.14168737746307,5.14168737746307,4.15854548596602,0.00086845735945528,-0.000868457359455281,-3.72670186882627e-17,0.151592313012775,0.151592313012775,0.0609454634501801,6.52207038664137e-05,-6.52207038664136e-05,1.92134848913575e-18
47.36,5.14775106998358,5.14775106998358,4.16098330450402,0.000871066187609936,-0.000871066187609937,-3.71901647486973e-17,0.151251606440085,0.151251606440085,0.0608575958089635,6.49879691023656e-05,-6.49879691023655e-05,1.65109721040755e-18
47.4,5.15380113424118,5.15380113424118,4.16341760833638,0.000873665706374031,-0.000873665706374032,-3.7124120860281e-17,0.150909876382102,0.150909876382102,0.060769737835949,6.47545226642623e-05,-6.47545226642621e-05,1.7167208150324e-18
47.44,5.15983752929647,5.15983752929647,4.16584839784982,0.000876255887280601,-0.000876255887280602,-3.70554520276797e-17,0.150567126490692,0.150567126490692,0.0606818898340036,6.45203678493033e-05,-6.45203678493031e-05,1.49683601191764e-18
47.48,5.16586021435609,5.16586021435609,4.16827567344318,0.000878836701994574,-0.000878836701994574,-3.6995578587203e-17,0.15022336042889,0.15022336042889,0.0605940521052254,6.42855079614193e-05,-6.42855079614192e-05,2.18646390944472e-18
47.52,5.17186914877325,5.17186914877325,4.17069943552739,0.00088140812231303,-0.000881408122313031,-3.69081200308252e-17,0.149878581870845,0.149878581870845,0.0605062249509448,6.40499463112243e-05,-6.40499463112242e-05,1.88751779988944e-18
47.56,5.17786429204808,5.17786429204808,4.17311968452543,0.000883970120165479,-0.00088397012016548,-3.68326193188296e-17,0.149532794501768,0.149532794501768,0.0604184086717259,6.3813686215968e-05,-6.38136862159679e-05,1.83679849739616e-18
47.6,5.18384560382816,5.18384560382815,4.1755364208723,0.000886522667614118,-0.000886522667614119,-3.67591473789337e-17,0.149186002017883,0.149186002017883,0.060330603567366,6.35767309994882e-05,-6.35767309994881e-05,1.87289490983439e-18
47.64,5.18981304390887,5.18981304390887,4.17794964501499,0.000889065736854098,-0.000889065736854098,-3.66842315825404e-17,0.148838208126373,0.148838208126373,0.0602428099368981,6.33390839921627e-05,-6.33390839921626e-05,1.98929185470082e-18
47.68,5.19576657223393,5.19576657223392,4.18035935741247,0.000891599300213784,-0.000891599300213785,-3.66046599083523e-17,0.148489416545325,0.148489416545325,0.0601550280785909,6.31007485308619e-05,-6.31007485308618e-05,2.00892275556015e-18
47.72,5.20170614889574,5.20170614889574,4.18276555853561,0.000894123330155018,-0.000894123330155019,-3.65243029981299e-17,0.148139631003685,0.148139631003685,0.0600672582899495,6.28617279589007e-05,-6.28617279589006e-05,1.98676997064613e-18
47.76,5.20763173413589,5.20763173413588,4.18516824886721,0.000896637799273375,-0.000896637799273375,-3.64448321993041e-17,0.1477888552412,0.1477888552412,0.0599795008677166,6.2622025625991e-05,-6.26220256259909e-05,2.08267586579468e-18
47.8,5.21354328834553,5.21354328834553,4.18756742890192,0.000899142680298414,-0.000899142680298415,-3.63615251646723e-17,0.147437093008364,0.147437093008364,0.0598917561078737,6.23816448881935e-05,-6.23816448881934e-05,2.15381926784294e-18
47.84,5.21944077206587,5.21944077206587,4.18996309914623,0.000901637946093942,-0.000901637946093943,-3.62753723939586e-17,0.147084348066374,0.147084348066374,0.0598040243056413,6.21405891078699e-05,-6.21405891078698e-05,2.15103439514658e-18
47.88,5.22532414598852,5.22532414598852,4.19235526011846,0.000904123569658257,-0.000904123569658258,-3.61893310181527e-17,0.146730624187066,0.146730624187066,0.0597163057554796,6.18988616536351e-05,-6.1898861653635e-05,1.99518876114148e-18
47.92,5.23119337095601,5.23119337095601,4.19474391234868,0.000906599524124402,-0.000906599524124403,-3.61095234677071e-17,0.146375925152873,0.146375925152873,0.0596286007510903,6.1656465900309e-05,-6.16564659003089e-05,1.80889192825653e-18
47.96,5.23704840796212,5.23704840796212,4.19712905637872,0.000909065782760414,-0.000909065782760415,-3.60371677905768e-17,0.146020254756765,0.146020254756765,0.0595409095854167,6.14134052288688e-05,-6.14134052288687e-05,1.82390899010645e-18
48,5.24288921815239,5.24288921815239,4.19951069276214,0.000911522318969569,-0.00091152231896957,-3.59642114309725e-17,0.145663616802197,0.145663616802197,0.0594532325506449,6.11696830264007e-05,-6.11696830264006e-05,1.69962740947379e-18
48.04,5.24871576282448,5.24871576282448,4.20188882206416,0.000913969106290625,-0.000913969106290626,-3.58962263345936e-17,0.14530601510306,0.14530601510306,0.0593655699382038,6.09253026860521e-05,-6.0925302686052e-05,1.7075891512434e-18
48.08,5.2545280034286,5.2545280034286,4.20426344486169,0.000916406118398067,-0.000916406118398068,-3.58279227685438e-17,0.144947453483623,0.144947453483623,0.0592779220387673,6.06802676069835e-05,-6.06802676069834e-05,1.81120550287735e-18
48.12,5.26032590156795,5.26032590156795,4.20663456174324,0.000918833329102347,-0.000918833329102348,-3.57554745484287e-17,0.144587935778484,0.144587935778484,0.0591902891422544,6.04345811943203e-05,-6.04345811943202e-05,1.81554826782193e-18
48.16,5.26610941899909,5.26610941899908,4.20900217330893,0.00092125071235012,-0.00092125071235012,-3.56828526177159e-17,0.144227465832512,0.144227465832512,0.0591026715378293,6.01882468591046e-05,-6.01882468591045e-05,1.78807546582027e-18
48.2,5.27187851763239,5.27187851763239,4.21136628017045,0.000923658242224484,-0.000923658242224485,-3.56113295990831e-17,0.143866047500799,0.143866047500799,0.0590150695139037,5.99412680182476e-05,-5.99412680182475e-05,1.84644179017781e-18
48.24,5.27763315953242,5.27763315953242,4.213726882951,0.000926055892945214,-0.000926055892945214,-3.55374719274759e-17,0.143503684648602,0.143503684648602,0.0589274833581367,5.96936480944806e-05,-5.96936480944806e-05,1.81772415034846e-18
48.28,5.28337330691836,5.28337330691836,4.21608398228533,0.000928443638868993,-0.000928443638868994,-3.5464762961462e-17,0.143140381151291,0.143140381151291,0.0588399133574356,5.94453905163077e-05,-5.94453905163076e-05,1.52863130112919e-18
48.32,5.28909892216441,5.28909892216441,4.21843757881962,0.000930821454489645,-0.000930821454489646,-3.54036177094168e-17,0.142776140894296,0.142776140894296,0.058752359797957,5.91964987179568e-05,-5.91964987179567e-05,1.52123822163656e-18
48.36,5.29480996780018,5.29480996780018,4.22078767321154,0.000933189314438363,-0.000933189314438364,-3.53427681805514e-17,0.142410967773052,0.142410967773052,0.0586648229651075,5.8946976139332e-05,-5.89469761393319e-05,1.52328181336781e-18
48.4,5.30050640651111,5.30050640651111,4.22313426613015,0.000935547193483937,-0.000935547193483937,-3.52818369080167e-17,0.142044865692948,0.142044865692948,0.0585773031435443,5.86968262259649e-05,-5.86968262259648e-05,1.57098438384178e-18
48.44,5.30618820113883,5.30618820113882,4.22547735825589,0.000937895066532975,-0.000937895066532976,-3.5218997532663e-17,0.141677838569268,0.141677838569268,0.0584898006171765,5.84460524289668e-05,-5.84460524289667e-05,1.6994003907273e-18
48.48,5.3118553146816,5.31185531468159,4.22781695028058,0.000940232908630134,-0.000940232908630135,-3.51510215170339e-17,0.141309890327141,0.141309890327141,0.0584023156691654,5.81946582049798e-05,-5.81946582049797e-05,1.66196917562054e-18
48.52,5.31750771029468,5.31750771029468,4.23015304290734,0.000942560694958333,-0.000942560694958334,-3.50845427500091e-17,0.140941024901486,0.140941024901486,0.058314848581926,5.79426470161292e-05,-5.79426470161291e-05,1.63273596691948e-18
48.56,5.32314535129074,5.32314535129074,4.23248563685062,0.000944878400838978,-0.000944878400838979,-3.50192333113323e-17,0.140571246236957,0.140571246236957,0.0582273996371262,5.76900223299745e-05,-5.76900223299744e-05,1.69901382996262e-18
48.6,5.32876820114022,5.32876820114022,4.2348147328361,0.000947186001732177,-0.000947186001732178,-3.49512727581338e-17,0.140200558287889,0.140200558287889,0.0581399691156896,5.74367876194616e-05,-5.74367876194615e-05,1.79872749528814e-18
48.64,5.33437622347174,5.33437622347173,4.23714033160073,0.000949483473236956,-0.000949483473236956,-3.48793236583223e-17,0.139828965018243,0.139828965018243,0.0580525572977952,5.71829463628741e-05,-5.7182946362874e-05,1.7625860222796e-18
48.68,5.33996938207247,5.33996938207246,4.23946243389264,0.000951770791091471,-0.000951770791091471,-3.48088202174311e-17,0.139456470401555,0.139456470401555,0.0579651644628778,5.69285020437849e-05,-5.69285020437848e-05,1.70107487285294e-18
48.72,5.34554764088853,5.34554764088853,4.24178104047116,0.000954047931173222,-0.000954047931173223,-3.4740777222517e-17,0.139083078420876,0.139083078420876,0.0578777908896299,5.66734581510083e-05,-5.66734581510082e-05,1.75493363364721e-18
48.76,5.35111096402536,5.35111096402536,4.24409615210674,0.000956314869499262,-0.000956314869499263,-3.46705798771711e-17,0.138708793068721,0.138708793068721,0.0577904368560012,5.64178181785507e-05,-5.64178181785506e-05,1.87211821852248e-18
48.8,5.35665931574811,5.35665931574811,4.24640776958099,0.000958571582226404,-0.000958571582226405,-3.45956951484302e-17,0.138333618347013,0.138333618347013,0.0577031026392007,5.61615856255632e-05,-5.61615856255631e-05,2.03791871246295e-18
48.84,5.36219266048199,5.36219266048199,4.24871589368655,0.000960818045651427,-0.000960818045651428,-3.45141783999317e-17,0.13795755826703,0.13795755826703,0.0576157885156965,5.59047639962923e-05,-5.59047639962922e-05,2.07682631948874e-18
48.88,5.36771096281267,5.36771096281267,4.25102052522718,0.000963054236211279,-0.000963054236211279,-3.44311053471521e-17,0.137580616849346,0.137580616849346,0.0575284947612167,5.5647356800032e-05,-5.56473568000319e-05,2.40599499402525e-18
48.92,5.37321418748665,5.37321418748664,4.25332166501763,0.00096528013048328,-0.000965280130483281,-3.43348655473911e-17,0.137202798123782,0.137202798123782,0.0574412216507507,5.5389367551075e-05,-5.53893675510749e-05,2.50771887972568e-18
48.96,5.3787022994116,5.3787022994116,4.25561931388366,0.000967495705185323,-0.000967495705185324,-3.42345567922021e-17,0.136824106129344,0.136824106129344,0.0573539694585491,5.51307997686644e-05,-5.51307997686643e-05,2.28488300983568e-18
49,5.38417526365677,5.38417526365677,4.257913472662,0.00096970093717607,-0.00096970093717607,-3.41431614718086e-17,0.136444544914175,0.136444544914175,0.0572667384581253,5.4871656976945e-05,-5.48716569769449e-05,2.31269341788209e-18
49.04,5.38963304545334,5.38963304545334,4.26020414220033,0.000971895803455147,-0.000971895803455148,-3.40506537350934e-17,0.136064118535494,0.136064118535494,0.0571795289222558,5.46119427049152e-05,-5.46119427049152e-05,1.9325945955184e-18
49.08,5.39507561019476,5.39507561019476,4.26249132335722,0.000974080281163344,-0.000974080281163345,-3.39733499512726e-17,0.135682831059543,0.135682831059543,0.0570923411229809,5.43516604863781e-05,-5.4351660486378e-05,1.92536372950164e-18
49.12,5.40050292343714,5.40050292343714,4.26477501700214,0.000976254347582799,-0.0009762543475828,-3.38963354020926e-17,0.135300686561534,0.135300686561534,0.0570051753316056,5.40908138598928e-05,-5.40908138598927e-05,2.12442575941675e-18
49.16,5.4059149508996,5.4059149508996,4.2670552240154,0.000978417980137195,-0.000978417980137196,-3.38113583717159e-17,0.134917689125589,0.134917689125589,0.0569180318187004,5.38294063687266e-05,-5.38294063687265e-05,2.02423526313565e-18
49.2,5.41131165846462,5.41131165846462,4.26933194528815,0.000980571156391944,-0.000980571156391945,-3.37303889611905e-17,0.134533842844688,0.134533842844688,0.0568309108541018,5.35674415608057e-05,-5.35674415608056e-05,2.08933134267075e-18
49.24,5.41669301217841,5.41669301217841,4.27160518172231,0.000982713854054376,-0.000982713854054377,-3.36468157074836e-17,0.13414915182061,0.13414915182061,0.0567438127069131,5.33049229886669e-05,-5.33049229886668e-05,2.08827556223178e-18
49.28,5.42205897825124,5.42205897825124,4.27387493423059,0.000984846050973923,-0.000984846050973924,-3.35632846849944e-17,0.133763620163884,0.133763620163884,0.0566567376455052,5.30418542094093e-05,-5.30418542094092e-05,2.07032150455606e-18
49.32,5.42740952305779,5.42740952305779,4.27614120373641,0.000986967725142299,-0.0009869677251423,-3.34804718248121e-17,0.133377251993723,0.133377251993723,0.0565696859375178,5.27782387846452e-05,-5.27782387846451e-05,2.04177239112008e-18
49.36,5.43274461313754,5.43274461313754,4.27840399117391,0.000989078854693685,-0.000989078854693686,-3.33988009291673e-17,0.132990051437979,0.13299005143798,0.0564826578498591,5.25140802804519e-05,-5.25140802804518e-05,1.99732090227351e-18
49.4,5.43806421519506,5.43806421519506,4.2806632974879,0.000991179417904903,-0.000991179417904904,-3.33189080930764e-17,0.13260202263308,0.13260202263308,0.0563956536487073,5.22493822673231e-05,-5.2249382267323e-05,2.02021622684088e-18
49.44,5.44336829610038,5.44336829610038,4.28291912363385,0.000993269393195596,-0.000993269393195597,-3.32380994440027e-17,0.132213169723976,0.132213169723976,0.056308673599511,5.19841483201199e-05,-5.19841483201198e-05,1.92865090189779e-18
49.48,5.44865682288934,5.44865682288934,4.28517147057783,0.000995348759128401,-0.000995348759128401,-3.31609534079268e-17,0.131823496864084,0.131823496864084,0.05622171796699,5.17183820180229e-05,-5.17183820180228e-05,1.64644716270807e-18
49.52,5.45392976276391,5.4539297627639,4.28742033929651,0.000997417494409122,-0.000997417494409122,-3.30950955214185e-17,0.13143300821523,0.13143300821523,0.0561347870151362,5.14520869444828e-05,-5.14520869444827e-05,2.31064277809675e-18
49.56,5.45918708309252,5.45918708309251,4.28966573077712,0.000999475577886901,-0.000999475577886902,-3.30026698102946e-17,0.131041707947595,0.131041707947595,0.0560478810072141,5.11852666871723e-05,-5.11852666871722e-05,2.47630807357277e-18
49.6,5.46442875141042,5.46442875141042,4.29190764601741,0.00100152298855439,-0.00100152298855439,-3.29036174873517e-17,0.130649600239658,0.130649600239658,0.0559610002057613,5.09179248379374e-05,-5.09179248379373e-05,2.58726712339144e-18
49.64,5.46965473542001,5.46965473542,4.29414608602564,0.00100355970554791,-0.00100355970554791,-3.28001268024161e-17,0.130256689278138,0.130256689278138,0.0558741448725895,5.06500649927487e-05,-5.06500649927486e-05,2.19303359380027e-18
49.68,5.47486500299113,5.47486500299113,4.29638105182054,0.00100558570814762,-0.00100558570814762,-3.27124054586641e-17,0.129862979257941,0.129862979257941,0.0557873152687854,5.03816907516526e-05,-5.03816907516525e-05,1.76914883729907e-18
49.72,5.48005952216145,5.48005952216145,4.29861254443129,0.00100760097577768,-0.00100760097577768,-3.26416395051721e-17,0.129468474382101,0.129468474382101,0.0557005116547108,5.0112805718723e-05,-5.01128057187229e-05,1.53100172859927e-18
49.76,5.48523826113673,5.48523826113673,4.30084056489748,0.00100960548800643,-0.00100960548800643,-3.25803994360281e-17,0.129073178861723,0.129073178861723,0.0556137342900038,4.98434135020126e-05,-4.98434135020125e-05,1.50626855537647e-18
49.8,5.4904011882912,5.4904011882912,4.30306511426908,0.00101159922454651,-0.00101159922454651,-3.25201486938131e-17,0.128677096915931,0.128677096915931,0.0555269834335795,4.95735177135039e-05,-4.95735177135039e-05,1.70123782853585e-18
49.84,5.49554827216784,5.49554827216784,4.30528619360642,0.00101358216525505,-0.00101358216525505,-3.24520991806716e-17,0.128280232771804,0.128280232771804,0.0554402593436301,4.93031219690612e-05,-4.93031219690612e-05,1.12202228006871e-18
49.88,5.50067948147871,5.50067948147871,4.30750380398017,0.00101555429013381,-0.00101555429013381,-3.24072182894689e-17,0.127882590664327,0.127882590664327,0.0553535622776264,4.90322298883814e-05,-4.90322298883813e-05,1.24483105064726e-18
49.92,5.50579478510528,5.50579478510528,4.30971794647127,0.00101751557932935,-0.00101751557932935,-3.2357425047443e-17,0.127484174836329,0.127484174836329,0.055266892492318,4.87608450949455e-05,-4.87608450949455e-05,1.18611582156603e-18
49.96,5.51089415209874,5.51089415209874,4.31192862217096,0.00101946601313315,-0.00101946601313315,-3.23099804145803e-17,0.127084989538428,0.127084989538428,0.055180250243734,4.84889712159702e-05,-4.84889712159702e-05,9.8783951839044e-19
50,5.51597755168027,5.51597755168027,4.31413583218071,0.00102140557198179,-0.00102140557198179,-3.22704668338447e-17,0.126685039028975,0.126685039028975,0.0550936357871836,4.82166118823591e-05,-4.8216611882359e-05,8.75644663441333e-19
50.04,5.52104495324143,5.52104495324143,4.3163395776122,0.00102333423645708,-0.00102333423645708,-3.22354410473071e-17,0.126284327573996,0.126284327573996,0.0550070493772571,4.79437707286538e-05,-4.79437707286537e-05,1.05729205607864e-18
50.08,5.52609632634439,5.52609632634439,4.31853985958729,0.00102525198728623,-0.00102525198728623,-3.21931493650639e-17,0.125882859447135,0.125882859447135,0.0549204912678266,4.76704513929858e-05,-4.76704513929858e-05,1.07580138002838e-18
50.12,5.53113164072228,5.53113164072228,4.320736679238,0.00102715880534195,-0.00102715880534195,-3.21501173098628e-17,0.125480638929598,0.125480638929598,0.0548339617120463,4.73966575170276e-05,-4.73966575170276e-05,1.15042301803265e-18
50.16,5.53615086627946,5.53615086627946,4.32293003770649,0.00102905467164263,-0.00102905467164263,-3.21041003891415e-17,0.125077670310093,0.125077670310093,0.0547474609623532,4.71223927459439e-05,-4.71223927459439e-05,1.18168429595733e-18
50.2,5.54115397309187,5.54115397309186,4.32511993614498,0.00103093956735246,-0.00103093956735247,-3.20568330173032e-17,0.124673957884779,0.124673957884779,0.0546609892704681,4.68476607283434e-05,-4.68476607283433e-05,1.16987269422753e-18
50.24,5.54614093140726,5.54614093140726,4.3273063757158,0.0010328134737816,-0.0010328134737816,-3.20100381095341e-17,0.124269505957201,0.124269505957201,0.054574546887396,4.65724651162296e-05,-4.65724651162296e-05,1.1152241435082e-18
50.28,5.55111171164554,5.55111171164554,4.32948935759129,0.00103467637238625,-0.00103467637238625,-3.19654291437938e-17,0.123864318838239,0.123864318838239,0.0544881340634271,4.62968095649529e-05,-4.62968095649528e-05,1.11119600135674e-18
50.32,5.55606628439907,5.55606628439907,4.33166888295383,0.00103652824476885,-0.00103652824476885,-3.19209813037395e-17,0.123458400846048,0.123458400846048,0.0544017510481366,4.60206977331613e-05,-4.60206977331612e-05,1.08622672479939e-18
50.36,5.56100462043292,5.56100462043292,4.33384495299576,0.00103836907267817,-0.00103836907267817,-3.18775322347475e-17,0.123051756306002,0.123051756306002,0.0543153980903865,4.57441332827523e-05,-4.57441332827522e-05,1.073386622052e-18
50.4,5.56592669068516,5.56592669068516,4.33601756891937,0.00104019883800948,-0.00104019883800948,-3.18345967698654e-17,0.122644389550632,0.122644389550632,0.0542290754383256,4.5467119878824e-05,-4.5467119878824e-05,1.04475750215204e-18
50.44,5.57083246626718,5.57083246626718,4.33818673193691,0.00104201752280463,-0.00104201752280464,-3.17928064697794e-17,0.122236304919578,0.122236304919578,0.0541427833393902,4.51896611896269e-05,-4.51896611896268e-05,1.11536280504622e-18
50.48,5.57572191846397,5.57572191846396,4.34035244327048,0.00104382510925222,-0.00104382510925222,-3.17481919575775e-17,0.12182750675952,0.12182750675952,0.0540565220403048,4.49117608865147e-05,-4.49117608865146e-05,1.26790121971431e-18
50.52,5.58059501873435,5.58059501873435,4.34251470415209,0.00104562157968768,-0.00104562157968768,-3.16974759087889e-17,0.12141799942413,0.12141799942413,0.0539702917870828,4.46334226438963e-05,-4.46334226438962e-05,1.5073304466505e-18
50.56,5.58545173871131,5.58545173871131,4.34467351582358,0.00104740691659344,-0.00104740691659344,-3.16371826909229e-17,0.12100778727401,0.12100778727401,0.0538840928250271,4.4354650139187e-05,-4.43546501391869e-05,1.19715536353471e-18
50.6,5.59029205020227,5.59029205020227,4.34682887953658,0.001049181102599,-0.001049181102599,-3.15892964763815e-17,0.120596874676633,0.120596874676634,0.0537979253987309,4.40754470527598e-05,-4.40754470527598e-05,1.25794524803665e-18
50.64,5.59511592518934,5.59511592518934,4.34898079655253,0.00105094412048111,-0.00105094412048112,-3.15389786664601e-17,0.120185266006291,0.120185266006291,0.0537117897520778,4.37958170678974e-05,-4.37958170678973e-05,1.11065772956728e-18
50.68,5.59992333582959,5.59992333582959,4.35112926814261,0.00105269595316383,-0.00105269595316383,-3.14945523572774e-17,0.119772965644029,0.119772965644029,0.0536256861282434,4.35157638707428e-05,-4.35157638707427e-05,1.14087635610092e-18
50.72,5.60471425445535,5.60471425445535,4.35327429558774,0.00105443658371866,-0.00105443658371866,-3.14489173030333e-17,0.119359977977595,0.119359977977595,0.0535396147696948,4.32352911502517e-05,-4.32352911502516e-05,1.14841396201364e-18
50.76,5.60948865357445,5.60948865357445,4.35541588017853,0.00105616599536467,-0.00105616599536467,-3.14029807445528e-17,0.118946307401378,0.118946307401378,0.0534535759181921,4.29544025981433e-05,-4.29544025981432e-05,1.13424215092983e-18
50.8,5.61424650587051,5.61424650587051,4.35755402321526,0.0010578841714686,-0.0010578841714686,-3.13576110585156e-17,0.118531958316351,0.118531958316351,0.0533675698147889,4.26731019088521e-05,-4.2673101908852e-05,1.11365943737683e-18
50.84,5.61898778420316,5.61898778420316,4.35968872600785,0.00105959109554495,-0.00105959109554495,-3.13130646810205e-17,0.118116935130014,0.118116935130014,0.0532815966998323,4.23913927794794e-05,-4.23913927794794e-05,1.22456016707359e-18
50.88,5.62371246160836,5.62371246160836,4.36181998987584,0.00106128675125613,-0.00106128675125613,-3.12640822743376e-17,0.117701242256335,0.117701242256335,0.0531956568129645,4.21092789097449e-05,-4.21092789097448e-05,1.35454048315349e-18
50.92,5.62842051129862,5.62842051129862,4.36394781614836,0.00106297112241252,-0.00106297112241252,-3.12099006550114e-17,0.11728488411569,0.11728488411569,0.0531097503931228,4.1826764001938e-05,-4.18267640019379e-05,1.44741908165738e-18
50.96,5.63311190666324,5.63311190666324,4.36607220616409,0.0010646441929726,-0.0010646441929726,-3.11520038917452e-17,0.11686786513481,0.116867865134811,0.0530238776785401,4.15438517608695e-05,-4.15438517608694e-05,1.45550193337443e-18
51,5.63778662126864,5.63778662126864,4.36819316127123,0.00106630594704303,-0.00106630594704303,-3.10937838144102e-17,0.11645018974672,0.11645018974672,0.0529380389067458,4.12605458938232e-05,-4.12605458938231e-05,1.41003457455444e-18
51.04,5.64244462885851,5.64244462885851,4.3703106828275,0.00106795636887878,-0.00106795636887879,-3.1037382431428e-17,0.11603186239068,0.11603186239068,0.0528522343145667,4.09768501105075e-05,-4.09768501105074e-05,1.47655121251914e-18
51.08,5.64708590335413,5.64708590335413,4.37242477220008,0.0010695954428832,-0.00106959544288321,-3.09783203829272e-17,0.115612887512126,0.115612887512126,0.052766464138127,4.06927681230068e-05,-4.06927681230067e-05,1.41707358969777e-18
51.12,5.65171041885462,5.65171041885462,4.3745354307656,0.00107122315360812,-0.00107122315360813,-3.09216374393393e-17,0.115193269562618,0.115193269562618,0.0526807286128494,4.04083036457334e-05,-4.04083036457334e-05,1.47031414069005e-18
51.16,5.65631814963712,5.65631814963712,4.37664265991012,0.00107283948575395,-0.00107283948575395,-3.08628248737117e-17,0.114773012999775,0.114773012999775,0.0525950279734556,4.0123460395379e-05,-4.0123460395379e-05,1.43312953455864e-18
51.2,5.66090907015711,5.66090907015711,4.37874646102906,0.00107444442416977,-0.00107444442416977,-3.08054996923294e-17,0.114352122287218,0.114352122287218,0.0525093624539667,3.98382420908663e-05,-3.98382420908662e-05,1.4950193707829e-18
51.24,5.6654831550486,5.6654831550486,4.38084683552721,0.0010760379538534,-0.0010760379538534,-3.07456989174981e-17,0.113930601894515,0.113930601894515,0.0524237322877039,3.95526524533006e-05,-3.95526524533006e-05,1.60256800574282e-18
51.28,5.67004037912438,5.67004037912438,4.38294378481872,0.00107762005995154,-0.00107762005995154,-3.06815961972683e-17,0.11350845629712,0.11350845629712,0.0523381377072894,3.92666952059219e-05,-3.92666952059218e-05,1.61041025693356e-18
51.32,5.67458071737627,5.67458071737627,4.38503731032701,0.00107919072775977,-0.00107919072775977,-3.0617179786991e-17,0.113085689976314,0.113085689976314,0.0522525789446467,3.8980374074056e-05,-3.89803740740559e-05,1.63167404481766e-18
51.36,5.67910414497532,5.67910414497532,4.3871274134848,0.00108074994272274,-0.00108074994272274,-3.05519128251983e-17,0.11266230741915,0.11266230741915,0.0521670562310011,3.86936927850667e-05,-3.86936927850666e-05,1.58693730681431e-18
51.4,5.68361063727209,5.68361063727209,4.38921409573404,0.00108229769043414,-0.00108229769043414,-3.04884353329257e-17,0.112238313118389,0.112238313118389,0.0520815697968809,3.84066550683074e-05,-3.84066550683073e-05,1.52377645433013e-18
51.44,5.68810016979682,5.68810016979682,4.39129735852592,0.00108383395663687,-0.00108383395663687,-3.04274842747525e-17,0.111813711572448,0.111813711572448,0.0519961198721171,3.81192646550727e-05,-3.81192646550727e-05,1.17589162817315e-18
51.48,5.69257271825972,5.69257271825972,4.3933772033208,0.00108535872722307,-0.00108535872722307,-3.03804486096256e-17,0.111388507285338,0.111388507285338,0.0519107066858447,3.78315252785506e-05,-3.78315252785505e-05,1.12019415699902e-18
51.52,5.69702825855113,5.69702825855113,4.39545363158823,0.00108687198823422,-0.00108687198823422,-3.03356408433456e-17,0.110962704766603,0.110962704766603,0.0518253304665035,3.75434406737738e-05,-3.75434406737737e-05,9.8392187894653e-19
51.56,5.7014667667418,5.7014667667418,4.3975266448069,0.00108837372586117,-0.00108837372586117,-3.02962839681878e-17,0.110536308531267,0.110536308531267,0.0517399914418376,3.72550145775718e-05,-3.72550145775717e-05,7.36578174745529e-19
51.6,5.70588821908305,5.70588821908305,4.39959624446457,0.00108986392644427,-0.00108986392644427,-3.02668208411979e-17,0.110109323099772,0.110109323099772,0.051654689838897,3.69662507285229e-05,-3.69662507285228e-05,6.767599820828e-19
51.64,5.71029259200704,5.71029259200704,4.40166243205812,0.00109134257647341,-0.00109134257647341,-3.02397504419146e-17,0.10968175299792,0.10968175299792,0.051569425884038,3.66771528669058e-05,-3.66771528669057e-05,8.51496589540144e-19
51.68,5.71467986212696,5.71467986212696,4.40372520909349,0.00109280966258809,-0.00109280966258809,-3.0205690578333e-17,0.109253602756813,0.109253602756813,0.0514841998029234,3.63877247346515e-05,-3.63877247346514e-05,8.64737223159742e-19
51.72,5.71905000623723,5.71905000623723,4.4057845770856,0.00109426517157747,-0.00109426517157747,-3.01711010894066e-17,0.108824876912799,0.108824876912799,0.0513990118205237,3.60979700752956e-05,-3.60979700752955e-05,8.30261651466891e-19
51.76,5.72340300131374,5.72340300131374,4.40784053755842,0.00109570909038048,-0.00109570909038048,-3.0137890623348e-17,0.108395580007406,0.108395580007406,0.0513138621611171,3.58078926339298e-05,-3.58078926339297e-05,9.25618315276715e-19
51.8,5.72773882451404,5.72773882451404,4.40989309204487,0.00109714140608584,-0.00109714140608584,-3.01008658907369e-17,0.10796571658729,0.10796571658729,0.0512287510482904,3.5517496157154e-05,-3.55174961571539e-05,9.22061201665434e-19
51.84,5.73205745317753,5.73205745317753,4.4119422420868,0.00109856210593213,-0.00109856210593213,-3.00639834426703e-17,0.107535291204173,0.107535291204173,0.0511436787049395,3.52267843930286e-05,-3.52267843930285e-05,9.26901505758338e-19
51.88,5.7363588648257,5.7363588648257,4.413987989235,0.00109997117730785,-0.00109997117730785,-3.00269073824399e-17,0.107104308414784,0.107104308414784,0.05105864535327,3.49357610910261e-05,-3.4935761091026e-05,9.25015570592141e-19
51.92,5.74064303716229,5.74064303716229,4.41603033504913,0.00110136860775149,-0.00110136860775149,-2.99899067596163e-17,0.106672772780802,0.106672772780802,0.050973651214798,3.46444300019834e-05,-3.46444300019833e-05,8.00298910510569e-19
51.96,5.74490994807352,5.74490994807352,4.41806928109772,0.00110275438495157,-0.00110275438495157,-2.99578948031958e-17,0.106240688868796,0.106240688868796,0.05088869651035,3.43527948780539e-05,-3.43527948780538e-05,8.61215189732157e-19
52,5.74915957562827,5.74915957562827,4.42010482895813,0.00110412849674669,-0.00110412849674669,-2.99234461956066e-17,0.105808061250165,0.105808061250165,0.0508037814600645,3.40608594726595e-05,-3.40608594726594e-05,8.05442782169179e-19
52.04,5.75339189807828,5.75339189807828,4.42213698021654,0.0011054909311256,-0.0011054909311256,-2.98912284843198e-17,0.105374894501082,0.105374894501082,0.0507189062833919,3.37686275404426e-05,-3.37686275404425e-05,7.25826522182925e-19
52.08,5.75760689385832,5.75760689385832,4.42416573646787,0.00110684167622721,-0.00110684167622722,-2.98621954234325e-17,0.104941193202432,0.104941193202432,0.050634071199095,3.34761028372188e-05,-3.34761028372187e-05,7.95240336342681e-19
52.12,5.76180454158642,5.76180454158642,4.42619109931584,0.0011081807203407,-0.0011081807203407,-2.98303858099788e-17,0.104506961939757,0.104506961939757,0.0505492764252498,3.31832891199284e-05,-3.31832891199284e-05,7.67074351533205e-19
52.16,5.76598482006401,5.76598482006401,4.42821307037285,0.0011095080519055,-0.0011095080519055,-2.97997028359174e-17,0.104072205303192,0.104072205303192,0.0504645221792462,3.28901901465893e-05,-3.28901901465892e-05,7.10168767254308e-19
52.2,5.77014770827614,5.77014770827614,4.43023165126002,0.00111082365951136,-0.00111082365951137,-2.97712960852273e-17,0.103636927887412,0.103636927887412,0.0503798086777886,3.25968096762487e-05,-3.25968096762486e-05,7.53884108602378e-19
52.24,5.77429318539163,5.77429318539163,4.43224684360713,0.00111212753189841,-0.00111212753189842,-2.97411407208832e-17,0.103201134291566,0.103201134291566,0.050295136136896,3.23031514689356e-05,-3.23031514689356e-05,7.35647950161859e-19
52.28,5.7784212307633,5.7784212307633,4.4342586490526,0.00111341965795717,-0.00111341965795717,-2.97117148028767e-17,0.102764829119225,0.102764829119225,0.0502105047719029,3.20092192856134e-05,-3.20092192856134e-05,7.34650545539674e-19
52.32,5.78253182392806,5.78253182392806,4.43626706924348,0.0011147000267286,-0.0011147000267286,-2.96823287810551e-17,0.102328016978319,0.102328016978319,0.0501259147974602,3.17150168881318e-05,-3.17150168881317e-05,7.50909722989072e-19
52.36,5.7866249446072,5.7866249446072,4.43827210583538,0.00111596862740412,-0.00111596862740412,-2.96522923921355e-17,0.101890702481077,0.101890702481077,0.0500413664275351,3.14205480391793e-05,-3.14205480391793e-05,7.48236644027674e-19
52.4,5.79070057270644,5.79070057270644,4.44027376049248,0.00111722544932569,-0.00111722544932569,-2.96223629263744e-17,0.101452890243974,0.101452890243974,0.0499568598754122,3.1125816502236e-05,-3.11258165022359e-05,6.97322766435389e-19
52.44,5.7947586883162,5.7947586883162,4.4422720348875,0.00111847048198578,-0.00111847048198578,-2.9594470015717e-17,0.101014584887664,0.101014584887664,0.0498723953536935,3.08308260415255e-05,-3.08308260415254e-05,5.45871400285288e-19
52.48,5.79879927171171,5.79879927171171,4.44426693070164,0.00111970371502744,-0.00111970371502744,-2.95726351597056e-17,0.100575791036927,0.100575791036927,0.0497879730742998,3.05355804219677e-05,-3.05355804219676e-05,5.00305403459636e-19
52.52,5.80282230335318,5.80282230335318,4.44625844962462,0.00112092513824432,-0.00112092513824432,-2.95526229435672e-17,0.100136513320606,0.100136513320606,0.0497035932484705,3.02400834091314e-05,-3.02400834091313e-05,5.23164961960496e-19
52.56,5.80682776388601,5.80682776388601,4.44824659335455,0.00112213474158068,-0.00112213474158068,-2.95316963450888e-17,0.0996967563715511,0.0996967563715511,0.0496192560867645,2.99443387691865e-05,-2.99443387691864e-05,4.71194977852118e-19
52.6,5.81081563414087,5.81081563414087,4.45023136359803,0.00112333251513145,-0.00112333251513145,-2.95128485459747e-17,0.0992565248265591,0.0992565248265591,0.0495349617990609,2.96483502688571e-05,-2.9648350268857e-05,5.77345233356679e-19
52.64,5.81478589513393,5.81478589513393,4.45221276206999,0.0011245184491422,-0.00112451844914221,-2.94897547366405e-17,0.0988158233263135,0.0988158233263136,0.0494507105945591,2.93521216753735e-05,-2.93521216753734e-05,4.74424840481883e-19
52.68,5.81873852806699,5.81873852806698,4.45419079049377,0.00112569253400922,-0.00112569253400922,-2.94707777430212e-17,0.0983746565153269,0.0983746565153269,0.04936650268178,2.90556567564256e-05,-2.90556567564256e-05,5.02117251792233e-19
52.72,5.8226735143276,5.8226735143276,4.45616545060104,0.00112685476027948,-0.00112685476027948,-2.94506930529495e-17,0.0979330290418808,0.0979330290418808,0.0492823382685659,2.8758959280115e-05,-2.87589592801149e-05,5.4707699238696e-19
52.76,5.82659083548927,5.82659083548927,4.45813674413178,0.00112800511865068,-0.00112800511865068,-2.9428809973254e-17,0.0974909455579672,0.0974909455579672,0.0491982175620814,2.84620330149079e-05,-2.84620330149078e-05,4.77963385669367e-19
52.8,5.83049047331159,5.83049047331159,4.46010467283427,0.00112914359997128,-0.00112914359997128,-2.94096914378272e-17,0.0970484107192291,0.0970484107192292,0.0491141407688141,2.81648817295881e-05,-2.81648817295881e-05,5.10880573367288e-19
52.84,5.83437240974036,5.83437240974036,4.46206923846502,0.00113027019524046,-0.00113027019524046,-2.93892562148925e-17,0.0966054291849018,0.0966054291849018,0.0490301080945748,2.78675091932096e-05,-2.78675091932096e-05,5.48681856465559e-19
52.88,5.83823662690776,5.83823662690776,4.4640304427888,0.00113138489560819,-0.00113138489560819,-2.93673089406339e-17,0.0961620056177531,0.0961620056177531,0.0489461197444986,2.75699191750495e-05,-2.75699191750495e-05,5.94089817460342e-19
52.92,5.84208310713247,5.84208310713247,4.46598828757858,0.00113248769237519,-0.00113248769237519,-2.93435453479355e-17,0.0957181446840248,0.0957181446840249,0.0488621759230445,2.7272115444561e-05,-2.72721154445609e-05,6.23156785608765e-19
52.96,5.84591183291983,5.84591183291983,4.46794277461551,0.00113357857699297,-0.00113357857699297,-2.93186190765112e-17,0.0952738510533734,0.0952738510533734,0.0487782768339971,2.69741017713261e-05,-2.6974101771326e-05,6.2817874762547e-19
53,5.84972278696196,5.84972278696196,4.46989390568887,0.00113465754106383,-0.00113465754106383,-2.92934919266061e-17,0.0948291293988106,0.0948291293988106,0.0486944226804664,2.66758819250088e-05,-2.66758819250087e-05,6.64997892598222e-19
53.04,5.85351595213792,5.85351595213792,4.47184168259608,0.00113572457634083,-0.00113572457634083,-2.92668920109022e-17,0.0943839843966447,0.0943839843966448,0.0486106136648885,2.63774596753081e-05,-2.63774596753081e-05,5.57564471485253e-19
53.08,5.85729131151378,5.85729131151378,4.47378610714268,0.00113677967472784,-0.00113677967472784,-2.92445894320428e-17,0.0939384207264212,0.0939384207264213,0.0485268499890264,2.60788387919111e-05,-2.60788387919111e-05,5.82740903771427e-19
53.12,5.86104884834284,5.86104884834284,4.47572718114224,0.00113782282827952,-0.00113782282827952,-2.92212797958919e-17,0.0934924430708636,0.0934924430708636,0.0484431318539701,2.57800230444459e-05,-2.57800230444458e-05,5.99367384104346e-19
53.16,5.86478854606567,5.86478854606567,4.4776649064164,0.00113885402920129,-0.00113885402920129,-2.91973051005278e-17,0.0930460561158143,0.0930460561158144,0.0483594594601377,2.54810162024348e-05,-2.54810162024347e-05,6.09770274970624e-19
53.2,5.86851038831031,5.86851038831031,4.4795992847948,0.00113987326984939,-0.00113987326984939,-2.91729142895289e-17,0.0925992645501757,0.0925992645501758,0.0482758330072757,2.51818220352478e-05,-2.51818220352477e-05,5.94386664641512e-19
53.24,5.87221435889231,5.87221435889231,4.4815303181151,0.0011408805427308,-0.0011408805427308,-2.91491388229433e-17,0.0921520730658507,0.0921520730658508,0.0481922526944594,2.48824443120553e-05,-2.48824443120552e-05,5.85420163248709e-19
53.28,5.87590044181495,5.87590044181495,4.48345800822287,0.00114187584050328,-0.00114187584050328,-2.91257220164133e-17,0.0917044863576838,0.0917044863576839,0.0481087187200934,2.4582886801782e-05,-2.45828868017819e-05,5.67894493618834e-19
53.32,5.87956862126926,5.87956862126926,4.48538235697168,0.00114285915597535,-0.00114285915597536,-2.91030062366686e-17,0.0912565091234018,0.0912565091234019,0.0480252312819126,2.42831532730597e-05,-2.42831532730596e-05,6.17033623653476e-19
53.36,5.88321888163419,5.88321888163419,4.48730336622295,0.00114383048210628,-0.00114383048210628,-2.90783248917224e-17,0.0908081460635549,0.0908081460635549,0.0479417905769826,2.39832474941809e-05,-2.39832474941808e-05,5.92052599529069e-19
53.4,5.88685120747673,5.88685120747673,4.48922103784603,0.00114478981200604,-0.00114478981200604,-2.90546427877413e-17,0.0903594018814574,0.0903594018814574,0.0478583968016998,2.36831732330523e-05,-2.36831732330522e-05,6.17967753052789e-19
53.44,5.89046558355199,5.89046558355199,4.4911353737181,0.00114573713893537,-0.00114573713893537,-2.90299240776192e-17,0.0899102812831285,0.0899102812831286,0.0477750501517924,2.33829342571479e-05,-2.33829342571479e-05,6.4545346135905e-19
53.48,5.89406199480332,5.89406199480332,4.49304637572417,0.00114667245630565,-0.00114667245630565,-2.90041059391648e-17,0.0894607889772336,0.0894607889772337,0.047691750822321,2.30825343334632e-05,-2.30825343334631e-05,6.57378986612377e-19
53.52,5.89764042636241,5.89764042636241,4.49495404575707,0.00114759575767899,-0.00114759575767899,-2.89778107797003e-17,0.0890109296750247,0.0890109296750248,0.0476084990076788,2.27819772284678e-05,-2.27819772284678e-05,6.76085362217501e-19
53.56,5.90120086354941,5.90120086354941,4.49685838571737,0.00114850703676813,-0.00114850703676813,-2.89507673652116e-17,0.0885607080902816,0.0885607080902817,0.0475252949015924,2.248126670806e-05,-2.24812667080599e-05,6.33863300338792e-19
53.6,5.90474329187302,5.90474329187302,4.49875939751344,0.00114940628743645,-0.00114940628743645,-2.89254128331981e-17,0.0881101289392527,0.0881101289392527,0.0474421386971222,2.21804065375197e-05,-2.21804065375196e-05,6.29612336265743e-19
53.64,5.90826769703059,5.90826769703059,4.50065708306132,0.00115029350369795,-0.00115029350369795,-2.89002283397474e-17,0.0876591969405958,0.0876591969405959,0.0473590305866632,2.18794004814624e-05,-2.18794004814623e-05,6.58355120730038e-19
53.68,5.91177406490821,5.91177406490821,4.50255144428479,0.00115116867971721,-0.00115116867971721,-2.88738941349182e-17,0.0872079168153195,0.0872079168153195,0.0472759707619451,2.1578252303793e-05,-2.15782523037929e-05,6.57455188981829e-19
53.72,5.91526238158083,5.91526238158083,4.50444248311527,0.00115203180980936,-0.00115203180980936,-2.8847595927359e-17,0.0867562932867235,0.0867562932867235,0.0471929594140334,2.12769657676596e-05,-2.12769657676595e-05,6.60573385547286e-19
53.76,5.9187326333123,5.91873263331229,4.50633020149183,0.00115288288844007,-0.00115288288844007,-2.88211729919371e-17,0.08630433108034,0.08630433108034,0.0471099967333296,2.09755446354071e-05,-2.0975544635407e-05,6.36703547493875e-19
53.8,5.92218480655551,5.92218480655551,4.50821460136116,0.00115372191022549,-0.00115372191022549,-2.87957048500373e-17,0.0858520349238745,0.0858520349238746,0.0470270829095717,2.06739926685315e-05,-2.06739926685314e-05,6.46457421822573e-19
53.84,5.92561888795246,5.92561888795246,4.51009568467755,0.00115454886993223,-0.00115454886993223,-2.87698465531644e-17,0.0853994095471468,0.0853994095471469,0.0469442181318349,2.03723136276335e-05,-2.03723136276334e-05,6.60860774638828e-19
53.88,5.92903486433435,5.92903486433435,4.51197345340282,0.00115536376247733,-0.00115536376247733,-2.87434121221789e-17,0.0849464596820321,0.0849464596820322,0.0468614025885323,2.00705112723727e-05,-2.00705112723726e-05,6.51088024407313e-19
53.92,5.93243272272163,5.93243272272163,4.51384790950636,0.00115616658292823,-0.00115616658292823,-2.87173686012026e-17,0.0844931900624016,0.0844931900624017,0.0467786364674148,1.97685893614215e-05,-1.97685893614215e-05,6.59872157360322e-19
53.96,5.93581245032413,5.93581245032413,4.51571905496506,0.00115695732650268,-0.00115695732650268,-2.86909737149081e-17,0.0840396054240641,0.0840396054240641,0.0466959199555725,1.94665516524197e-05,-1.94665516524196e-05,6.7950856071714e-19
54,5.93917403454109,5.93917403454109,4.51758689176328,0.00115773598856878,-0.00115773598856878,-2.86637933724795e-17,0.0835857105047065,0.0835857105047066,0.0466132532394349,1.91644019019277e-05,-1.91644019019276e-05,6.72315675135479e-19
54.04,5.94251746296128,5.94251746296128,4.51945142189286,0.00115850256464486,-0.00115850256464486,-2.8636900745474e-17,0.0831315100438353,0.0831315100438353,0.0465306365047712,1.88621438653818e-05,-1.88621438653817e-05,6.13640372699912e-19
54.08,5.94584272336303,5.94584272336303,4.52131264735305,0.00115925705039947,-0.00115925705039947,-2.8612355130566e-17,0.0826770087827172,0.0826770087827172,0.046448069936691,1.85597812970476e-05,-1.85597812970475e-05,5.95978627414638e-19
54.12,5.94914980371434,5.94914980371434,4.52317057015051,0.00115999944165135,-0.00115999944165136,-2.85885159854695e-17,0.0822222114643206,0.0822222114643207,0.046365553719645,1.82573179499751e-05,-1.8257317949975e-05,5.93856276065673e-19
54.16,5.95243869217291,5.95243869217291,4.5250251922993,0.00116072973436935,-0.00116072973436935,-2.85647617344268e-17,0.0817671228332565,0.0817671228332566,0.0462830880374253,1.79547575759524e-05,-1.79547575759523e-05,5.73903456497701e-19
54.2,5.95570937708624,5.95570937708624,4.5268765158208,0.00116144792467239,-0.00116144792467239,-2.85418055961669e-17,0.0813117476357197,0.0813117476357198,0.0462006730731664,1.76521039254604e-05,-1.76521039254603e-05,5.80572617791093e-19
54.24,5.95896184699167,5.95896184699167,4.52872454274372,0.00116215400882941,-0.00116215400882941,-2.85185826914553e-17,0.0808560906194297,0.0808560906194297,0.0461183090093451,1.73493607476275e-05,-1.73493607476274e-05,6.1572377104949e-19
54.28,5.96219609061645,5.96219609061645,4.5305692751041,0.00116284798325932,-0.00116284798325932,-2.84939537406133e-17,0.0804001565335721,0.0804001565335722,0.0460359960277814,1.70465317901838e-05,-1.70465317901837e-05,7.17226176273478e-19
54.32,5.96541209687779,5.96541209687779,4.53241071494521,0.00116352984453092,-0.00116352984453092,-2.84652646935624e-17,0.0799439501287399,0.07994395012874,0.0459537343096393,1.6743620799416e-05,-1.67436207994159e-05,7.34076626302286e-19
54.36,5.96860985488294,5.96860985488294,4.53424886431759,0.0011641995893629,-0.0011641995893629,-2.84359016285103e-17,0.0794874761568743,0.0794874761568744,0.0458715240354266,1.64406315201219e-05,-1.64406315201218e-05,7.24850612723397e-19
54.4,5.97178935392922,5.97178935392922,4.53608372527901,0.0011648572146237,-0.0011648572146237,-2.84069076040013e-17,0.0790307393712063,0.0790307393712064,0.0457893653849964,1.61375676955651e-05,-1.61375676955651e-05,7.12634262225972e-19
54.44,5.97495058350407,5.97495058350407,4.53791529989441,0.00116550271733153,-0.00116550271733153,-2.83784022335123e-17,0.0785737445261978,0.0785737445261979,0.0457072585375469,1.583443306743e-05,-1.58344330674299e-05,7.36612634669677e-19
54.48,5.97809353328511,5.97809353328511,4.53974359023591,0.00116613609465422,-0.00116613609465422,-2.83489377281255e-17,0.0781164963774826,0.0781164963774827,0.0456252036716223,1.55312313757762e-05,-1.55312313757761e-05,7.39905065265284e-19
54.52,5.98121819314021,5.98121819314021,4.54156859838278,0.00116675734390926,-0.00116675734390926,-2.83193415255149e-17,0.0776589996818084,0.0776589996818085,0.0455432009651131,1.52279663589941e-05,-1.5227966358994e-05,7.4126649405207e-19
54.56,5.98432455312749,5.98432455312749,4.54339032642138,0.00116736646256361,-0.00116736646256362,-2.82896908657528e-17,0.0772012591969774,0.0772012591969774,0.045461250595257,1.4924641753759e-05,-1.49246417537589e-05,7.55589852046339e-19
54.6,5.98741260349536,5.98741260349536,4.54520877644519,0.00116796344823377,-0.00116796344823377,-2.8259467271671e-17,0.0767432796817879,0.0767432796817879,0.0453793527386391,1.4621261294987e-05,-1.46212612949869e-05,7.62035923453605e-19
54.64,5.99048233468264,5.99048233468264,4.54702395055474,0.00116854829868556,-0.00116854829868557,-2.82289858347328e-17,0.0762850658959758,0.0762850658959759,0.0452975075711927,1.43178287157892e-05,-1.43178287157891e-05,7.60725572734768e-19
54.68,5.99353373731848,5.99353373731847,4.54883585085758,0.0011691210118342,-0.0011691210118342,-2.81985568118234e-17,0.075826622600156,0.0758266226001561,0.0452157152682,1.40143477474278e-05,-1.40143477474277e-05,7.65757181448129e-19
54.72,5.99656680222248,5.99656680222248,4.55064447946831,0.00116968158574409,-0.00116968158574409,-2.81679265245655e-17,0.0753679545557637,0.0753679545557638,0.0451339760042917,1.37108221192704e-05,-1.37108221192703e-05,7.53112572675345e-19
54.76,5.99958152040471,5.99958152040471,4.55244983850849,0.00117023001862886,-0.00117023001862887,-2.81378020216585e-17,0.0749090665249957,0.0749090665249958,0.0450522899534489,1.34072555587458e-05,-1.34072555587457e-05,7.45142869315186e-19
54.8,6.00257788306571,6.00257788306571,4.55425193010662,0.00117076630885121,-0.00117076630885121,-2.81079963068859e-17,0.0744499632707524,0.0744499632707524,0.0449706572890028,1.31036517912993e-05,-1.31036517912992e-05,7.45497198259233e-19
54.84,6.00555588159654,6.00555588159654,4.55605075639818,0.00117129045492287,-0.00117129045492287,-2.80781764189555e-17,0.0739906495565787,0.0739906495565788,0.0448890781836355,1.28000145403478e-05,-1.28000145403477e-05,7.40845687289962e-19
54.88,6.0085155075788,6.0085155075788,4.55784631952553,0.00117180245550448,-0.00117180245550448,-2.80485425914639e-17,0.0735311301466061,0.0735311301466062,0.0448075528093803,1.24963475272356e-05,-1.24963475272355e-05,7.42296398520837e-19
54.92,6.01145675278467,6.01145675278467,4.5596386216379,0.00117230230940557,-0.00117230230940557,-2.80188507355231e-17,0.0730714098054939,0.073071409805494,0.0447260813376228,1.21926544711897e-05,-1.21926544711896e-05,7.47673464401385e-19
54.96,6.01437960917689,6.01437960917689,4.56142766489141,0.00117279001558442,-0.00117279001558442,-2.7988943796947e-17,0.0726114932983711,0.0726114932983711,0.0446446639391007,1.18889390892755e-05,-1.18889390892754e-05,7.55446700257728e-19
55,6.01728406890882,6.01728406890882,4.56321345144897,0.00117326557314799,-0.00117326557314799,-2.79587259289367e-17,0.0721513853907776,0.0721513853907777,0.0445633007839051,1.15852050963523e-05,-1.15852050963522e-05,7.63727670641418e-19
55.04,6.02017012432446,6.02017012432445,4.56499598348033,0.00117372898135184,-0.00117372898135184,-2.79281768221111e-17,0.0716910908486066,0.0716910908486067,0.0444819920414807,1.12814562050294e-05,-1.12814562050293e-05,7.64602129273033e-19
55.08,6.0230377679584,6.0230377679584,4.56677526316199,0.00117418023960004,-0.00117418023960004,-2.78975927369401e-17,0.0712306144380456,0.0712306144380457,0.0444007378806262,1.09776961256213e-05,-1.09776961256212e-05,7.6601636670142e-19
55.12,6.02588699253592,6.02588699253592,4.56855129267721,0.00117461934744507,-0.00117461934744507,-2.78669520822721e-17,0.0707699609255185,0.0707699609255186,0.044319538469495,1.0673928566104e-05,-1.06739285661039e-05,7.64953846143925e-19
55.16,6.02871779097294,6.02871779097294,4.57032407421599,0.00117504630458771,-0.00117504630458771,-2.78363539284263e-17,0.0703091350776274,0.0703091350776275,0.0442383939755959,1.03701572320707e-05,-1.03701572320706e-05,7.66378685063829e-19
55.2,6.03153015637605,6.03153015637605,4.57209360997502,0.001175461110877,-0.001175461110877,-2.78056987810238e-17,0.0698481416610944,0.0698481416610944,0.0441573045657936,1.0066385826688e-05,-1.00663858266879e-05,7.65939982345346e-19
55.24,6.03432408204249,6.03432408204249,4.57385990215765,0.00117586376631006,-0.00117586376631006,-2.77750611817299e-17,0.0693869854427032,0.0693869854427033,0.044076270406309,9.76261805065167e-06,-9.76261805065157e-06,7.67437609310944e-19
55.28,6.0370995614602,6.0370995614602,4.5756229529739,0.00117625427103209,-0.00117625427103209,-2.77443636773575e-17,0.0689256711892414,0.0689256711892415,0.0439952916627201,9.45885760214295e-06,-9.45885760214286e-06,7.6763580564538e-19
55.32,6.03985658830777,6.03985658830777,4.57738276464041,0.00117663262533617,-0.00117663262533617,-2.77136582451317e-17,0.0684642036674423,0.0684642036674424,0.0439143684999625,9.15510817678473e-06,-9.15510817678464e-06,7.65965359547883e-19
55.36,6.04259515645447,6.04259515645447,4.57913933938041,0.00117699882966325,-0.00117699882966325,-2.76830196307498e-17,0.0680025876439267,0.0680025876439268,0.0438335010823296,8.85137346759773e-06,-8.85137346759763e-06,7.66209361571597e-19
55.4,6.04531525996022,6.04531525996022,4.5808926794237,0.00117735288460195,-0.00117735288460195,-2.76523712562869e-17,0.0675408278851451,0.0675408278851452,0.0437526895734735,8.54765716495689e-06,-8.54765716495679e-06,7.69022538450617e-19
55.44,6.04801689307563,6.04801689307563,4.58264278700664,0.00117769479088855,-0.00117769479088855,-2.76216103547489e-17,0.0670789291573197,0.0670789291573198,0.0436719341364057,8.24396295654775e-06,-8.24396295654766e-06,7.71281438210922e-19
55.48,6.05070005024192,6.05070005024192,4.5843896643721,0.00117802454940681,-0.00117802454940681,-2.75907590972205e-17,0.0666168962263865,0.0666168962263866,0.0435912349334973,7.9402945273229e-06,-7.94029452732281e-06,7.69976909388282e-19
55.52,6.05336472609098,6.05336472609098,4.58613331376944,0.0011783421611879,-0.0011783421611879,-2.75599600208449e-17,0.0661547338579374,0.0661547338579375,0.0435105921264797,7.63665555945855e-06,-7.63665555945846e-06,7.65163023597678e-19
55.56,6.05601091544529,6.05601091544529,4.5878737374545,0.00117864762741028,-0.00117864762741028,-2.7529353499901e-17,0.0656924468171626,0.0656924468171627,0.0434300058764451,7.33304973231114e-06,-7.33304973231104e-06,7.58971336843982e-19
55.6,6.05863861331798,6.05863861331798,4.58961093768955,0.00117894094939957,-0.00117894094939957,-2.74989946464273e-17,0.0652300398687925,0.0652300398687925,0.0433494763438473,7.02948072237396e-06,-7.02948072237386e-06,7.62143058454842e-19
55.64,6.06124781491273,6.06124781491273,4.59134491674331,0.00117922212862847,-0.00117922212862847,-2.74685089240891e-17,0.06476751777704,0.0647675177770401,0.0432690036885022,6.72595220323399e-06,-6.7259522032339e-06,7.63867715630655e-19
55.68,6.06383851562381,6.06383851562381,4.59307567689085,0.0011794911667166,-0.0011794911667166,-2.74379542154638e-17,0.0643048853055433,0.0643048853055434,0.0431885880695879,6.42246784552869e-06,-6.42246784552859e-06,7.7841427593553e-19
55.72,6.06641071103604,6.06641071103603,4.59480322041363,0.00117974806543042,-0.00117974806543042,-2.74068176444264e-17,0.0638421472173077,0.0638421472173077,0.0431082296456458,6.11903131690286e-06,-6.11903131690275e-06,7.70703493945642e-19
55.76,6.06896439692473,6.06896439692473,4.59652754959946,0.0011799928266831,-0.0011799928266831,-2.73759895046686e-17,0.063379308274648,0.0633793082746481,0.0430279285745812,5.81564628196568e-06,-5.81564628196558e-06,7.71808113224342e-19
55.8,6.07149956925571,6.07149956925571,4.59824866674244,0.00118022545253437,-0.00118022545253437,-2.73451171801396e-17,0.0629163732391316,0.0629163732391317,0.0429476850136636,5.51231640224774e-06,-5.51231640224764e-06,7.70354503562016e-19
55.84,6.07401622418528,6.07401622418528,4.59996657414299,0.00118044594519046,-0.00118044594519046,-2.73143029999971e-17,0.0624533468715202,0.0624533468715203,0.0428674991195272,5.20904533615814e-06,-5.20904533615803e-06,7.59503530428494e-19
55.88,6.07651435806014,6.07651435806014,4.60168127410777,0.00118065430700391,-0.00118065430700391,-2.728392285878e-17,0.0619902339317129,0.061990233931713,0.0427873710481718,4.90583673894167e-06,-4.90583673894156e-06,7.52780455267585e-19
55.92,6.07899396741741,6.07899396741741,4.6033927689497,0.00118085054047347,-0.00118085054047347,-2.72538116405693e-17,0.0615270391786887,0.0615270391786888,0.042707300954963,4.60269426263615e-06,-4.60269426263604e-06,7.7120349552648e-19
55.96,6.08145504898456,6.08145504898456,4.60510106098789,0.00118103464824397,-0.00118103464824397,-2.72229635007482e-17,0.0610637673704487,0.0610637673704488,0.0426272889946329,4.29962155602973e-06,-4.29962155602962e-06,7.70390120767952e-19
56,6.08389759967937,6.08389759967937,4.60680615254768,0.00118120663310621,-0.00118120663310622,-2.71921478959175e-17,0.0606004232639596,0.0606004232639597,0.042547335321281,3.99662226461832e-06,-3.99662226461821e-06,7.88278676510453e-19
56.04,6.08632161660993,6.08632161660993,4.60850804596053,0.0011813664979968,-0.0011813664979968,-2.71606167488571e-17,0.0601370116150957,0.0601370116150958,0.0424674400883746,3.6937000305631e-06,-3.69370003056299e-06,8.01735311956368e-19
56.08,6.08872709707454,6.08872709707454,4.61020674356407,0.00118151424599802,-0.00118151424599802,-2.71285473363788e-17,0.0596735371785822,0.0596735371785823,0.0423876034487488,3.39085849264809e-06,-3.39085849264798e-06,7.9754646179564e-19
56.12,6.09111403856168,6.09111403856168,4.61190224770202,0.00118164988033773,-0.00118164988033773,-2.7096645477907e-17,0.0592100047079377,0.0592100047079378,0.042307825554608,3.08810128623782e-06,-3.08810128623771e-06,8.29686317803143e-19
56.16,6.09348243875,6.09348243875,4.6135945607242,0.00118177340438918,-0.00118177340438918,-2.70634580251949e-17,0.0587464189554174,0.0587464189554175,0.0422281065575259,2.78543204323503e-06,-2.78543204323492e-06,8.3469506484152e-19
56.2,6.09583229550821,6.09583229550821,4.6152836849865,0.00118188482167091,-0.00118188482167091,-2.70300702226012e-17,0.0582827846719559,0.058282784671956,0.0421484466084461,2.48285439203853e-06,-2.48285439203842e-06,8.35711980853739e-19
56.24,6.09816360689509,6.09816360689509,4.61696962285084,0.00118198413584659,-0.00118198413584659,-2.69966417433671e-17,0.0578191066071103,0.0578191066071104,0.0420688458576831,2.18037195750105e-06,-2.18037195750094e-06,8.45027733162669e-19
56.28,6.10047637115938,6.10047637115938,4.61865237668515,0.00118207135072489,-0.00118207135072489,-2.69628406340406e-17,0.0573553895090031,0.0573553895090032,0.0419893044549223,1.87798836088724e-06,-1.87798836088713e-06,8.6187980943986e-19
56.32,6.10277058673974,6.10277058673974,4.62033194886334,0.00118214647025932,-0.00118214647025932,-2.6928365441663e-17,0.0568916381242654,0.0568916381242655,0.041909822549221,1.57570721983171e-06,-1.5757072198316e-06,8.40027499793988e-19
56.36,6.10504625226471,6.10504625226471,4.62200834176531,0.00118220949854812,-0.00118220949854812,-2.68947643416712e-17,0.0564278571979803,0.0564278571979804,0.0418304002890089,1.27353214829713e-06,-1.27353214829702e-06,7.64473311116872e-19
56.4,6.10730336655263,6.10730336655263,4.62368155777687,0.00118226043983405,-0.00118226043983405,-2.68641854092266e-17,0.0559640514736259,0.055964051473626,0.0417510378220885,9.7146675653249e-07,-9.71466756532377e-07,7.90425695803035e-19
56.44,6.10954192861157,6.10954192861157,4.62535159928975,0.00118229929850431,-0.00118229929850431,-2.68325683813944e-17,0.0555002256930186,0.0555002256930187,0.041671735295636,6.69514651031367e-07,-6.69514651031255e-07,7.95199564977794e-19
56.48,6.11176193763929,6.11176193763929,4.62701846870158,0.00118232607909035,-0.00118232607909035,-2.68007603987953e-17,0.0550363845962564,0.0550363845962565,0.0415924928562015,3.67679434490291e-07,-3.6767943449018e-07,8.09408947477385e-19
56.52,6.11396339302314,6.11396339302314,4.62868216841583,0.00118234078626773,-0.00118234078626773,-2.67683840408962e-17,0.0545725329216627,0.0545725329216628,0.0415133106497102,6.5964705767212e-08,-6.59647057671007e-08,7.96746168457187e-19
56.56,6.11614629434001,6.11614629434001,4.63034270084182,0.00118234342485596,-0.00118234342485596,-2.67365141941579e-17,0.0541086754057292,0.0541086754057292,0.0414341888214621,-2.3562594015998e-07,2.3562594016009e-07,8.00504316234984e-19
56.6,6.11831064135624,6.11831064135624,4.63200006839467,0.00118233399981836,-0.00118233399981836,-2.67044940215085e-17,0.0536448167830598,0.0536448167830599,0.0413551275161335,-5.37088912234813e-07,5.37088912234922e-07,8.16311601211337e-19
56.64,6.12045643402756,6.12045643402756,4.63365427349532,0.00118231251626187,-0.00118231251626187,-2.66718415574601e-17,0.0531809617863143,0.0531809617863144,0.0412761268777771,-8.38420623363558e-07,8.38420623363667e-07,8.19775904361862e-19
56.68,6.12258367249901,6.12258367249901,4.63530531857043,0.00118227897943693,-0.00118227897943693,-2.66390505212856e-17,0.0527171151461516,0.0527171151461517,0.0411971870498226,-1.13961749045641e-06,1.13961749045652e-06,8.23213144521654e-19
56.72,6.12469235710486,6.12469235710486,4.63695320605242,0.00118223339473731,-0.00118223339473731,-2.66061219955047e-17,0.0522532815911738,0.0522532815911739,0.0411183081750774,-1.44067593446864e-06,1.44067593446875e-06,8.13485233457956e-19
56.76,6.12678248836851,6.12678248836851,4.63859793837943,0.00118217576769993,-0.00118217576769993,-2.65735825861664e-17,0.0517894658478699,0.0517894658478699,0.0410394903957273,-1.74159238044167e-06,1.74159238044178e-06,8.21573271346121e-19
56.8,6.12885406700242,6.12885406700242,4.64023951799526,0.00118210610400472,-0.00118210610400472,-2.65407196553126e-17,0.0513256726405594,0.0513256726405595,0.0409607338533368,-2.04236325754397e-06,2.04236325754408e-06,8.30162092691668e-19
56.84,6.13090709390804,6.13090709390804,4.64187794734939,0.00118202440947441,-0.00118202440947442,-2.65075131716049e-17,0.0508619066913367,0.0508619066913368,0.0408820386888499,-2.34298499911199e-06,2.34298499911209e-06,7.97204434811016e-19
56.88,6.1329415701757,6.1329415701757,4.64351322889694,0.00118193069007445,-0.00118193069007445,-2.64756249942125e-17,0.0503981727200145,0.0503981727200146,0.040803405042591,-2.64345404269092e-06,2.64345404269102e-06,8.44162811760272e-19
56.92,6.1349574970845,6.1349574970845,4.64514536509865,0.00118182495191274,-0.00118182495191274,-2.64418584817421e-17,0.0499344754440684,0.0499344754440684,0.0407248330542649,-2.94376683007541e-06,2.94376683007552e-06,8.45806818990641e-19
56.96,6.13695487610226,6.13695487610226,4.64677435842082,0.00118170720123954,-0.00118170720123954,-2.64080262089824e-17,0.0494708195785803,0.0494708195785804,0.0406463228629577,-3.24391980735021e-06,3.24391980735032e-06,8.70771023419925e-19
57,6.1389337088854,6.1389337088854,4.64840021133534,0.00118157744444725,-0.00118157744444725,-2.63731953680456e-17,0.0490072098361834,0.0490072098361834,0.0405678746071375,-3.54390942493065e-06,3.54390942493076e-06,8.79933032316732e-19
57.04,6.14089399727885,6.14089399727885,4.65002292631962,0.00118143568807025,-0.00118143568807025,-2.6337998046753e-17,0.0485436509270057,0.0485436509270058,0.0404894884246551,-3.84373213760313e-06,3.84373213760324e-06,8.47987286300269e-19
57.08,6.14283574331593,6.14283574331593,4.65164250585661,0.00118128193878474,-0.00118128193878474,-2.6304078555301e-17,0.0480801475586148,0.0480801475586149,0.0404111644527441,-4.14338440456547e-06,4.14338440456558e-06,8.3482497700345e-19
57.12,6.14475894921828,6.14475894921828,4.65325895243472,0.00118111620340856,-0.00118111620340856,-2.62706855562208e-17,0.0476167044359621,0.0476167044359622,0.040332902828022,-4.44286268946717e-06,4.44286268946727e-06,8.61853072067479e-19
57.16,6.14666361739572,6.14666361739572,4.65487226854784,0.00118093848890098,-0.00118093848890098,-2.62362114333381e-17,0.0471533262613271,0.0471533262613271,0.0402547036864908,-4.74216346044959e-06,4.7421634604497e-06,8.70997427689813e-19
57.2,6.14854975044617,6.14854975044617,4.6564824566953,0.00118074880236257,-0.00118074880236257,-2.62013715362305e-17,0.046690017734262,0.0466900177342621,0.0401765671635373,-5.04128319018608e-06,5.04128319018619e-06,8.16227344304808e-19
57.24,6.15041735115554,6.15041735115554,4.65808951938184,0.00118054715103496,-0.00118054715103496,-2.61687224424583e-17,0.0462267835515366,0.0462267835515367,0.0400984933939339,-5.34021835592196e-06,5.34021835592206e-06,7.85601924534755e-19
57.28,6.1522664224976,6.1522664224976,4.6596934591176,0.00118033354230072,-0.00118033354230072,-2.61372983654769e-17,0.0457636284070824,0.0457636284070825,0.0400204825118393,-5.63896543951437e-06,5.63896543951448e-06,8.2670236584358e-19
57.32,6.15409696763388,6.15409696763388,4.66129427841807,0.00118010798368314,-0.00118010798368314,-2.61042302708432e-17,0.0453005569919377,0.0453005569919378,0.0399425346507991,-5.93752092747225e-06,5.93752092747236e-06,8.22158065408156e-19
57.36,6.15590898991356,6.15590898991356,4.6628919798041,0.00117987048284604,-0.00117987048284604,-2.60713439482269e-17,0.0448375739941923,0.0448375739941924,0.0398646499437462,-6.23588131099592e-06,6.23588131099603e-06,7.79527327564681e-19
57.4,6.15770249287333,6.15770249287333,4.66448656580185,0.0011796210475936,-0.0011796210475936,-2.60401628551243e-17,0.0443746840989323,0.0443746840989324,0.0397868285230018,-6.53404308601682e-06,6.53404308601693e-06,8.03003076571122e-19
57.44,6.15947748023729,6.15947748023729,4.66607803894277,0.00117935968587016,-0.00117935968587016,-2.60080427320614e-17,0.0439118919881851,0.0439118919881852,0.0397090705202756,-6.83200275323703e-06,6.83200275323714e-06,8.29164094517921e-19
57.48,6.16123395591681,6.16123395591681,4.66766640176358,0.00117908640576003,-0.00117908640576003,-2.59748761682807e-17,0.0434492023408645,0.0434492023408646,0.0396313760666668,-7.12975681816873e-06,7.12975681816883e-06,8.287578939253e-19
57.52,6.16297192401045,6.16297192401045,4.66925165680625,0.0011788012154873,-0.00117880121548731,-2.59417258525237e-17,0.0429866198327156,0.0429866198327157,0.0395537452926644,-7.42730179117358e-06,7.42730179117369e-06,8.47097651292783e-19
57.56,6.16469138880376,6.16469138880376,4.67083380661796,0.00117850412341566,-0.00117850412341566,-2.5907841946472e-17,0.0425241491362602,0.0425241491362603,0.0394761783281483,-7.72463418750201e-06,7.72463418750212e-06,8.54742640411721e-19
57.6,6.16639235476921,6.16639235476921,4.67241285375108,0.00117819513804816,-0.00117819513804816,-2.58736522408555e-17,0.0420617949207419,0.0420617949207419,0.0393986753023894,-8.02175052733239e-06,8.0217505273325e-06,7.70132684168589e-19
57.64,6.16807482656604,6.16807482656604,4.67398880076318,0.00117787426802706,-0.00117787426802706,-2.58428469334888e-17,0.0415995618520712,0.0415995618520713,0.0393212363440506,-8.31864733581012e-06,8.31864733581023e-06,8.54319268837587e-19
57.68,6.16973880904012,6.16973880904012,4.67556165021694,0.00117754152213363,-0.00117754152213363,-2.58086741627353e-17,0.0411374545927714,0.0411374545927715,0.0392438615811873,-8.61532114308665e-06,8.61532114308676e-06,8.72019243097645e-19
57.72,6.17138430722383,6.17138430722383,4.67713140468019,0.00117719690928791,-0.00117719690928791,-2.57737933930114e-17,0.0406754778019237,0.0406754778019238,0.0391665511412481,-8.91176848435836e-06,8.91176848435847e-06,8.9823412172831e-19
57.76,6.17301132633591,6.17301132633591,4.67869806672584,0.00117684043854853,-0.00117684043854853,-2.57378640281422e-17,0.0402136361351129,0.040213636135113,0.0390893051510752,-9.20798589990541e-06,9.20798589990551e-06,9.6689799712456e-19
57.8,6.17461987178131,6.17461987178131,4.68026163893188,0.00117647211911254,-0.00117647211911254,-2.56991881082573e-17,0.0397519342443729,0.039751934244373,0.0390121237369057,-9.50396993513041e-06,9.50396993513051e-06,9.46189436378105e-19
57.84,6.17620994915109,6.17620994915109,4.68182212388136,0.00117609196031513,-0.00117609196031513,-2.56613405308021e-17,0.0392903767781326,0.0392903767781327,0.0389350070243713,-9.79971714059709e-06,9.79971714059719e-06,9.37962068820897e-19
57.88,6.17778156422221,6.17778156422221,4.68337952416233,0.00117569997162951,-0.00117569997162951,-2.56238220480493e-17,0.0388289683811615,0.0388289683811616,0.0388579551384996,-1.00952240720688e-05,1.00952240720689e-05,9.79111002520053e-19
57.92,6.17933472295746,6.17933472295746,4.68493384236787,0.00117529616266663,-0.00117529616266663,-2.55846576079485e-17,0.0383677136945157,0.0383677136945157,0.038780968203715,-1.0390487290547e-05,1.03904872905471e-05,1.02550377700271e-18
57.96,6.18086943150524,6.18086943150524,4.68648508109602,0.001174880543175,-0.001174880543175,-2.55436374568684e-17,0.0379066173554838,0.0379066173554839,0.0387040463438382,-1.06855033623094e-05,1.06855033623095e-05,1.07898127542855e-18
58,6.18238569619946,6.18238569619946,4.68803324294977,0.00117445312304051,-0.00117445312304051,-2.55004782058513e-17,0.037445683997533,0.037445683997533,0.0386271896820883,-1.09802688589485e-05,1.09802688589487e-05,1.09055853912436e-18
58.04,6.18388352355936,6.18388352355936,4.68957833053706,0.00117401391228615,-0.00117401391228615,-2.54568558642863e-17,0.036984918250255,0.0369849182502551,0.0385503983410824,-1.12747803574097e-05,1.12747803574098e-05,1.05027964698056e-18
58.08,6.18536292028937,6.18536292028937,4.6911203464707,0.00117356292107186,-0.00117356292107186,-2.54148446784071e-17,0.0365243247393127,0.0365243247393128,0.0384736724428365,-1.15690344400288e-05,1.15690344400289e-05,1.09186432547028e-18
58.12,6.18682389327894,6.18682389327894,4.69265929336841,0.00117310015969426,-0.00117310015969426,-2.53711701053882e-17,0.0360639080863859,0.036063908086386,0.0383970121087665,-1.18630276945709e-05,1.1863027694571e-05,1.1329187166827e-18
58.16,6.1882664496024,6.1882664496024,4.69419517385276,0.00117262563858647,-0.00117262563858647,-2.53258533567209e-17,0.0356036729091179,0.035603672909118,0.0383204174596888,-1.21567567142673e-05,1.21567567142674e-05,1.19481518278011e-18
58.2,6.18969059651876,6.18969059651876,4.69572799055115,0.0011721393683179,-0.0011721393683179,-2.52780607494097e-17,0.035143623821062,0.0351436238210621,0.0382438886158205,-1.24502180978541e-05,1.24502180978542e-05,1.41783078268445e-18
58.24,6.1910963414716,6.1910963414716,4.69725774609578,0.00117164135959399,-0.00117164135959399,-2.52213475181024e-17,0.0346837654316282,0.0346837654316283,0.0381674256967801,-1.2743408449609e-05,1.27434084496091e-05,1.61118147966361e-18
58.28,6.19248369208887,6.19248369208887,4.69878444312366,0.001171131623256,-0.00117113162325601,-2.51569002589158e-17,0.0342241023460295,0.0342241023460296,0.0380910288215893,-1.30363243793897e-05,1.30363243793898e-05,1.51112005283401e-18
58.32,6.19385265618271,6.19385265618271,4.70030808427652,0.00117061017028083,-0.00117061017028083,-2.50964554568024e-17,0.0337646391652287,0.0337646391652288,0.0380146981086721,-1.33289625026707e-05,1.33289625026707e-05,1.47414562464646e-18
58.36,6.19520324174932,6.19520324174932,4.70182867220087,0.00117007701178072,-0.00117007701178072,-2.50374896318166e-17,0.0333053804858854,0.0333053804858855,0.0379384336758565,-1.3621319440581e-05,1.36213194405811e-05,1.39539795168625e-18
58.4,6.19653545696876,6.19653545696876,4.7033462095479,0.0011695321590031,-0.0011695321590031,-2.49816737137491e-17,0.0328463309003028,0.0328463309003029,0.0378622356403746,-1.39133918199414e-05,1.39133918199415e-05,1.43057964651098e-18
58.44,6.19784931020477,6.19784931020477,4.70486069897352,0.0011689756233303,-0.0011689756233303,-2.49244505278887e-17,0.0323874949963743,0.0323874949963744,0.0377861041188636,-1.42051762733014e-05,1.42051762733014e-05,1.38303728622958e-18
58.48,6.19914481000462,6.19914481000462,4.70637214313827,0.00116840741627937,-0.00116840741627937,-2.48691290364395e-17,0.0319288773575312,0.0319288773575313,0.0377100392273668,-1.44966694389763e-05,1.44966694389764e-05,1.53123740641925e-18
58.52,6.20042196509892,6.20042196509892,4.70788054470736,0.00116782754950181,-0.00116782754950181,-2.48078795401827e-17,0.0314704825626895,0.0314704825626896,0.0376340410813334,-1.47878679610846e-05,1.47878679610847e-05,1.54883755553264e-18
58.56,6.20168078440143,6.20168078440143,4.70938590635062,0.00116723603478337,-0.00116723603478337,-2.47459260379614e-17,0.0310123151861972,0.0310123151861973,0.0375581097956199,-1.50787684895841e-05,1.50787684895842e-05,1.71433639690746e-18
58.6,6.20292127700888,6.20292127700888,4.71088823074244,0.00116663288404378,-0.00116663288404378,-2.46773525820851e-17,0.0305543797977815,0.0305543797977816,0.0374822454844906,-1.53693676803094e-05,1.53693676803095e-05,1.63913562018378e-18
58.64,6.20414345220079,6.20414345220079,4.71238752056182,0.00116601810933657,-0.00116601810933657,-2.46117871572778e-17,0.0300966809624965,0.0300966809624966,0.0374064482616181,-1.5659662195008e-05,1.56596621950081e-05,1.63939655360853e-18
58.68,6.20534731943929,6.20534731943929,4.71388377849229,0.00116539172284877,-0.00116539172284877,-2.45462112951335e-17,0.0296392232406706,0.0296392232406707,0.0373307182400841,-1.59496487013772e-05,1.59496487013773e-05,1.6330481964419e-18
58.72,6.20653288836892,6.20653288836892,4.71537700722189,0.00116475373690072,-0.00116475373690072,-2.44808893672758e-17,0.029182011187854,0.0291820111878541,0.0372550555323806,-1.62393238731003e-05,1.62393238731004e-05,1.59327204751279e-18
58.76,6.20770016881643,6.20770016881643,4.71686720944319,0.00116410416394579,-0.00116410416394579,-2.44171584853753e-17,0.0287250493547666,0.0287250493547667,0.0371794602504096,-1.65286843898831e-05,1.65286843898832e-05,1.53958093517091e-18
58.8,6.20884917079062,6.20884917079062,4.7183543878532,0.0011634430165702,-0.0011634430165702,-2.43555752479684e-17,0.0282683422872457,0.0282683422872458,0.0371039325054846,-1.68177269374902e-05,1.68177269374903e-05,1.52092827570048e-18
58.84,6.20997990448211,6.20997990448211,4.71983854515342,0.0011627703074927,-0.0011627703074927,-2.42947381169404e-17,0.0278118945261938,0.0278118945261939,0.0370284724083309,-1.71064482077809e-05,1.7106448207781e-05,1.57949543286523e-18
58.88,6.21109238026316,6.21109238026316,4.72131968404976,0.00116208604956439,-0.00116208604956439,-2.42315582996258e-17,0.0273557106075269,0.027355710607527,0.0369530800690866,-1.73948448987455e-05,1.73948448987455e-05,1.58946905621261e-18
58.92,6.21218660868746,6.21218660868746,4.72279780725252,0.00116139025576844,-0.00116139025576844,-2.41679795373773e-17,0.0268997950621222,0.0268997950621223,0.0368777555973031,-1.76829137145409e-05,1.7682913714541e-05,1.60535387611059e-18
58.96,6.21326260048994,6.21326260048994,4.72427291747641,0.00116068293921985,-0.00116068293921985,-2.41037653823329e-17,0.0264441524157665,0.0264441524157666,0.0368024991019454,-1.79706513655269e-05,1.7970651365527e-05,1.62726980237256e-18
59,6.21432036658658,6.21432036658658,4.72574501744049,0.00115996411316523,-0.00115996411316523,-2.4038674590238e-17,0.0259887871891045,0.0259887871891046,0.036727310691394,-1.82580545683015e-05,1.82580545683016e-05,1.677696705737e-18
59.04,6.21535991807414,6.21535991807414,4.72721410986814,0.0011592337909825,-0.0011592337909825,-2.39715667220085e-17,0.0255337038975871,0.0255337038975872,0.0366521904734442,-1.85451200457366e-05,1.85451200457367e-05,1.69081614570728e-18
59.08,6.21638126623004,6.21638126623004,4.72868019748708,0.00115849198618067,-0.00115849198618067,-2.39039340761802e-17,0.0250789070514199,0.02507890705142,0.0365771385553079,-1.88318445270138e-05,1.88318445270139e-05,1.66849767952496e-18
59.12,6.2173844225121,6.2173844225121,4.7301432830293,0.00115773871239959,-0.00115773871239959,-2.38371941689992e-17,0.0246244011555118,0.0246244011555119,0.0365021550436138,-1.91182247476593e-05,1.91182247476593e-05,1.7032426970121e-18
59.16,6.21836939855832,6.21836939855832,4.73160336923104,0.00115697398340968,-0.00115697398340969,-2.37690644611187e-17,0.0241701907094236,0.0241701907094237,0.036427240044408,-1.94042574495795e-05,1.94042574495796e-05,1.68424612642422e-18
59.2,6.2193362061867,6.2193362061867,4.73306045883282,0.0011561978131117,-0.0011561978131117,-2.37016946160617e-17,0.0237162802073167,0.0237162802073168,0.0363523936631554,-1.96899393810965e-05,1.96899393810966e-05,1.53448468822128e-18
59.24,6.22028485739499,6.22028485739499,4.73451455457934,0.00115541021553646,-0.00115541021553646,-2.36403152285329e-17,0.0232626741379023,0.0232626741379024,0.0362776160047394,-1.99752672969825e-05,1.99752672969826e-05,1.57647354145563e-18
59.28,6.22121536436051,6.22121536436051,4.73596565921953,0.00115461120484458,-0.00115461120484458,-2.35772562868747e-17,0.02280937698439,0.0228093769843901,0.0362029071734634,-2.02602379584952e-05,2.02602379584953e-05,1.58549916137533e-18
59.32,6.22212773943988,6.22212773943988,4.73741377550647,0.00115380079532624,-0.00115380079532624,-2.35138363204197e-17,0.022356393224437,0.0223563932244371,0.0361282672730514,-2.05448481334126e-05,2.05448481334127e-05,1.71958109827721e-18
59.36,6.22302199516886,6.22302199516886,4.73885890619739,0.0011529790014009,-0.0011529790014009,-2.34450530764886e-17,0.0219037273300975,0.0219037273300976,0.0360536964066487,-2.08290945960679e-05,2.0829094596068e-05,1.68094643422388e-18
59.4,6.22389814426206,6.22389814426206,4.74030105405366,0.00115214583761706,-0.00115214583761706,-2.33778152191196e-17,0.0214513837677716,0.0214513837677717,0.0359791946768222,-2.11129741273838e-05,2.11129741273838e-05,1.60238900803713e-18
59.44,6.22475619961277,6.22475619961277,4.74174022184073,0.00115130131865196,-0.00115130131865196,-2.33137196587981e-17,0.0209993669981549,0.020999366998155,0.0359047621855617,-2.13964835149073e-05,2.13964835149073e-05,1.47394109370948e-18
59.48,6.2255961742927,6.2255961742927,4.74317641232815,0.00115044545931137,-0.00115044545931137,-2.32547620150497e-17,0.0205476814761878,0.0205476814761879,0.0358303990342807,-2.16796195528441e-05,2.16796195528442e-05,1.65517866131073e-18
59.52,6.22641808155175,6.22641808155175,4.74460962828952,0.00114957827452925,-0.00114957827452925,-2.31885548685973e-17,0.0200963316510055,0.0200963316510056,0.0357561053238165,-2.1962379042093e-05,2.1962379042093e-05,2.01884837652414e-18
59.56,6.22722193481779,6.22722193481779,4.74603987250248,0.00114869977936757,-0.00114869977936757,-2.31078009335364e-17,0.0196453219658871,0.0196453219658872,0.0356818811544316,-2.22447587902798e-05,2.22447587902799e-05,2.49933944362559e-18
59.6,6.22800774769642,6.22800774769642,4.74746714774865,0.00114780998901596,-0.00114780998901596,-2.30078273557913e-17,0.0191946568582061,0.0191946568582062,0.0356077266258141,-2.25267556117919e-05,2.2526755611792e-05,2.42179658638946e-18
59.64,6.22877553397075,6.22877553397075,4.74889145681369,0.00114690891879149,-0.00114690891879149,-2.29109554923358e-17,0.0187443407593794,0.0187443407593795,0.0355336418370782,-2.28083663278119e-05,2.2808366327812e-05,2.4674157940795e-18
59.68,6.22952530760113,6.22952530760113,4.75031280248717,0.00114599658413837,-0.00114599658413838,-2.28122588605726e-17,0.0182943780948183,0.0182943780948184,0.0354596268867657,-2.30895877663516e-05,2.30895877663517e-05,2.45580276941629e-18
59.72,6.23025708272492,6.23025708272492,4.75173118756264,0.00114507300062772,-0.00114507300062772,-2.27140267497959e-17,0.0178447732838779,0.017844773283878,0.0353856818728463,-2.33704167622858e-05,2.33704167622858e-05,2.45634554040413e-18
59.76,6.23097087365627,6.23097087365627,4.75314661483755,0.00114413818395723,-0.00114413818395723,-2.26157729281798e-17,0.0173955307398075,0.0173955307398076,0.0353118068927182,-2.36508501573859e-05,2.3650850157386e-05,2.44114999054245e-18
59.8,6.23166669488587,6.23166669488587,4.75455908711326,0.00114319214995093,-0.00114319214995093,-2.25181269285581e-17,0.016946654869701,0.0169466548697011,0.0352380020432089,-2.39308848003537e-05,2.39308848003538e-05,2.50250113760905e-18
59.84,6.23234456108066,6.23234456108066,4.75596860719499,0.00114223491455892,-0.00114223491455892,-2.24180268830537e-17,0.0164981500744474,0.0164981500744475,0.0351642674205763,-2.42105175468544e-05,2.42105175468545e-05,2.27465049892284e-18
59.88,6.23300448708363,6.23300448708363,4.75737517789181,0.00114126649385705,-0.00114126649385705,-2.23270408630968e-17,0.0160500207486813,0.0160500207486814,0.0350906031205093,-2.44897452595504e-05,2.44897452595505e-05,2.35929473636607e-18
59.92,6.23364648791358,6.23364648791358,4.75877880201663,0.00114028690404666,-0.00114028690404666,-2.22326690736421e-17,0.0156022712807334,0.0156022712807335,0.0350170092381283,-2.47685648081342e-05,2.47685648081342e-05,2.32702700852791e-18
59.96,6.23427057876481,6.23427057876481,4.76017948238616,0.00113929616145434,-0.00113929616145434,-2.2139587993301e-17,0.0151549060525813,0.0151549060525814,0.0349434858679866,-2.50469730693615e-05,2.50469730693616e-05,2.35622628929006e-18
60,6.23487677500691,6.23487677500691,4.76157722182088,0.00113829428253156,-0.00113829428253156,-2.20453389417294e-17,0.0147079294398006,0.0147079294398007,0.0348700331040703,-2.53249669270845e-05,2.53249669270845e-05,2.3175751956852e-18
60.04,6.2354650921845,6.2354650921845,4.76297202314504,0.00113728128385448,-0.00113728128385448,-2.1952635933902e-17,0.0142613458115157,0.0142613458115158,0.0347966510397997,-2.56025432722844e-05,2.56025432722844e-05,2.44657010377509e-18
60.08,6.23603554601696,6.23603554601697,4.76436388918663,0.00113625718212359,-0.00113625718212359,-2.1854773129751e-17,0.0138151595303509,0.013815159530351,0.03472333976803,-2.58796990031044e-05,2.58796990031045e-05,2.47548323255299e-18
60.12,6.23658815239818,6.23658815239818,4.76575282277736,0.00113522199416346,-0.00113522199416347,-2.17557538004489e-17,0.0133693749523817,0.0133693749523818,0.0346500993810516,-2.61564310248824e-05,2.61564310248824e-05,2.37331253632381e-18
60.16,6.23712292739627,6.23712292739627,4.7671388267526,0.00113417573692247,-0.00113417573692247,-2.16608212989959e-17,0.012923996427086,0.0129239964270861,0.0345769299705918,-2.64327362501832e-05,2.64327362501833e-05,2.3436323429035e-18
60.2,6.23763988725336,6.23763988725336,4.76852190395142,0.00113311842747246,-0.00113311842747246,-2.15670760052798e-17,0.0124790282972955,0.0124790282972956,0.0345038316278149,-2.67086115988314e-05,2.67086115988314e-05,2.61250500854679e-18
60.24,6.23813904838525,6.23813904838525,4.76990205721653,0.00113205008300851,-0.00113205008300851,-2.14625758049379e-17,0.0120344748991476,0.0120344748991477,0.0344308044433229,-2.69840539979432e-05,2.69840539979433e-05,2.53246370972176e-18
60.28,6.23862042738121,6.23862042738122,4.77127928939427,0.00113097072084859,-0.00113097072084859,-2.13612772565491e-17,0.0115903405620365,0.0115903405620366,0.0343578485071566,-2.72590603819592e-05,2.72590603819592e-05,3.18590958734545e-18
60.32,6.2390840410037,6.2390840410037,4.77265360333455,0.00112988035843331,-0.00112988035843331,-2.12338408730552e-17,0.0111466296085654,0.0111466296085655,0.0342849639087966,-2.75336276926757e-05,2.75336276926757e-05,2.83046778823319e-18
60.36,6.23952990618804,6.23952990618804,4.77402500189091,0.00112877901332561,-0.00112877901332561,-2.11206221615259e-17,0.0107033463544983,0.0107033463544984,0.0342121507371633,-2.78077528792775e-05,2.78077528792775e-05,2.87626287371104e-18
60.4,6.23995804004222,6.23995804004222,4.77539348792039,0.00112766670321043,-0.00112766670321044,-2.10055716465775e-17,0.010260495108712,0.0102604951087121,0.0341394090806186,-2.80814328983691e-05,2.80814328983691e-05,2.58830921942483e-18
60.44,6.24036845984657,6.24036845984657,4.77675906428362,0.0011265434458945,-0.0011265434458945,-2.09020392778005e-17,0.00981808017314791,0.00981808017314802,0.0340667390269662,-2.83546647140068e-05,2.83546647140068e-05,2.88862990955829e-18
60.48,6.24076118305349,6.24076118305349,4.7781217338447,0.00112540925930594,-0.00112540925930594,-2.07864940814181e-17,0.00937610584276491,0.00937610584276501,0.0339941406634525,-2.86274452977302e-05,2.86274452977302e-05,3.29843432328369e-18
60.52,6.2411362272872,6.24113622728721,4.77948149947123,0.00112426416149403,-0.00112426416149403,-2.06545567084868e-17,0.00893457640549114,0.00893457640549124,0.0339216140767673,-2.88997716285935e-05,2.88997716285936e-05,3.28333499299035e-18
60.56,6.24149361034342,6.24149361034342,4.7808383640343,0.00112310817062889,-0.00112310817062889,-2.05232233087672e-17,0.00849349614217674,0.00849349614217685,0.0338491593530449,-2.91716406931974e-05,2.91716406931974e-05,3.34558627490542e-18
60.6,6.24183335018911,6.24183335018911,4.78219233040843,0.00112194130500116,-0.00112194130500116,-2.0389399857771e-17,0.00805286932654639,0.00805286932654649,0.0337767765778645,-2.94430494857198e-05,2.94430494857198e-05,3.60242595182157e-18
60.64,6.24215546496217,6.24215546496217,4.78354340147154,0.00112076358302173,-0.00112076358302173,-2.02453028196981e-17,0.00761270022515199,0.00761270022515209,0.0337044658362513,-2.97139950079473e-05,2.97139950079473e-05,4.12920259081667e-18
60.68,6.24245997297118,6.24245997297118,4.78489158010499,0.00111957502322141,-0.00111957502322141,-2.00801347160654e-17,0.00717299309732551,0.00717299309732561,0.0336322272126773,-2.99844742693061e-05,2.99844742693061e-05,3.94796821893195e-18
60.72,6.24274689269507,6.24274689269507,4.7862368691935,0.00111837564425064,-0.00111837564425064,-1.99222159873082e-17,0.00673375219513193,0.00673375219513204,0.0335600607910622,-3.02544842868928e-05,3.02544842868929e-05,4.35623360791314e-18
60.76,6.24301624278288,6.24301624278288,4.78757927162514,0.00111716546487916,-0.00111716546487916,-1.97479666429916e-17,0.00629498176332231,0.00629498176332242,0.0334879666547738,-3.05240220855056e-05,3.05240220855057e-05,4.64477956904825e-18
60.8,6.24326804205341,6.24326804205341,4.78891879029133,0.00111594450399574,-0.00111594450399574,-1.95621754602297e-17,0.00585668603928696,0.00585668603928707,0.0334159448866292,-3.07930846976746e-05,3.07930846976746e-05,4.67652430184625e-18
60.84,6.24350230949498,6.24350230949498,4.7902554280868,0.00111471278060784,-0.00111471278060784,-1.93751144881559e-17,0.00541886925300876,0.00541886925300886,0.0333439955688956,-3.10616691636923e-05,3.10616691636923e-05,4.60137804838906e-18
60.88,6.2437190642651,6.2437190642651,4.79158918790955,0.00111347031384129,-0.00111347031384129,-1.91910593662203e-17,0.00498153562701656,0.00498153562701666,0.033272118783291,-3.13297725316444e-05,3.13297725316444e-05,4.45047687312589e-18
60.92,6.24391832569018,6.24391832569018,4.79292007266088,0.00111221712294002,-0.00111221712294002,-1.90130402912953e-17,0.00454468937633877,0.00454468937633888,0.0332003146109852,-3.15973918574398e-05,3.15973918574398e-05,4.79339309186146e-18
60.96,6.24410011326524,6.24410011326524,4.79424808524532,0.00111095322726573,-0.00111095322726573,-1.88213045676208e-17,0.00410833470845702,0.00410833470845712,0.0331285831326003,-3.18645242048411e-05,3.18645242048411e-05,4.7473985531947e-18
61,6.24426444665357,6.24426444665358,4.79557322857063,0.00110967864629753,-0.00110967864629753,-1.8631408625493e-17,0.00367247582325991,0.00367247582326001,0.033056924428212,-3.21311666454943e-05,3.21311666454943e-05,4.90083913387883e-18
61.04,6.24441134568651,6.24441134568651,4.79689550554776,0.00110839339963171,-0.00110839339963171,-1.84353750601379e-17,0.00323711691299698,0.00323711691299709,0.0329853385773499,-3.23973162589591e-05,3.23973162589591e-05,4.76141135118659e-18
61.08,6.24454083036303,6.24454083036303,4.79821491909085,0.00110709750698135,-0.00110709750698135,-1.82449186060904e-17,0.00280226216223274,0.00280226216223284,0.0329138256589989,-3.26629701327385e-05,3.26629701327385e-05,4.62669511200833e-18
61.12,6.24465292084951,6.24465292084952,4.79953147211721,0.00110579098817604,-0.00110579098817605,-1.80598508016101e-17,0.0023679157478008,0.0023679157478009,0.0328423857515997,-3.29281253623088e-05,3.29281253623088e-05,4.71865697593326e-18
61.16,6.24474763747943,6.24474763747943,4.80084516754727,0.00110447386316155,-0.00110447386316155,-1.78711045225727e-17,0.0019340818387582,0.0019340818387583,0.0327710189330497,-3.31927790511488e-05,3.31927790511488e-05,4.60096417238941e-18
61.2,6.24482500075298,6.24482500075298,4.8021560083046,0.00110314615199951,-0.00110314615199951,-1.76870659556772e-17,0.0015007645963398,0.0015007645963399,0.0326997252807038,-3.34569283107696e-05,3.34569283107696e-05,4.40094246437247e-18
61.24,6.24488503133683,6.24488503133683,4.80346399731582,0.00110180787486708,-0.00110180787486708,-1.75110282571023e-17,0.00106796817391283,0.00106796817391294,0.0326285048713755,-3.3720570260744e-05,3.3720570260744e-05,4.26211000976314e-18
61.28,6.24492775006379,6.24492775006379,4.80476913751068,0.00110045905205665,-0.00110045905205665,-1.73405438567117e-17,0.000635696716931551,0.000635696716931658,0.0325573577813374,-3.39837020287354e-05,3.39837020287354e-05,4.12729980908326e-18
61.32,6.24495317793246,6.24495317793246,4.80607143182193,0.0010990997039755,-0.0010990997039755,-1.71754518643484e-17,0.000203954362892048,0.000203954362892155,0.0324862840863224,-3.42463207505271e-05,3.42463207505271e-05,4.44164099183585e-18
61.36,6.24496133610698,6.24496133610698,4.80737088318539,0.00109772985114548,-0.00109772985114548,-1.6997786224675e-17,-0.000227254758712855,-0.000227254758712748,0.0324152838615241,-3.45084235700515e-05,3.45084235700516e-05,4.43941518398155e-18
61.4,6.24495224591663,6.24495224591663,4.80866749453985,0.00109634951420267,-0.00109634951420267,-1.68202096173157e-17,-0.000657926526438546,-0.000657926526438438,0.0323443571815984,-3.47700076394187e-05,3.47700076394187e-05,4.17329143354189e-18
61.44,6.24492592885557,6.24492592885557,4.80996126882711,0.0010949587138971,-0.0010949587138971,-1.6653277959974e-17,-0.00108805682693345,-0.00108805682693334,0.0322735041206637,-3.50310701189451e-05,3.50310701189452e-05,4.21953021973056e-18
61.48,6.2448824065825,6.2448824065825,4.81125220899194,0.00109355747109234,-0.00109355747109234,-1.64844967511848e-17,-0.00151764155498373,-0.00151764155498362,0.0322027247523019,-3.52916081771826e-05,3.52916081771826e-05,3.8612035090302e-18
61.52,6.2448217009203,6.2448217009203,4.81254031798203,0.00109214580676525,-0.00109214580676525,-1.63300486108236e-17,-0.00194667661355785,-0.00194667661355774,0.0321320191495592,-3.55516189909464e-05,3.55516189909464e-05,3.68827504467987e-18
61.56,6.24474383385575,6.24474383385575,4.81382559874801,0.00109072374200561,-0.00109072374200561,-1.61825176090364e-17,-0.00237515791385102,-0.00237515791385091,0.0320613873849479,-3.5811099745344e-05,3.5811099745344e-05,3.20106885480016e-18
61.6,6.2446488275392,6.2446488275392,4.81510805424341,0.0010892912980158,-0.0010892912980158,-1.60544748548444e-17,-0.00280308137532953,-0.00280308137532942,0.0319908295304455,-3.60700476338031e-05,3.60700476338031e-05,3.64317119084332e-18
61.64,6.24453670428419,6.24453670428419,4.81638768742463,0.00108784849611045,-0.00108784849611045,-1.59087480072107e-17,-0.00323044292577487,-0.00323044292577477,0.0319203456574972,-3.63284598580996e-05,3.63284598580996e-05,3.29924573221523e-18
61.68,6.24440748656716,6.24440748656716,4.81766450125093,0.00108639535771612,-0.00108639535771612,-1.57767781779221e-17,-0.00365723850132786,-0.00365723850132775,0.0318499358370162,-3.65863336283862e-05,3.65863336283862e-05,3.4469081132473e-18
61.72,6.2442611970271,6.2442611970271,4.81893849868441,0.00108493190437099,-0.00108493190437099,-1.56389018533922e-17,-0.00408346404653248,-0.00408346404653237,0.0317796001393842,-3.68436661632197e-05,3.68436661632197e-05,2.79064479728092e-18
61.76,6.24409785846524,6.24409785846524,4.82020968268998,0.00108345815772446,-0.00108345815772446,-1.55272760615009e-17,-0.00450911551437974,-0.00450911551437963,0.0317093386344528,-3.71004546895888e-05,3.71004546895888e-05,2.32951563416321e-18
61.8,6.24391749384467,6.24391749384467,4.82147805623536,0.00108197413953688,-0.00108197413953688,-1.54340954361344e-17,-0.00493418886635129,-0.00493418886635118,0.0316391513915444,-3.73566964429422e-05,3.73566964429422e-05,2.24763913160723e-18
61.84,6.24372012629001,6.24372012629001,4.82274362229102,0.00108047987167916,-0.00108047987167916,-1.53441898708701e-17,-0.00535868007246296,-0.00535868007246285,0.0315690384794527,-3.76123886672157e-05,3.76123886672157e-05,2.31779923869549e-18
61.88,6.24350577908711,6.24350577908711,4.8240063838302,0.00107897537613247,-0.00107897537613247,-1.52514779013223e-17,-0.00578258511130814,-0.00578258511130804,0.0314989999664436,-3.78675286148596e-05,3.78675286148596e-05,2.40059821742686e-18
61.92,6.24327447568266,6.24327447568266,4.82526634382886,0.00107746067498788,-0.00107746067498788,-1.51554539726252e-17,-0.00620589997010105,-0.00620589997010094,0.031429035920257,-3.81221135468662e-05,3.81221135468662e-05,2.42041037351189e-18
61.96,6.24302623968386,6.24302623968386,4.82652350526567,0.001075935790446,-0.001075935790446,-1.50586375576847e-17,-0.00662862064471985,-0.00662862064471975,0.0313591464081065,-3.83761407327967e-05,3.83761407327967e-05,2.38068096095307e-18
62,6.24276109485807,6.24276109485807,4.82777787112199,0.00107440074481669,-0.00107440074481669,-1.49634103192466e-17,-0.00705074313974966,-0.00705074313974955,0.0312893314966808,-3.86296074508083e-05,3.86296074508084e-05,2.28218595722253e-18
62.04,6.24247906513248,6.24247906513248,4.82902944438186,0.00107285556051866,-0.00107285556051866,-1.48721228809577e-17,-0.00747226346852536,-0.00747226346852525,0.0312195912521447,-3.88825109876812e-05,3.88825109876812e-05,2.03642582974356e-18
62.08,6.24218017459374,6.24218017459374,4.83027822803195,0.00107130026007915,-0.00107130026007915,-1.4790665847768e-17,-0.00789317765317439,-0.00789317765317428,0.0311499257401402,-3.91348486388451e-05,3.91348486388451e-05,1.91431395568247e-18
62.12,6.24186444748761,6.24186444748761,4.83152422506155,0.0010697348661336,-0.0010697348661336,-1.47140932895407e-17,-0.00831348172465926,-0.00831348172465915,0.0310803350257864,-3.9386617708406e-05,3.93866177084059e-05,2.01931553060229e-18
62.16,6.24153190821862,6.24153190821863,4.83276743846258,0.00106815940142526,-0.00106815940142526,-1.46333206683166e-17,-0.00873317172282005,-0.00873317172281994,0.031010819173682,-3.96378155091727e-05,3.96378155091726e-05,3.34942836230021e-18
62.2,6.24118258134971,6.24118258134971,4.83400787122953,0.00106657388880489,-0.00106657388880489,-1.44993435338246e-17,-0.00915224369641672,-0.00915224369641661,0.0309413782479049,-3.98884393626831e-05,3.98884393626831e-05,3.67649709320582e-18
62.24,6.24081649160185,6.24081649160186,4.83524552635945,0.00106497835123039,-0.00106497835123039,-1.43522836500963e-17,-0.00957069370317124,-0.00957069370317113,0.0308720123120138,-4.01384865992308e-05,4.01384865992307e-05,3.63865535866126e-18
62.28,6.24043366385373,6.24043366385373,4.83648040685193,0.00106337281176642,-0.00106337281176642,-1.42067374357499e-17,-0.00998851780980972,-0.00998851780980961,0.0308027214290487,-4.03879545578905e-05,4.03879545578905e-05,3.58129587876645e-18
62.32,6.24003412314134,6.24003412314134,4.83771251570909,0.0010617572935841,-0.0010617572935841,-1.40634856005992e-17,-0.0104057120921042,-0.0104057120921041,0.0307335056615319,-4.06368405865447e-05,4.06368405865446e-05,3.78821222587886e-18
62.36,6.23961789465765,6.23961789465765,4.83894185593555,0.00106013181996064,-0.00106013181996064,-1.39119571115641e-17,-0.0108222726349146,-0.0108222726349145,0.0306643650714694,-4.08851420419091e-05,4.08851420419091e-05,3.21754604996066e-18
62.4,6.23918500375226,6.23918500375226,4.84016843053841,0.00105849641427896,-0.00105849641427896,-1.37832552695657e-17,-0.01123819553223,-0.0112381955322299,0.0305952997203514,-4.11328562895589e-05,4.11328562895589e-05,3.76319146638971e-18
62.44,6.23873547593097,6.23873547593097,4.84139224252722,0.00105685110002738,-0.00105685110002738,-1.36327276109101e-17,-0.0116534768872106,-0.0116534768872105,0.0305263096691532,-4.13799807039537e-05,4.13799807039536e-05,4.51981619605759e-18
62.48,6.23826933685548,6.23826933685548,4.84261329491399,0.00105519590079922,-0.00105519590079922,-1.34519349630678e-17,-0.0120681128122286,-0.0120681128122285,0.0304573949783364,-4.16265126684634e-05,4.16265126684634e-05,4.84250540970952e-18
62.52,6.23778661234299,6.23778661234299,4.84383159071312,0.00105353084029248,-0.00105353084029248,-1.32582347466794e-17,-0.01248209942891,-0.0124820994289098,0.0303885557078493,-4.18724495753937e-05,4.18724495753936e-05,5.08625244879058e-18
62.56,6.23728732836583,6.23728732836583,4.84504713294144,0.00105185594230947,-0.00105185594230947,-1.30547846487278e-17,-0.0128954328681748,-0.0128954328681747,0.0303197919171288,-4.21177888260109e-05,4.21177888260109e-05,5.08148559607958e-18
62.6,6.23677151105111,6.23677151105111,4.84625992461812,0.00105017123075643,-0.00105017123075643,-1.28515252248846e-17,-0.0133081092702788,-0.0133081092702787,0.0302511036651004,-4.23625278305673e-05,4.23625278305673e-05,5.00209914455913e-18
62.64,6.23623918668029,6.2362391866803,4.84746996876473,0.0010484767296432,-0.0010484767296432,-1.26514412591022e-17,-0.013720124784854,-0.0137201247848539,0.0301824910101794,-4.26066640083262e-05,4.26066640083262e-05,5.05438085957403e-18
62.68,6.2356903816889,6.2356903816889,4.84867726840513,0.00104677246308287,-0.00104677246308287,-1.24492660247193e-17,-0.0141314755709492,-0.0141314755709491,0.0301139540102723,-4.28501947875866e-05,4.28501947875866e-05,5.09969472608791e-18
62.72,6.23512512266606,6.23512512266606,4.84988182656555,0.00104505845529137,-0.00104505845529137,-1.22452782356757e-17,-0.0145421577970705,-0.0145421577970704,0.0300454927227773,-4.30931176057078e-05,4.30931176057078e-05,5.24073240148373e-18
62.76,6.23454343635418,6.23454343635418,4.85108364627446,0.00104333473058714,-0.00104333473058714,-1.20356489396164e-17,-0.014952167641222,-0.0149521676412219,0.0299771072045851,-4.33354299091344e-05,4.33354299091344e-05,5.26235320937688e-18
62.8,6.23394534964853,6.23394534964853,4.85228273056264,0.00104160131339077,-0.00104160131339077,-1.18251548112413e-17,-0.0153615012909456,-0.0153615012909454,0.0299087975120805,-4.35771291534202e-05,4.35771291534202e-05,5.05888228234561e-18
62.84,6.23333088959689,6.23333088959689,4.85347908246312,0.00103985822822464,-0.00103985822822464,-1.16227995199475e-17,-0.0157701549433612,-0.0157701549433611,0.0298405637011428,-4.38182128032531e-05,4.3818212803253e-05,4.99313128438442e-18
62.88,6.23270008339916,6.23270008339916,4.85467270501117,0.00103810549971251,-0.00103810549971251,-1.14230742685721e-17,-0.016178124805207,-0.0161781248052068,0.029772405827147,-4.40586783324788e-05,4.40586783324788e-05,4.69569510811267e-18
62.92,6.23205295840695,6.23205295840695,4.85586360124426,0.00103634315257921,-0.00103634315257921,-1.12352464642476e-17,-0.0165854070928786,-0.0165854070928785,0.0297043239449644,-4.42985232241252e-05,4.42985232241252e-05,4.73946650342577e-18
62.96,6.23138954212324,6.23138954212324,4.85705177420205,0.00103457121165024,-0.00103457121165024,-1.10456678041106e-17,-0.0169919980324695,-0.0169919980324693,0.0296363181089643,-4.45377449704262e-05,4.45377449704262e-05,4.53556661415252e-18
63,6.23070986220194,6.23070986220194,4.85823722692641,0.00103278970185143,-0.00103278970185143,-1.08642451395445e-17,-0.0173978938598097,-0.0173978938598095,0.0295683883730142,-4.47763410728455e-05,4.47763410728455e-05,3.77026740908018e-18
63.04,6.23001394644754,6.23001394644754,4.85941996246133,0.00103099864820851,-0.00103099864820851,-1.07134344431813e-17,-0.0178030908205058,-0.0178030908205057,0.0295005347904811,-4.50143090421003e-05,4.50143090421003e-05,3.49416116256628e-18
63.08,6.22930182281472,6.22930182281472,4.86059998385295,0.00102919807584683,-0.00102919807584683,-1.05736679966786e-17,-0.0182075851699799,-0.0182075851699798,0.0294327574142328,-4.52516463981847e-05,4.52516463981847e-05,3.52435487968213e-18
63.12,6.22857351940792,6.22857351940793,4.86177729414952,0.0010273880099909,-0.0010273880099909,-1.04326938014913e-17,-0.0186113731735088,-0.0186113731735087,0.0293650562966383,-4.54883506703936e-05,4.54883506703936e-05,3.42996163311221e-18
63.16,6.22782906448098,6.22782906448098,4.86295189640139,0.00102556847596408,-0.00102556847596409,-1.02954953361668e-17,-0.0190144511062626,-0.0190144511062624,0.0292974314895687,-4.57244193973452e-05,4.57244193973452e-05,3.49184549720232e-18
63.2,6.22706848643673,6.22706848643673,4.86412379366097,0.00102373949918819,-0.00102373949918819,-1.01558215162787e-17,-0.0194168152533439,-0.0194168152533438,0.0292298830443996,-4.59598501270048e-05,4.59598501270048e-05,3.43558392322573e-18
63.24,6.2262918138266,6.2262918138266,4.86529298898275,0.00102190110518311,-0.00102190110518311,-1.00183981593497e-17,-0.0198184619098263,-0.0198184619098261,0.0291624110120095,-4.61946404167076e-05,4.61946404167076e-05,3.41722934112264e-18
63.28,6.22549907535021,6.22549907535021,4.86645948542323,0.00102005331956644,-0.00102005331956644,-9.88170898570481e-18,-0.0202193873807927,-0.0202193873807926,0.0290950154427836,-4.64287878331815e-05,4.64287878331815e-05,3.54000375786557e-18
63.32,6.22469029985498,6.22469029985498,4.86762328604094,0.00101819616805312,-0.00101819616805312,-9.74010883539019e-18,-0.020619587981374,-0.0206195879813738,0.0290276963866127,-4.666228995257e-05,4.666228995257e-05,2.61070648784507e-18
63.36,6.22386551633572,6.22386551633572,4.8687843938964,0.00101632967645501,-0.00101632967645501,-9.63568057587639e-18,-0.0210190600367869,-0.0210190600367867,0.0289604538928952,-4.68951443604546e-05,4.68951443604546e-05,1.77035320038889e-18
63.4,6.22302475393425,6.22302475393425,4.86994281205212,0.00101445387068059,-0.00101445387068059,-9.56486644786083e-18,-0.0214177998823722,-0.0214177998823721,0.0288932880105379,-4.71273486518776e-05,4.71273486518776e-05,1.95695120241573e-18
63.44,6.22216804193895,6.22216804193896,4.87109854357254,0.00101256877673452,-0.00101256877673452,-9.4865883997642e-18,-0.0218158038636328,-0.0218158038636326,0.0288261987879568,-4.73589004313643e-05,4.73589004313643e-05,2.03237696261067e-18
63.48,6.22129540978441,6.22129540978441,4.87225159152406,0.00101067442071726,-0.00101067442071726,-9.40529332125978e-18,-0.022213068336271,-0.0222130683362709,0.0287591862730783,-4.75897973129451e-05,4.75897973129451e-05,1.39798134210089e-18
63.52,6.22040688705096,6.22040688705096,4.87340195897498,0.00100877082882475,-0.00100877082882475,-9.34937406757574e-18,-0.0226095896662267,-0.0226095896662265,0.0286922505133401,-4.78200369201778e-05,4.78200369201778e-05,9.44579666879462e-19
63.56,6.21950250346431,6.21950250346431,4.87454964899552,0.00100685802734794,-0.00100685802734794,-9.31159088090056e-18,-0.0230053642297143,-0.0230053642297141,0.0286253915556927,-4.80496168861694e-05,4.80496168861694e-05,9.05227590406475e-19
63.6,6.21858228889512,6.21858228889512,4.87569466465774,0.00100493604267249,-0.00100493604267249,-9.2753817772843e-18,-0.0234003884132603,-0.0234003884132602,0.0285586094465992,-4.82785348535982e-05,4.82785348535982e-05,6.77655155503659e-19
63.64,6.21764627335859,6.21764627335859,4.87683700903561,0.00100300490127835,-0.00100300490127835,-9.24827557106415e-18,-0.0237946586137407,-0.0237946586137405,0.0284919042320374,-4.85067884747351e-05,4.85067884747351e-05,1.28505616113207e-18
63.68,6.21669448701404,6.21669448701404,4.87797668520489,0.00100106462973936,-0.00100106462973936,-9.19687332461887e-18,-0.0241881712384172,-0.0241881712384171,0.0284252759575006,-4.87343754114653e-05,4.87343754114653e-05,5.9861880556782e-19
63.72,6.2157269601645,6.2157269601645,4.87911369624319,0.000999115254722901,-0.000999115254722901,-9.17292857239616e-18,-0.024580922704975,-0.0245809227049749,0.0283587246679984,-4.89612933353099e-05,4.89612933353099e-05,9.83435681992005e-19
63.76,6.2147437232563,6.21474372325631,4.88024804522991,0.000997156802989488,-0.000997156802989489,-9.13359114511648e-18,-0.0249729094415589,-0.0249729094415588,0.0282922504080579,-4.91875399274472e-05,4.91875399274472e-05,1.25143497657265e-18
63.8,6.21374480687864,6.21374480687864,4.88137973524623,0.00099518930139239,-0.000995189301392391,-9.08353374605357e-18,-0.02536412788681,-0.0253641278868099,0.0282258532217243,-4.94131128787334e-05,4.94131128787334e-05,9.84270027779764e-19
63.84,6.21273024176317,6.21273024176317,4.8825087693751,0.000993212776877241,-0.000993212776877241,-9.04416294494238e-18,-0.0257545744899022,-0.0257545744899021,0.0281595331525628,-4.96380098897243e-05,4.96380098897243e-05,1.4066056182649e-18
63.88,6.21170005878357,6.21170005878357,4.8836351507012,0.000991227256481652,-0.000991227256481652,-8.98789872021179e-18,-0.0261442457105783,-0.0261442457105781,0.0280932902436585,-4.98622286706955e-05,4.98622286706956e-05,9.73769038533908e-19
63.92,6.21065428895515,6.21065428895515,4.88475888231095,0.000989232767334824,-0.000989232767334825,-8.94894795867043e-18,-0.0265331380191861,-0.026533138019186,0.0280271245376183,-5.0085766941664e-05,5.0085766941664e-05,1.24761852787642e-18
63.96,6.20959296343438,6.20959296343438,4.88587996729245,0.000987229336657158,-0.000987229336657158,-8.89904321755538e-18,-0.0269212478967146,-0.0269212478967145,0.0279610360765715,-5.03086224324078e-05,5.03086224324078e-05,1.04268932172916e-18
64,6.20851611351851,6.20851611351852,4.88699840873552,0.000985216991759861,-0.000985216991759862,-8.85733564468621e-18,-0.0273085718348295,-0.0273085718348294,0.027895024902171,-5.05307928824872e-05,5.05307928824872e-05,1.62257074464036e-18
64.04,6.20742377064512,6.20742377064512,4.8881142097316,0.000983195760044562,-0.000983195760044562,-8.79243281490059e-18,-0.0276951063359089,-0.0276951063359088,0.0278290910555945,-5.07522760412648e-05,5.07522760412649e-05,1.47800118134326e-18
64.08,6.20631596639168,6.20631596639169,4.88922737337383,0.000981165669002911,-0.000981165669002912,-8.73331276764686e-18,-0.028080847913079,-0.0280808479130788,0.0277632345775447,-5.0973069667926e-05,5.0973069667926e-05,1.18883836626455e-18
64.12,6.20519273247516,6.20519273247516,4.89033790275693,0.000979126746216194,-0.000979126746216195,-8.68575923299628e-18,-0.0284657930902489,-0.0284657930902488,0.0276974555082518,-5.11931715314985e-05,5.11931715314986e-05,1.35271348967227e-18
64.16,6.20405410075155,6.20405410075155,4.89144580097726,0.000977079019354934,-0.000977079019354935,-8.63165069340939e-18,-0.0288499384021465,-0.0288499384021464,0.0276317538874728,-5.14125794108729e-05,5.1412579410873e-05,1.63459026983311e-18
64.2,6.20290010321547,6.20290010321547,4.89255107113276,0.000975022516178499,-0.0009750225161785,-8.56626708261607e-18,-0.0292332803943531,-0.0292332803943529,0.0275661297544942,-5.16312910948222e-05,5.16312910948223e-05,1.23911064034563e-18
64.24,6.20173077199969,6.20173077199969,4.89365371632294,0.000972957264534706,-0.000972957264534707,-8.51670265700224e-18,-0.029615815623338,-0.0296158156233379,0.0275005831481317,-5.18493043820216e-05,5.18493043820217e-05,1.1895363492081e-18
64.28,6.20054613937476,6.20054613937476,4.89475373964886,0.000970883292359425,-0.000970883292359426,-8.46912120303392e-18,-0.0299975406564939,-0.0299975406564938,0.0274351141067322,-5.20666170810677e-05,5.20666170810678e-05,1.59899510184488e-18
64.32,6.1993462377485,6.1993462377485,4.89585114421313,0.000968800627676183,-0.000968800627676183,-8.40516139896012e-18,-0.030378452072171,-0.0303784520721709,0.0273697226681748,-5.22832270104984e-05,5.22832270104985e-05,1.41988741516065e-18
64.36,6.19813109966561,6.19813109966561,4.89694593311986,0.000966709298595763,-0.000966709298595763,-8.3483659023537e-18,-0.0307585464597114,-0.0307585464597113,0.0273044088698704,-5.2499131998812e-05,5.24991319988121e-05,1.18242955252779e-18
64.4,6.19690075780722,6.19690075780722,4.89803810947465,0.00096460933331581,-0.000964609333315811,-8.30106872025258e-18,-0.0311378204194836,-0.0311378204194834,0.0272391727487651,-5.27143298844861e-05,5.27143298844862e-05,8.99744525190065e-19
64.44,6.19565524499044,6.19565524499045,4.8991276763846,0.000962500760120431,-0.000962500760120431,-8.26507893924498e-18,-0.0315162705629161,-0.031516270562916,0.0271740143413391,-5.29288185159969e-05,5.29288185159971e-05,1.30851475848546e-18
64.48,6.19439459416793,6.19439459416793,4.90021463695826,0.000960383607379791,-0.000960383607379791,-8.21273834890556e-18,-0.0318938935125321,-0.031893893512532,0.0271089336836093,-5.3142595751838e-05,5.31425957518382e-05,1.39158501571851e-18
64.52,6.19311883842743,6.19311883842743,4.9012989943056,0.000958257903549718,-0.000958257903549718,-8.15707494827682e-18,-0.0322706859019826,-0.0322706859019825,0.0270439308111296,-5.33556594605391e-05,5.33556594605393e-05,1.39807058055729e-18
64.56,6.19182801099135,6.19182801099135,4.90238075153805,0.000956123677171296,-0.000956123677171296,-8.10115212505453e-18,-0.0326466443760802,-0.0326466443760801,0.0269790057589919,-5.35680075206845e-05,5.35680075206846e-05,1.7680280516337e-18
64.6,6.1905221452163,6.1905221452163,4.90345991176841,0.000953980956870469,-0.000953980956870469,-8.03043100298918e-18,-0.0330217655908328,-0.0330217655908327,0.0269141585618278,-5.37796378209316e-05,5.37796378209317e-05,1.45523116863747e-18
64.64,6.18920127459267,6.18920127459267,4.90453647811088,0.000951829771357631,-0.000951829771357632,-7.97222175624368e-18,-0.0333960462134766,-0.0333960462134765,0.0268493892538089,-5.39905482600294e-05,5.39905482600296e-05,1.38113181182337e-18
64.68,6.18786543274413,6.18786543274413,4.90561045368103,0.00094967014942723,-0.000949670149427231,-7.91697648377075e-18,-0.0337694829225094,-0.0337694829225093,0.0267846978686482,-5.42007367468366e-05,5.42007367468367e-05,1.34968274460835e-18
64.72,6.18651465342723,6.18651465342723,4.90668184159578,0.000947502119957357,-0.000947502119957357,-7.86298917398642e-18,-0.0341420724077236,-0.0341420724077235,0.0267200844396015,-5.44102012003393e-05,5.44102012003395e-05,1.32854429361172e-18
64.76,6.18514897053092,6.18514897053092,4.90775064497336,0.000945325711909343,-0.000945325711909344,-7.80984740224195e-18,-0.0345138113702389,-0.0345138113702387,0.026655548999468,-5.46189395496696e-05,5.46189395496698e-05,1.30393821584272e-18
64.8,6.18376841807611,6.18376841807611,4.90881686693334,0.000943140954327356,-0.000943140954327357,-7.75768987360824e-18,-0.034884696522535,-0.0348846965225349,0.0265910915805913,-5.48269497341228e-05,5.4826949734123e-05,1.22105266040954e-18
64.84,6.18237303021521,6.18237303021521,4.90988051059656,0.000940947876337992,-0.000940947876337992,-7.70884776719186e-18,-0.0352547245884845,-0.0352547245884844,0.026526712214861,-5.50342297031752e-05,5.50342297031754e-05,1.0798918668786e-18
64.88,6.18096284123167,6.18096284123167,4.91094157908516,0.000938746507149865,-0.000938746507149865,-7.66565209251671e-18,-0.0356238923033845,-0.0356238923033844,0.0264624109337135,-5.52407774165018e-05,5.52407774165019e-05,1.05718832629276e-18
64.92,6.17953788553954,6.17953788553954,4.91200007552251,0.000936536876053205,-0.000936536876053205,-7.623364559465e-18,-0.0359921964139895,-0.0359921964139894,0.0263981877681329,-5.54465908439932e-05,5.54465908439933e-05,1.11037415988408e-18
64.96,6.17809819768298,6.17809819768298,4.91305600303323,0.000934319012419445,-0.000934319012419445,-7.57894959306964e-18,-0.036359633678543,-0.0363596336785428,0.0263340427486525,-5.56516679657734e-05,5.56516679657735e-05,1.24495530428258e-18
65,6.17664381233584,6.17664381233584,4.91410936474318,0.000932092945700814,-0.000932092945700814,-7.52915138089833e-18,-0.0367262008668095,-0.0367262008668094,0.0262699759053553,-5.58560067722165e-05,5.58560067722166e-05,1.30913811362236e-18
65.04,6.17517476430116,6.17517476430116,4.91516016377939,0.000929858705429925,-0.000929858705429926,-7.47678585635344e-18,-0.0370918947601064,-0.0370918947601063,0.0262059872678758,-5.60596052639638e-05,5.6059605263964e-05,1.39880020708869e-18
65.08,6.17369108851076,6.17369108851076,4.91620840327011,0.000927616321219367,-0.000927616321219367,-7.42083384806989e-18,-0.0374567121513352,-0.0374567121513351,0.0261420768654008,-5.62624614519406e-05,5.62624614519408e-05,-4.94921654772789e-20
65.12,6.1721928200247,6.17219282002471,4.91725408634472,0.000925365822761289,-0.000925365822761289,-7.42281353468898e-18,-0.0378206498450131,-0.037820649845013,0.0260782447266699,-5.64645733573729e-05,5.64645733573732e-05,3.98316324630597e-19
65.16,6.1706799940309,6.17067999403091,4.91829721613379,0.000923107239826994,-0.000923107239826994,-7.40688088170376e-18,-0.0381837046573042,-0.0381837046573041,0.0260144908799776,-5.66659390118039e-05,5.66659390118041e-05,4.97691574337735e-19
65.2,6.16915264584461,6.16915264584461,4.91933779576899,0.000920840602266522,-0.000920840602266522,-7.38697321873025e-18,-0.0385458734160506,-0.0385458734160505,0.0259508153531734,-5.68665564571102e-05,5.68665564571105e-05,3.21852988937729e-19
65.24,6.16761081090797,6.16761081090797,4.92037582838312,0.000918565940008238,-0.000918565940008238,-7.37409909917274e-18,-0.0389071529608033,-0.0389071529608032,0.0258872181736642,-5.70664237455187e-05,5.70664237455189e-05,5.18469361887479e-19
65.28,6.16605452478954,6.16605452478954,4.92141131711006,0.000916283283058417,-0.000916283283058417,-7.35336032469724e-18,-0.0392675401428527,-0.0392675401428525,0.025823699368414,-5.72655389396219e-05,5.72655389396221e-05,4.76685223714021e-19
65.32,6.16448382318382,6.16448382318382,4.9224442650848,0.000913992661500832,-0.000913992661500832,-7.33429291574868e-18,-0.0396270318252595,-0.0396270318252594,0.0257602589639456,-5.74639001123945e-05,5.74639001123947e-05,3.09508182719165e-19
65.36,6.16289874191081,6.16289874191081,4.92347467544336,0.000911694105496336,-0.000911694105496336,-7.32191258843992e-18,-0.0399856248828852,-0.0399856248828851,0.0256968969863422,-5.7661505347209e-05,5.76615053472092e-05,4.16153324850007e-19
65.4,6.1612993169155,6.1612993169155,4.92450255132281,0.000909387645282448,-0.000909387645282448,-7.30526645544592e-18,-0.0403433162024218,-0.0403433162024217,0.0256336134612474,-5.78583527378515e-05,5.78583527378517e-05,4.7155803425004e-19
65.44,6.1596855842674,6.1596855842674,4.92552789586126,0.000907073311172934,-0.000907073311172934,-7.28640413407591e-18,-0.0407001026824226,-0.0407001026824224,0.0255704084138671,-5.80544403885372e-05,5.80544403885374e-05,4.52577727345248e-19
65.48,6.15805758016011,6.15805758016011,4.92655071219782,0.000904751133557392,-0.000904751133557393,-7.2683010249821e-18,-0.0410559812333314,-0.0410559812333313,0.0255072818689709,-5.8249766413926e-05,5.82497664139262e-05,9.25103636561569e-19
65.52,6.15641534091077,6.15641534091077,4.92757100347257,0.000902421142900835,-0.000902421142900836,-7.23129687951964e-18,-0.0414109487775129,-0.0414109487775128,0.0254442338508925,-5.84443289391374e-05,5.84443289391376e-05,1.42465984588347e-18
65.56,6.15475890295967,6.15475890295967,4.92858877282661,0.00090008336974327,-0.00090008336974327,-7.1743104856843e-18,-0.0417650022492821,-0.041765002249282,0.0253812643835308,-5.86381260997663e-05,5.86381260997665e-05,1.53527818286567e-18
65.6,6.1530883028697,6.1530883028697,4.92960402340195,0.000897737844699279,-0.000897737844699279,-7.11289935836967e-18,-0.0421181385949335,-0.0421181385949334,0.0253183734903517,-5.88311560418974e-05,5.88311560418976e-05,1.78406135425906e-18
65.64,6.1514035773259,6.1514035773259,4.93061675834157,0.000895384598457603,-0.000895384598457604,-7.04153690419931e-18,-0.0424703547727705,-0.0424703547727704,0.0252555611943884,-5.90234169221204e-05,5.90234169221206e-05,3.36474878319478e-18
65.68,6.14970476313499,6.14970476313499,4.93162698078934,0.000893023661780719,-0.000893023661780719,-6.90694695287152e-18,-0.0428216477531348,-0.0428216477531346,0.0251928275182434,-5.92149069075447e-05,5.92149069075449e-05,2.77803321285773e-18
65.72,6.14799189722487,6.14799189722487,4.93263469389007,0.000890655065504417,-0.000890655065504417,-6.79582562435721e-18,-0.0431720145184348,-0.0431720145184347,0.0251301724840887,-5.94056241758141e-05,5.94056241758143e-05,4.40371425654666e-18
65.76,6.14626501664413,6.14626501664413,4.93363990078943,0.000888278840537384,-0.000888278840537384,-6.61967705409534e-18,-0.043521452063175,-0.0435214520631748,0.0250675961136675,-5.95955669151211e-05,5.95955669151213e-05,4.42252364044064e-18
65.8,6.1445241585616,6.1445241585616,4.93464260463398,0.000885895017860779,-0.00088589501786078,-6.44277610847772e-18,-0.043869957393984,-0.0438699573939838,0.0250050984282953,-5.97847333242213e-05,5.97847333242215e-05,4.70814227452344e-18
65.84,6.14276936026584,6.14276936026584,4.93564280857111,0.000883503628527811,-0.000883503628527811,-6.25445041749678e-18,-0.0442175275296434,-0.0442175275296432,0.024942679448861,-5.99731216124476e-05,5.99731216124477e-05,4.71378446515543e-18
65.88,6.14100065916466,6.14100065916466,4.93664051574907,0.000881104703663313,-0.000881104703663313,-6.06589903889056e-18,-0.0445641595011158,-0.0445641595011157,0.0248803391958278,-6.01607299997241e-05,6.01607299997243e-05,4.7280233937424e-18
65.92,6.13921809278461,6.13921809278461,4.9376357293169,0.000878698274463324,-0.000878698274463324,-5.87677810314087e-18,-0.0449098503515732,-0.0449098503515731,0.0248180776892343,-6.03475567165805e-05,6.03475567165807e-05,5.34473596491795e-18
65.96,6.13742169877055,6.13742169877055,4.93862845242447,0.00087628437219466,-0.00087628437219466,-5.66298866454415e-18,-0.0452545971364247,-0.0452545971364245,0.0247558949486962,-6.05336000041652e-05,6.05336000041654e-05,4.9934624517329e-18
66,6.13561151488509,6.13561151488509,4.93961868822242,0.000873863028194494,-0.000873863028194494,-5.46325016647483e-18,-0.0455983969233442,-0.0455983969233441,0.0246937909934069,-6.07188581142595e-05,6.07188581142597e-05,5.24882105596815e-18
66.04,6.13378757900816,6.13378757900816,4.94060643986215,0.000871434273869923,-0.000871434273869923,-5.25329732423611e-18,-0.0459412467922984,-0.0459412467922983,0.0246317658421387,-6.09033293092907e-05,6.09033293092909e-05,4.83557119346905e-18
66.08,6.13194992913647,6.13194992913647,4.94159171049584,0.000868998140697552,-0.000868998140697552,-5.05987447649735e-18,-0.046283143835574,-0.0462831438355739,0.0245698195132441,-6.10870118623457e-05,6.1087011862346e-05,4.94053021917434e-18
66.12,6.13009860338304,6.13009860338305,4.94257450327637,0.000866554660223058,-0.000866554660223058,-4.86225326773037e-18,-0.0466240851578049,-0.0466240851578047,0.0245079520246569,-6.12699040571842e-05,6.12699040571845e-05,3.87963531913696e-18
66.16,6.12823363997673,6.12823363997673,4.94355482135736,0.00086410386406077,-0.000864103864060771,-4.70706785496489e-18,-0.0469640678759994,-0.0469640678759993,0.0244461633938933,-6.14520041882516e-05,6.14520041882519e-05,4.07574417509847e-18
66.2,6.12635507726169,6.12635507726169,4.94453266789311,0.00086164578389324,-0.000861645783893241,-4.54403808796095e-18,-0.0473030891195674,-0.0473030891195673,0.0243844536380529,-6.16333105606921e-05,6.16333105606924e-05,3.93958103550343e-18
66.24,6.12446295369691,6.12446295369691,4.94550804603863,0.000859180451470813,-0.000859180451470813,-4.38645484654082e-18,-0.0476411460303467,-0.0476411460303466,0.0243228227738202,-6.18138214903616e-05,6.18138214903619e-05,4.53775226888261e-18
66.28,6.12255730785569,6.1225573078557,4.94648095894959,0.000856707898611198,-0.000856707898611198,-4.20494475578551e-18,-0.04797823576263,-0.0479782357626299,0.0242612708174656,-6.199353530384e-05,6.19935353038403e-05,4.87561714301071e-18
66.32,6.12063817842519,6.12063817842519,4.94745140978229,0.000854228157199045,-0.000854228157199045,-4.00992007006508e-18,-0.0483143554831912,-0.0483143554831911,0.024199797784846,-6.21724503384442e-05,6.21724503384445e-05,5.44968408948846e-18
66.36,6.11870560420586,6.11870560420586,4.94841940169368,0.000851741259185507,-0.000851741259185507,-3.79193270648554e-18,-0.0486495023713116,-0.0486495023713115,0.0241384036914068,-6.235056494224e-05,6.23505649422403e-05,5.17450361183002e-18
66.4,6.11675962411101,6.11675962411101,4.94938493784134,0.000849247236587817,-0.000849247236587818,-3.58495256201234e-18,-0.0489836736188062,-0.0489836736188061,0.024077088552183,-6.25278774740547e-05,6.2527877474055e-05,5.1551917379409e-18
66.44,6.11480027716626,6.11480027716626,4.95034802138342,0.000846746121488855,-0.000846746121488855,-3.37874489249471e-18,-0.0493168664300494,-0.0493168664300493,0.0240158523817993,-6.2704386303489e-05,6.27043863034893e-05,5.74478133759598e-18
66.48,6.11282760250905,6.11282760250906,4.9513086554787,0.000844237946036716,-0.000844237946036716,-3.14895363899087e-18,-0.0496490780220011,-0.0496490780220009,0.0239546951944725,-6.28800898109292e-05,6.28800898109295e-05,5.99271341695305e-18
66.52,6.11084163938817,6.11084163938818,4.95226684328648,0.000841722742444278,-0.000841722742444279,-2.90924510231275e-18,-0.0499803056242318,-0.0499803056242317,0.0238936170040122,-6.30549863875587e-05,6.3054986387559e-05,6.35272351160562e-18
66.56,6.1088424271632,6.10884242716321,4.95322258796664,0.000839200542988776,-0.000839200542988776,-2.65513616184852e-18,-0.0503105464789486,-0.0503105464789484,0.0238326178238218,-6.32290744353699e-05,6.32290744353702e-05,6.52988188092532e-18
66.6,6.10683000530405,6.10683000530405,4.95417589267959,0.000836671380011361,-0.000836671380011361,-2.39394088661151e-18,-0.05063979784102,-0.0506397978410199,0.0237716976668995,-6.34023523671759e-05,6.34023523671761e-05,6.15759526204907e-18
66.64,6.10480441339041,6.10480441339041,4.95512676058626,0.000834135285916674,-0.000834135285916674,-2.14763707612955e-18,-0.0509680569780014,-0.0509680569780013,0.0237108565458401,-6.35748186066213e-05,6.35748186066215e-05,5.99721710545295e-18
66.68,6.10276569111129,6.10276569111129,4.9560751948481,0.000831592293172409,-0.000831592293172409,-1.90774839191143e-18,-0.0512953211701597,-0.0512953211701595,0.0236500944728355,-6.37464715881942e-05,6.37464715881945e-05,6.3506771512515e-18
66.72,6.10071387826448,6.10071387826448,4.95702119862701,0.000829042434308882,-0.000829042434308882,-1.65372130586137e-18,-0.0516215877104979,-0.0516215877104978,0.0235894114596763,-6.39173097572369e-05,6.39173097572372e-05,6.60092356396071e-18
66.76,6.09864901475606,6.09864901475606,4.9579647750854,0.000826485741918592,-0.000826485741918592,-1.38968436330294e-18,-0.0519468539047805,-0.0519468539047803,0.023528807517753,-6.40873315699571e-05,6.40873315699574e-05,6.58301566285314e-18
66.8,6.09657114059987,6.09657114059987,4.95890592738611,0.000823922248655794,-0.000823922248655794,-1.12636373678881e-18,-0.0522711170715568,-0.0522711170715567,0.0234682826580566,-6.42565354934385e-05,6.42565354934388e-05,6.53102805949364e-18
66.84,6.09448029591701,6.09448029591701,4.95984465869243,0.000821351987236056,-0.000821351987236056,-8.65122614409069e-19,-0.052594374542186,-0.0525943745421859,0.0234078368911803,-6.44249200056517e-05,6.4424920005652e-05,6.65579606760698e-18
66.88,6.09237652093532,6.09237652093532,4.96078097216808,0.00081877499043583,-0.00081877499043583,-5.98890771704789e-19,-0.0529166236608609,-0.0529166236608608,0.0233474702273206,-6.45924835954646e-05,6.45924835954649e-05,6.24745850918877e-18
66.92,6.09025985598888,6.09025985598888,4.96171487097717,0.000816191291092012,-0.000816191291092012,-3.48992431337239e-19,-0.0532378617846319,-0.0532378617846318,0.0232871826762784,-6.47592247626531e-05,6.47592247626534e-05,6.85293330337321e-18
66.96,6.0881303415175,6.0881303415175,4.96264635828422,0.000813600922101506,-0.000813600922101506,-7.48750992023103e-20,-0.0535580862834306,-0.0535580862834305,0.0232269742474599,-6.49251420179113e-05,6.49251420179116e-05,6.5375836988304e-18
67,6.08598801806616,6.08598801806616,4.96357543725412,0.000811003916420789,-0.000811003916420789,1.86628248750906e-19,-0.0538772945400936,-0.0538772945400934,0.0231668449498783,-6.50902338828613e-05,6.50902338828616e-05,6.51778001396775e-18
67.04,6.08383292628456,6.08383292628456,4.96450211105211,0.000808400307065475,-0.000808400307065475,4.47339449309616e-19,-0.0541954839503855,-0.0541954839503854,0.023106794792155,-6.52544988900638e-05,6.52544988900641e-05,6.79585799756314e-18
67.08,6.08166510692654,6.08166510692654,4.9654263828438,0.000805790127109872,-0.000805790127109872,7.19173769212141e-19,-0.0545126519230227,-0.0545126519230226,0.0230468237825197,-6.54179355830274e-05,6.54179355830277e-05,9.61157928525032e-18
67.12,6.07948460084962,6.07948460084962,4.9663482557951,0.000803173409686551,-0.000803173409686551,1.10363694062215e-18,-0.0548287958796958,-0.0548287958796957,0.0229869319288127,-6.55805425162188e-05,6.55805425162191e-05,9.1242380650959e-18
67.16,6.07729144901443,6.07729144901443,4.96726773307225,0.000800550187985902,-0.000800550187985902,1.46860646322599e-18,-0.0551439132550929,-0.0551439132550928,0.0229271192384859,-6.57423182550721e-05,6.57423182550724e-05,9.24781003378015e-18
67.2,6.07508569248423,6.07508569248423,4.96818481784179,0.0007979204952557,-0.000797920495255699,1.8385188645772e-18,-0.0554580014969222,-0.0554580014969221,0.0228673857186038,-6.59032613759983e-05,6.59032613759986e-05,9.43970257702596e-18
67.24,6.07286737242435,6.07286737242435,4.96909951327054,0.00079528436480066,-0.000795284364800659,2.21610696765823e-18,-0.0557710580659345,-0.0557710580659343,0.0228077313758445,-6.60633704663947e-05,6.6063370466395e-05,9.78150189035073e-18
67.28,6.07063653010171,6.07063653010172,4.97001182252557,0.000792641829982004,-0.000792641829982004,2.60736704327226e-18,-0.0560830804359453,-0.0560830804359452,0.0227481562165013,-6.62226441246541e-05,6.62226441246543e-05,1.00137907278866e-17
67.32,6.06839320688428,6.06839320688428,4.97092174877423,0.000789992924217018,-0.000789992924217017,3.00791867238773e-18,-0.0563940660938577,-0.0563940660938576,0.0226886602464834,-6.63810809601735e-05,6.63810809601737e-05,9.61744538972075e-18
67.36,6.06613744424052,6.06613744424052,4.97182929518409,0.000787337680978611,-0.000787337680978611,3.39261648797656e-18,-0.0567040125396835,-0.0567040125396834,0.0226292434713178,-6.65386795933634e-05,6.65386795933637e-05,9.32140624952731e-18
67.4,6.06386928373894,6.06386928373894,4.97273446492294,0.000784676133794876,-0.000784676133794876,3.76547273795765e-18,-0.0570129172865659,-0.0570129172865658,0.0225699058961493,-6.66954386556565e-05,6.66954386556568e-05,9.76382391756266e-18
67.44,6.06158876704747,6.06158876704747,4.97363726115879,0.00078200831624865,-0.00078200831624865,4.15602569466016e-18,-0.0573207778608004,-0.0573207778608003,0.0225106475257431,-6.68513567895161e-05,6.68513567895164e-05,8.75899237202276e-18
67.48,6.05929593593304,6.05929593593304,4.97453768705982,0.000779334261977069,-0.000779334261977069,4.50638538954107e-18,-0.0576275918018568,-0.0576275918018567,0.0224514683644848,-6.70064326484446e-05,6.70064326484449e-05,8.94761618264804e-18
67.52,6.05699083226097,6.05699083226097,4.9754357457944,0.000776654004671131,-0.000776654004671131,4.86429003684699e-18,-0.0579333566624005,-0.0579333566624003,0.0223923684163823,-6.71606648969919e-05,6.71606648969922e-05,8.08684307749587e-18
67.56,6.05467349799447,6.05467349799447,4.97633144053105,0.000773967578075252,-0.000773967578075252,5.18776375994682e-18,-0.0582380700083131,-0.058238070008313,0.0223333476850667,-6.73140522107639e-05,6.73140522107642e-05,7.96860155302508e-18
67.6,6.05234397519414,6.05234397519414,4.97722477443846,0.000771275015986821,-0.000771275015986821,5.50650782206783e-18,-0.0585417294187143,-0.0585417294187142,0.0222744061737939,-6.74665932764299e-05,6.74665932764302e-05,7.5173975478548e-18
67.64,6.05000230601739,6.05000230601739,4.97811575068541,0.000768576352255764,-0.000768576352255764,5.80720372398202e-18,-0.0588443324859818,-0.0588443324859817,0.022215543885445,-6.7618286791731e-05,6.76182867917313e-05,7.14340711391834e-18
67.68,6.04764853271795,6.04764853271795,4.97900437244083,0.000765871620784095,-0.000765871620784095,6.09294000853875e-18,-0.0591458768157725,-0.0591458768157723,0.0221567608225286,-6.77691314654879e-05,6.77691314654881e-05,8.07696488026893e-18
67.72,6.04528269764532,6.04528269764532,4.97989064287373,0.000763160855525475,-0.000763160855525475,6.41601860374951e-18,-0.0594463600270426,-0.0594463600270425,0.0220980569871804,-6.79191260176081e-05,6.79191260176083e-05,9.07175482116364e-18
67.76,6.04290484324424,6.04290484324424,4.98077456515321,0.000760444090484771,-0.000760444090484771,6.77888879659605e-18,-0.0597457797520683,-0.0597457797520682,0.0220394323811658,-6.80682691790938e-05,6.8068269179094e-05,9.87497685339018e-18
67.8,6.04051501205416,6.04051501205416,4.98165614244846,0.000757721359717607,-0.000757721359717607,7.17388787073166e-18,-0.0600441336364654,-0.0600441336364653,0.0219808870058812,-6.82165596920492e-05,6.82165596920494e-05,8.55708445035375e-18
67.84,6.0381132467087,6.0381132467087,4.9825353779287,0.000754992697329925,-0.000754992697329925,7.51617124874581e-18,-0.0603414193392096,-0.0603414193392094,0.0219224208623534,-6.83639963096876e-05,6.83639963096879e-05,8.57716244382414e-18
67.88,6.03569958993513,6.03569958993513,4.98341227476319,0.000752258137477538,-0.000752258137477537,7.85925774649878e-18,-0.060637634532656,-0.0606376345326558,0.0218640339512431,-6.85105777963385e-05,6.85105777963388e-05,8.30356151815091e-18
67.92,6.03327408455382,6.03327408455382,4.98428683612124,0.000749517714365684,-0.000749517714365684,8.19140020722481e-18,-0.0609327769025589,-0.0609327769025588,0.0218057262728446,-6.86563029274547e-05,6.86563029274549e-05,7.5106727387051e-18
67.96,6.03083677347772,6.03083677347772,4.98515906517215,0.000746771462248586,-0.000746771462248586,8.49182711677302e-18,-0.0612268441480912,-0.0612268441480911,0.0217474978270875,-6.88011704896187e-05,6.88011704896189e-05,8.3433090123441e-18
68,6.0283876997118,6.0283876997118,4.98602896508524,0.000744019415429001,-0.000744019415429001,8.82555947726678e-18,-0.0615198339818634,-0.0615198339818633,0.0216893486135376,-6.89451792805497e-05,6.89451792805499e-05,8.80839547390633e-18
68.04,6.02592690635252,6.02592690635252,4.98689653902978,0.000741261608257779,-0.000741261608257779,9.17789529622303e-18,-0.0618117441299429,-0.0618117441299428,0.0216312786313988,-6.90883281091102e-05,6.90883281091103e-05,9.34881902113283e-18
68.08,6.02345443658732,6.02345443658733,4.98776179017503,0.000738498075133415,-0.000738498075133414,9.55184805706835e-18,-0.0621025723318728,-0.0621025723318726,0.0215732878795131,-6.9230615795312e-05,6.92306157953121e-05,9.81802357804651e-18
68.12,6.02097033369405,6.02097033369405,4.98862472169021,0.000735728850501602,-0.000735728850501602,9.94456900019021e-18,-0.0623923163406904,-0.0623923163406903,0.0215153763563634,-6.93720411703228e-05,6.93720411703229e-05,1.09122201033718e-17
68.16,6.01847464104042,6.01847464104042,4.98948533674447,0.000732953968854789,-0.000732953968854789,1.03810578043251e-17,-0.0626809739229462,-0.0626809739229461,0.0214575440600732,-6.9512603076472e-05,6.95126030764722e-05,1.14509259464621e-17
68.2,6.0159674020835,6.01596740208351,4.99034363850687,0.00073017346473173,-0.00073017346473173,1.08390948421836e-17,-0.0629685428587219,-0.0629685428587218,0.0213997909884088,-6.96523003672571e-05,6.96523003672572e-05,1.08619941067395e-17
68.24,6.01344866036916,6.01344866036916,4.99119963014641,0.00072738737271704,-0.00072738737271704,1.12735746064531e-17,-0.0632550209416487,-0.0632550209416485,0.0213421171387795,-6.97911319073488e-05,6.9791131907349e-05,8.84609836291206e-18
68.28,6.01091845953149,6.01091845953149,4.99205331483196,0.000724595727440746,-0.000724595727440746,1.16274185409696e-17,-0.063540405978925,-0.0635404059789249,0.0212845225082402,-6.99290965725976e-05,6.99290965725978e-05,8.80259402166787e-18
68.32,6.00837684329233,6.00837684329233,4.99290469573229,0.000721798563577842,-0.000721798563577842,1.19795223018363e-17,-0.063824695791335,-0.0638246957913349,0.0212270070934915,-7.00661932500384e-05,7.00661932500386e-05,8.71016832284974e-18
68.36,6.00582385546068,6.00582385546068,4.99375377601603,0.000718995915847841,-0.00071899591584784,1.23279290347503e-17,-0.0641078882132655,-0.0641078882132654,0.0211695708908809,-7.02024208378968e-05,7.02024208378969e-05,8.29584088513317e-18
68.4,6.00325953993215,6.00325953993215,4.99460055885166,0.000716187819014325,-0.000716187819014324,1.26597626701557e-17,-0.0643899810927239,-0.0643899810927237,0.0211122138964055,-7.03377782455935e-05,7.03377782455936e-05,9.23383172306781e-18
68.44,6.00068394068844,6.00068394068844,4.99544504740752,0.000713374307884501,-0.000713374307884501,1.30291159390784e-17,-0.0646709722913553,-0.0646709722913551,0.0210549361057105,-7.04722643937502e-05,7.04722643937503e-05,9.51335470357114e-18
68.48,5.99809710179678,5.99809710179679,4.99628724485175,0.000710555417308751,-0.000710555417308751,1.34096501272212e-17,-0.0649508596844597,-0.0649508596844595,0.0209977375140934,-7.0605878214194e-05,7.06058782141942e-05,9.68204932222547e-18
68.52,5.99549906740941,5.99549906740941,4.99712715435231,0.000707731182180183,-0.000707731182180183,1.37969321001102e-17,-0.065229641161009,-0.0652296411610089,0.0209406181165028,-7.07386186499627e-05,7.07386186499629e-05,1.13857210836521e-17
68.56,5.99288988176297,5.99288988176297,4.99796477907697,0.000704901637434185,-0.000704901637434184,1.42523609434563e-17,-0.0655073146236636,-0.0655073146236635,0.0208835779075412,-7.08704846553092e-05,7.08704846553094e-05,1.12023946653056e-17
68.6,5.99026958917802,5.99026958917802,4.99880012219328,0.000702066818047972,-0.000702066818047972,1.47004567300685e-17,-0.0657838779887894,-0.0657838779887893,0.0208266168814648,-7.10014751957062e-05,7.10014751957064e-05,1.10042506318242e-17
68.64,5.98763823405847,5.98763823405847,4.99963318686853,0.000699226759040144,-0.000699226759040144,1.51406267553415e-17,-0.0660593291864735,-0.0660593291864734,0.0207697350321868,-7.11315892478505e-05,7.11315892478506e-05,1.14411459378114e-17
68.68,5.98499586089101,5.98499586089101,5.00046397626982,0.00069638149547023,-0.00069638149547023,1.5598272592854e-17,-0.0663336661605414,-0.0663336661605413,0.0207129323532764,-7.12608257996675e-05,7.12608257996677e-05,1.1807062978448e-17
68.72,5.98234251424459,5.98234251424459,5.00129249356395,0.000693531062438243,-0.000693531062438243,1.60705551119919e-17,-0.0666068868685721,-0.066606886868572,0.0206562088379609,-7.13891838503153e-05,7.13891838503154e-05,1.17041595754424e-17
68.76,5.97967823876985,5.97967823876985,5.00211874191747,0.000690675495084231,-0.00069067549508423,1.65387214950096e-17,-0.0668789892819149,-0.0668789892819148,0.0205995644791272,-7.15166624101885e-05,7.15166624101886e-05,1.20065192209468e-17
68.8,5.97700307919857,5.97700307919857,5.00294272449664,0.000687814828587823,-0.000687814828587823,1.70189822638475e-17,-0.0671499713857044,-0.0671499713857043,0.0205429992693226,-7.16432605009224e-05,7.16432605009225e-05,1.19338170665815e-17
68.84,5.97431708034314,5.97431708034314,5.00376444446741,0.000684949098167786,-0.000684949098167786,1.74963349465107e-17,-0.0674198311788765,-0.0674198311788764,0.0204865132007567,-7.17689771553964e-05,7.17689771553965e-05,1.20271005575812e-17
68.88,5.97162028709599,5.97162028709599,5.00458390499544,0.00068207833908157,-0.00068207833908157,1.7977418968814e-17,-0.0676885666741835,-0.0676885666741834,0.0204301062653015,-7.18938114177381e-05,7.18938114177383e-05,1.18505638944252e-17
68.92,5.96891274442902,5.96891274442902,5.00540110924605,0.000679202586624861,-0.000679202586624861,1.8451441524591e-17,-0.0679561758982096,-0.0679561758982094,0.0203737784544933,-7.20177623433262e-05,7.20177623433263e-05,1.21850725671675e-17
68.96,5.96619449739309,5.96619449739309,5.00621606038423,0.000676321876131128,-0.000676321876131128,1.89388444272777e-17,-0.0682226568913854,-0.0682226568913852,0.0203175297595337,-7.21408289987941e-05,7.21408289987942e-05,1.21048742253104e-17
69,5.96346559111743,5.96346559111744,5.00702876157461,0.000673436242971176,-0.000673436242971176,1.94230393962901e-17,-0.0684880077080033,-0.0684880077080032,0.0202613601712915,-7.22630104620331e-05,7.22630104620332e-05,1.211420803587e-17
69.04,5.96072607080911,5.96072607080912,5.00783921598146,0.000670545722552695,-0.000670545722552694,1.99076077177249e-17,-0.0687522264162319,-0.0687522264162318,0.0202052696803028,-7.23843058221953e-05,7.23843058221954e-05,1.16506238992158e-17
69.08,5.95797598175247,5.95797598175247,5.00864742676868,0.000667650350319807,-0.000667650350319807,2.03736326736935e-17,-0.0690153110981305,-0.0690153110981304,0.0201492582767728,-7.25047141796968e-05,7.25047141796969e-05,1.15117954671674e-17
69.12,5.95521536930854,5.95521536930854,5.00945339709975,0.000664750161752619,-0.000664750161752619,2.08341044923802e-17,-0.0692772598496634,-0.0692772598496633,0.0200933259505771,-7.26242346462203e-05,7.26242346462204e-05,1.17644914592192e-17
69.16,5.95244427891455,5.95244427891455,5.01025713013777,0.00066184519236677,-0.00066184519236677,2.1304684150749e-17,-0.069538070780714,-0.0695380707807139,0.020037472691263,-7.27428663447174e-05,7.27428663447175e-05,1.15653942129065e-17
69.2,5.94966275608332,5.94966275608333,5.01105862904542,0.000658935477712982,-0.000658935477712981,2.17672999192652e-17,-0.0697977420150989,-0.0697977420150988,0.0199816984880499,-7.28606084094117e-05,7.28606084094118e-05,1.16306146622025e-17
69.24,5.94687084640272,5.94687084640272,5.01185789698494,0.000656021053376605,-0.000656021053376605,2.22325245057533e-17,-0.0700562716905816,-0.0700562716905814,0.0199260033298316,-7.29774599858009e-05,7.2977459985801e-05,1.17540352047918e-17
69.28,5.9440685955351,5.9440685955351,5.01265493711814,0.000653101954977173,-0.000653101954977173,2.2702685913945e-17,-0.0703136579588859,-0.0703136579588858,0.0198703872051767,-7.30934202306588e-05,7.30934202306589e-05,1.17299048491298e-17
69.32,5.94125604921674,5.94125604921674,5.01344975260634,0.000650178218167947,-0.000650178218167946,2.31718821079102e-17,-0.0705698989857099,-0.0705698989857097,0.0198148501023307,-7.32084883120377e-05,7.32084883120379e-05,1.21697608418345e-17
69.36,5.93843325325731,5.93843325325731,5.01424234661044,0.000647249878635465,-0.000647249878635465,2.36586725415836e-17,-0.0708249929507384,-0.0708249929507383,0.019759392009216,-7.33226634092702e-05,7.33226634092704e-05,1.25555925042895e-17
69.4,5.93560025353928,5.93560025353928,5.0150327222908,0.000644316972099094,-0.000644316972099094,2.41608962417552e-17,-0.0710789380476568,-0.0710789380476566,0.0197040129134344,-7.34359447129711e-05,7.34359447129713e-05,1.25344437692601e-17
69.44,5.93275709601738,5.93275709601738,5.01582088280734,0.000641379534310576,-0.000641379534310575,2.46622739925256e-17,-0.0713317324841634,-0.0713317324841633,0.0196487128022667,-7.3548331425039e-05,7.35483314250391e-05,1.27476772428797e-17
69.48,5.92990382671801,5.92990382671801,5.01660683131943,0.000638437601053574,-0.000638437601053574,2.51721810822408e-17,-0.0715833744819826,-0.0715833744819824,0.0195934916626761,-7.36598227586576e-05,7.36598227586578e-05,1.1280700376631e-17
69.52,5.92704049173873,5.92704049173873,5.01739057098594,0.000635491208143228,-0.000635491208143228,2.5623409097306e-17,-0.0718338622768769,-0.0718338622768768,0.0195383494813075,-7.37704179382976e-05,7.37704179382978e-05,1.06658602455738e-17
69.56,5.92416713724766,5.92416713724766,5.01817210496519,0.000632540391425696,-0.000632540391425696,2.6050043507129e-17,-0.0720831941186598,-0.0720831941186596,0.0194832862444898,-7.38801161997176e-05,7.38801161997178e-05,1.01467284403777e-17
69.6,5.92128380948291,5.92128380948291,5.01895143641497,0.000629585186777707,-0.000629585186777707,2.64559126447441e-17,-0.0723313682712075,-0.0723313682712074,0.0194283019382365,-7.39889167899653e-05,7.39889167899656e-05,1.08140627460142e-17
69.64,5.91839055475206,5.91839055475206,5.0197285684925,0.000626625630106109,-0.000626625630106108,2.68884751545846e-17,-0.0725783830124714,-0.0725783830124713,0.0193733965482473,-7.40968189673787e-05,7.40968189673789e-05,9.43757811163334e-18
69.68,5.91548741943156,5.91548741943156,5.02050350435443,0.000623661757347413,-0.000623661757347413,2.726597827905e-17,-0.0728242366344896,-0.0728242366344895,0.0193185700599092,-7.42038220015863e-05,7.42038220015866e-05,9.3652306745247e-18
69.72,5.91257444996618,5.91257444996618,5.02127624715683,0.00062069360446735,-0.00062069360446735,2.76405875060309e-17,-0.0730689274433985,-0.0730689274433984,0.0192638224582976,-7.43099251735088e-05,7.43099251735091e-05,8.17997695720827e-18
69.76,5.90965169286845,5.90965169286845,5.02204680005516,0.00061772120746041,-0.000617721207460409,2.79677865843193e-17,-0.0733124537594446,-0.0733124537594445,0.0192091537281775,-7.44151277753589e-05,7.4415127775359e-05,8.17594562058361e-18
69.8,5.90671919471807,5.90671919471807,5.02281516620429,0.000614744602349395,-0.000614744602349395,2.82948244091426e-17,-0.0735548139169954,-0.0735548139169953,0.0191545638540052,-7.45194291106417e-05,7.45194291106419e-05,9.74772446572374e-18
69.84,5.90377700216139,5.90377700216139,5.02358134875845,0.00061176382518497,-0.000611763825184969,2.86847333877716e-17,-0.073796006264551,-0.0737960062645509,0.0191000528199291,-7.46228284941558e-05,7.46228284941559e-05,9.54717559898811e-18
69.88,5.90082516191081,5.90082516191081,5.02434535087124,0.000608778912045203,-0.000608778912045203,2.90666204117311e-17,-0.0740360291647547,-0.0740360291647545,0.0190456206097906,-7.47253252519926e-05,7.47253252519927e-05,9.93760095748093e-18
69.92,5.89786372074422,5.89786372074422,5.02510717569563,0.000605789899035124,-0.000605789899035123,2.94641244500303e-17,-0.0742748809944036,-0.0742748809944035,0.0189912672071261,-7.48269187215367e-05,7.48269187215369e-05,1.05720082755823e-17
69.96,5.89489272550444,5.89489272550444,5.02586682638392,0.000602796822286262,-0.000602796822286262,2.98870047810536e-17,-0.0745125601444598,-0.0745125601444597,0.0189369925951674,-7.49276082514661e-05,7.49276082514662e-05,1.0209944901112e-17
70,5.89191222309866,5.89191222309866,5.02662430608773,0.000599799717956204,-0.000599799717956203,3.02954025770981e-17,-0.0747490650200603,-0.0747490650200602,0.0188827967568441,-7.50273932017512e-05,7.50273932017513e-05,1.08219274585991e-17
70.04,5.88892226049786,5.88892226049786,5.027379617958,0.000596798622228134,-0.000596798622228133,3.07282796754421e-17,-0.0749843940405273,-0.0749843940405272,0.018828679674783,-7.5126272943655e-05,7.51262729436552e-05,1.09171721990761e-17
70.08,5.88592288473624,5.88592288473624,5.02813276514499,0.000593793571310387,-0.000593793571310387,3.11649665634051e-17,-0.0752185456393786,-0.0752185456393784,0.0187746413313111,-7.52242468597327e-05,7.52242468597329e-05,1.13367919337503e-17
70.12,5.88291414291066,5.88291414291066,5.02888375079824,0.000590784601435998,-0.000590784601435998,3.16184382407551e-17,-0.0754515182643369,-0.0754515182643368,0.0187206817084554,-7.53213143438305e-05,7.53213143438306e-05,9.64998185073182e-18
70.16,5.87989608218009,5.87989608218009,5.02963257806658,0.000587771748862245,-0.000587771748862245,3.20044375147844e-17,-0.0756833103773402,-0.0756833103773401,0.0186668007879457,-7.54174748010852e-05,7.54174748010853e-05,9.35208832746975e-18
70.2,5.876868749765,5.876868749765,5.0303792500981,0.000584755049870202,-0.000584755049870201,3.23785210478832e-17,-0.0759139204545508,-0.0759139204545507,0.0186129985512142,-7.55127276479231e-05,7.55127276479232e-05,9.00871903180443e-18
70.24,5.87383219294681,5.87383219294682,5.03112377004015,0.000581734540764285,-0.000581734540764284,3.27388698091554e-17,-0.0761433469863647,-0.0761433469863646,0.0185592749793972,-7.56070723120593e-05,7.56070723120593e-05,9.50019476158639e-18
70.28,5.87078645906736,5.87078645906736,5.03186614103932,0.000578710257871802,-0.000578710257871802,3.31188775996188e-17,-0.0763715884774212,-0.0763715884774211,0.0185056300533373,-7.57005082324959e-05,7.5700508232496e-05,8.14242262346517e-18
70.32,5.86773159552826,5.86773159552826,5.03260636624146,0.000575682237542502,-0.000575682237542502,3.34445745045574e-17,-0.0765986434466112,-0.0765986434466111,0.018452063753583,-7.57930348595214e-05,7.57930348595214e-05,8.64685057763441e-18
70.36,5.8646676497904,5.8646676497904,5.0333444487916,0.000572650516148122,-0.000572650516148121,3.37904485276628e-17,-0.0768245104270868,-0.0768245104270867,0.0183985760603915,-7.58846516547086e-05,7.58846516547086e-05,8.66422553502404e-18
70.4,5.86159466937332,5.86159466937332,5.03408039183402,0.000569615130081933,-0.000569615130081933,3.41370175490638e-17,-0.0770491879662693,-0.0770491879662692,0.0183451669537288,-7.59753580909132e-05,7.59753580909133e-05,8.79822967332422e-18
70.44,5.85851270185467,5.85851270185467,5.03481419851217,0.000566576115758297,-0.000566576115758296,3.44889467359967e-17,-0.0772726746258581,-0.0772726746258579,0.0182918364132711,-7.60651536522726e-05,7.60651536522726e-05,8.80426358399819e-18
70.48,5.85542179486963,5.85542179486963,5.0355458719687,0.000563533509612206,-0.000563533509612205,3.48411172793567e-17,-0.0774949689818385,-0.0774949689818384,0.0182385844184064,-7.6154037834203e-05,7.6154037834203e-05,8.52987125195281e-18
70.52,5.85232199611036,5.85232199611036,5.03627541534543,0.000560487348098838,-0.000560487348098837,3.51823121294348e-17,-0.0777160696244905,-0.0777160696244904,0.0181854109482355,-7.62420101433983e-05,7.62420101433983e-05,9.08053728002293e-18
70.56,5.84921335332538,5.84921335332538,5.03700283178336,0.000557437667693102,-0.000557437667693101,3.55455336206357e-17,-0.0779359751583962,-0.0779359751583961,0.018132315981573,-7.63290700978277e-05,7.63290700978277e-05,8.66173677268922e-18
70.6,5.84609591431904,5.84609591431904,5.03772812442263,0.000554384504889189,-0.000554384504889188,3.58920030915433e-17,-0.0781546842024475,-0.0781546842024474,0.0180792994969488,-7.64152172267331e-05,7.64152172267331e-05,8.45741652134863e-18
70.64,5.84296972695094,5.84296972695094,5.0384512964025,0.000551327896200119,-0.000551327896200119,3.62302997523972e-17,-0.0783721953898543,-0.0783721953898541,0.0180263614726093,-7.65004510706274e-05,7.65004510706274e-05,7.99656819897216e-18
70.68,5.83983483913535,5.83983483913535,5.03917235086141,0.000548267878157294,-0.000548267878157294,3.65501624803561e-17,-0.0785885073681511,-0.0785885073681509,0.0179735018865186,-7.65847711812912e-05,7.65847711812912e-05,8.48614539659646e-18
70.72,5.83669129884062,5.83669129884062,5.03989129093687,0.000545204487310043,-0.000545204487310042,3.688960829622e-17,-0.0788036187992048,-0.0788036187992047,0.0179207207163592,-7.66681771217706e-05,7.66681771217706e-05,8.05928169360133e-18
70.76,5.83353915408866,5.83353915408866,5.04060811976552,0.000542137760225172,-0.000542137760225171,3.7211979563964e-17,-0.0790175283592216,-0.0790175283592215,0.0178680179395344,-7.67506684663742e-05,7.67506684663743e-05,7.57647036499459e-18
70.8,5.83037845295429,5.83037845295429,5.0413228404831,0.000539067733486517,-0.000539067733486516,3.75150383785638e-17,-0.0792302347387539,-0.0792302347387538,0.0178153935331679,-7.68322448006705e-05,7.68322448006706e-05,7.59173802454695e-18
70.84,5.82720924356474,5.82720924356474,5.04203545622443,0.00053599444369449,-0.00053599444369449,3.78187078995457e-17,-0.0794417366427067,-0.0794417366427066,0.0177628474741061,-7.69129057214843e-05,7.69129057214843e-05,8.29252237297355e-18
70.88,5.82403157409903,5.82403157409903,5.04274597012339,0.000532917927465631,-0.00053291792746563,3.81504087944646e-17,-0.0796520327903446,-0.0796520327903444,0.0177103797389194,-7.69926508368939e-05,7.69926508368939e-05,8.46306197124833e-18
70.92,5.82084549278741,5.82084549278742,5.04345438531295,0.000529838221432155,-0.000529838221432155,3.84889312733145e-17,-0.0798611219152976,-0.0798611219152975,0.017657990303903,-7.70714797662276e-05,7.70714797662276e-05,7.7568300216157e-18
70.96,5.8176510479108,5.8176510479108,5.04416070492511,0.000526755362241506,-0.000526755362241505,3.87992044741792e-17,-0.080069002765568,-0.0800690027655679,0.0176056791450778,-7.71493921400603e-05,7.71493921400603e-05,7.96100787612816e-18
71,5.81444828780018,5.81444828780018,5.04486493209091,0.000523669386555903,-0.000523669386555903,3.91176447892243e-17,-0.0802756741035355,-0.0802756741035354,0.0175534462381922,-7.72263876002099e-05,7.722638760021e-05,7.71824094755065e-18
71.04,5.81123726083604,5.81123726083604,5.04556706994044,0.000520580331051895,-0.000520580331051895,3.94263744271263e-17,-0.0804811347059639,-0.0804811347059638,0.0175012915587229,-7.73024657997335e-05,7.73024657997336e-05,7.33329819617166e-18
71.08,5.8080180154478,5.8080180154478,5.04626712160279,0.000517488232419906,-0.000517488232419905,3.97197063549732e-17,-0.0806853833640059,-0.0806853833640058,0.0174492150818767,-7.73776264029237e-05,7.73776264029238e-05,7.32378358681485e-18
71.12,5.80479060011324,5.80479060011324,5.04696509020606,0.000514393127363789,-0.000514393127363788,4.00126576984458e-17,-0.0808884188832092,-0.0808884188832091,0.0173972167825907,-7.74518690853043e-05,7.74518690853044e-05,7.22035671363061e-18
71.16,5.80155506335791,5.80155506335791,5.04766097887737,0.000511295052600377,-0.000511295052600376,4.0301471966991e-17,-0.0810902400835216,-0.0810902400835215,0.0173452966355344,-7.75251935336264e-05,7.75251935336265e-05,7.17874628411389e-18
71.2,5.79831145375457,5.79831145375457,5.04835479074279,0.000508194044859032,-0.000508194044859031,4.05886218183556e-17,-0.0812908457992958,-0.0812908457992957,0.0172934546151109,-7.75975994458642e-05,7.75975994458644e-05,7.2464582503483e-18
71.24,5.7950598199226,5.7950598199226,5.04904652892739,0.000505090140881197,-0.000505090140881197,4.08784801483695e-17,-0.0814902348792949,-0.0814902348792947,0.0172416906954569,-7.76690865312105e-05,7.76690865312106e-05,6.71171493815313e-18
71.28,5.79180021052743,5.79180021052743,5.04973619655521,0.000501983377419949,-0.000501983377419948,4.11469487458956e-17,-0.0816884061866965,-0.0816884061866963,0.0171900048504455,-7.7739654510072e-05,7.77396545100721e-05,6.59108996897734e-18
71.32,5.78853267427996,5.78853267427996,5.05042379674923,0.000498873791239546,-0.000498873791239545,4.14105923446547e-17,-0.0818853585990979,-0.0818853585990977,0.0171383970536863,-7.7809303114065e-05,7.78093031140651e-05,6.58047715623444e-18
71.36,5.785257259936,5.785257259936,5.05110933263138,0.000495761419114983,-0.000495761419114983,4.16738114309041e-17,-0.0820810910085201,-0.0820810910085199,0.0170868672785271,-7.78780320860103e-05,7.78780320860105e-05,5.66501735920839e-18
71.4,5.78197401629566,5.78197401629566,5.05179280732252,0.000492646297831543,-0.000492646297831542,4.19004121252724e-17,-0.0822756023214121,-0.082275602321412,0.017035415498055,-7.79458411799285e-05,7.79458411799287e-05,5.78125238416834e-18
71.44,5.7786829922028,5.7786829922028,5.05247422394244,0.000489528464184346,-0.000489528464184345,4.21316622206392e-17,-0.0824688914586552,-0.0824688914586551,0.0169840416850977,-7.8012730161035e-05,7.80127301610351e-05,6.11398716922388e-18
71.48,5.77538423654445,5.77538423654445,5.05315358560984,0.000486407954977904,-0.000486407954977904,4.23762217074081e-17,-0.0826609573555666,-0.0826609573555664,0.0169327458122237,-7.80786988057342e-05,7.80786988057344e-05,5.81992839223162e-18
71.52,5.77207779825023,5.77207779825023,5.05383089544233,0.000483284807025675,-0.000483284807025674,4.26090188430974e-17,-0.0828517989619029,-0.0828517989619028,0.0168815278517456,-7.81437469016153e-05,7.81437469016154e-05,5.79715950258108e-18
71.56,5.76876372629175,5.76876372629176,5.0545061565564,0.00048015905714961,-0.00048015905714961,4.28409052232006e-17,-0.0830414152418643,-0.0830414152418642,0.0168303877757188,-7.82078742474457e-05,7.82078742474459e-05,6.20508407159484e-18
71.6,5.76544206968208,5.76544206968208,5.05517937206743,0.000477030742179712,-0.000477030742179712,4.30891085860644e-17,-0.0832298051740974,-0.0832298051740973,0.0167793255559449,-7.82710806531664e-05,7.82710806531665e-05,6.06344903761127e-18
71.64,5.76211287747512,5.76211287747512,5.05585054508967,0.000473899898953586,-0.000473899898953585,4.33316465475689e-17,-0.0834169677516984,-0.0834169677516982,0.0167283411639713,-7.83333659398855e-05,7.83333659398856e-05,6.50676802957145e-18
71.68,5.75877619876505,5.75877619876505,5.05651967873623,0.00047076656431599,-0.00047076656431599,4.35919172687517e-17,-0.0836029019822163,-0.0836029019822162,0.0166774345710929,-7.83947299398728e-05,7.8394729939873e-05,6.38021872372354e-18
71.72,5.75543208268576,5.75543208268576,5.05718677611907,0.000467630775118395,-0.000467630775118395,4.38471260177007e-17,-0.0837876068876557,-0.0837876068876556,0.0166266057483541,-7.84551724965541e-05,7.84551724965542e-05,5.96062750365608e-18
71.76,5.75208057841025,5.75208057841025,5.05785184034901,0.000464492568218533,-0.000464492568218533,4.40855511178469e-17,-0.0839710815044794,-0.0839710815044793,0.0165758546665482,-7.85146934645042e-05,7.85146934645043e-05,6.5960191165101e-18
71.8,5.74872173515007,5.74872173515007,5.05851487453567,0.000461351980479953,-0.000461351980479952,4.43493918825073e-17,-0.0841533248836108,-0.0841533248836107,0.0165251812962206,-7.85732927094418e-05,7.85732927094419e-05,6.61599055640884e-18
71.84,5.74535560215473,5.74535560215473,5.05917588178752,0.000458209048771575,-0.000458209048771575,4.46140315047637e-17,-0.0843343360904362,-0.0843343360904361,0.0164745856076685,-7.86309701082221e-05,7.86309701082223e-05,6.62524168064768e-18
71.88,5.74198222871111,5.74198222871111,5.05983486521182,0.000455063809967247,-0.000455063809967246,4.48790411719896e-17,-0.0845141142048072,-0.084514114204807,0.0164240675709425,-7.86877255488313e-05,7.86877255488314e-05,6.08174007540535e-18
71.92,5.73860166414292,5.73860166414292,5.06049182791466,0.000451916300945293,-0.000451916300945293,4.51223107750058e-17,-0.0846926583210421,-0.0846926583210419,0.0163736271558484,-7.87435589303792e-05,7.87435589303793e-05,6.15399789523393e-18
71.96,5.73521395781008,5.73521395781008,5.0611467730009,0.000448766558588078,-0.000448766558588077,4.53684706908151e-17,-0.0848699675479282,-0.0848699675479281,0.0163232643319475,-7.87984701630928e-05,7.87984701630928e-05,5.26881111188307e-18
72,5.73181915910816,5.73181915910816,5.06179970357417,0.000445614619781554,-0.000445614619781554,4.55792231352905e-17,-0.0850460410087233,-0.0850460410087232,0.0162729790685582,-7.88524591683094e-05,7.88524591683095e-05,6.43944015338574e-18
72.04,5.72841731746781,5.72841731746781,5.06245062273692,0.000442460521414822,-0.000442460521414821,4.58368007414259e-17,-0.0852208778411569,-0.0852208778411567,0.0162227713347571,-7.89055258784698e-05,7.89055258784698e-05,6.29385959666743e-18
72.08,5.72500848235417,5.72500848235417,5.06309953359031,0.000439304300379683,-0.000439304300379683,4.60885551252926e-17,-0.0853944771974314,-0.0853944771974313,0.0161726410993802,-7.89576702371107e-05,7.89576702371108e-05,6.57700825482035e-18
72.12,5.72159270326627,5.72159270326627,5.06374643923428,0.000436145993570199,-0.000436145993570198,4.63516354554854e-17,-0.0855668382442238,-0.0855668382442236,0.0161225883310239,-7.90088921988581e-05,7.90088921988581e-05,6.73510665391644e-18
72.16,5.7181700297365,5.7181700297365,5.06439134276752,0.000432985637882244,-0.000432985637882244,4.66210397216421e-17,-0.0857379601626856,-0.0857379601626855,0.0160726129980467,-7.90591917294192e-05,7.90591917294192e-05,6.84744937224301e-18
72.2,5.71474051132999,5.71474051132999,5.06503424728744,0.000429823270213068,-0.000429823270213067,4.68949376965318e-17,-0.0859078421484445,-0.0859078421484444,0.0160227150685698,-7.91085688055753e-05,7.91085688055754e-05,6.7080714338877e-18
72.24,5.71130419764405,5.71130419764406,5.06567515589019,0.000426658927460845,-0.000426658927460844,4.71632605538873e-17,-0.0860764834116044,-0.0860764834116042,0.0159728945104782,-7.91570234151745e-05,7.91570234151746e-05,7.58261489024056e-18
72.28,5.70786113830759,5.70786113830759,5.06631407167061,0.000423492646524238,-0.000423492646524237,4.74665651494969e-17,-0.0862438831767458,-0.0862438831767456,0.0159231512914227,-7.92045555571231e-05,7.92045555571232e-05,7.22571334723664e-18
72.32,5.70441138298052,5.70441138298052,5.06695099772226,0.000420324464301953,-0.000420324464301952,4.77555936833864e-17,-0.0864100406829262,-0.0864100406829261,0.0158734853788201,-7.92511652413784e-05,7.92511652413784e-05,7.12934432302684e-18
72.36,5.7009549813532,5.7009549813532,5.06758593713742,0.000417154417692298,-0.000417154417692297,4.80407674563075e-17,-0.0865749551836801,-0.0865749551836799,0.0158238967398549,-7.92968524889402e-05,7.92968524889403e-05,6.84410384486147e-18
72.4,5.69749198314586,5.69749198314586,5.06821889300701,0.00041398254359274,-0.000413982543592739,4.83145316101019e-17,-0.0867386259470187,-0.0867386259470185,0.0157743853414802,-7.93416173318434e-05,7.93416173318435e-05,6.7336677850122e-18
72.44,5.69402243810798,5.69402243810798,5.06884986842067,0.000410808878899466,-0.000410808878899466,4.85838783215024e-17,-0.0869010522554297,-0.0869010522554296,0.0157249511504194,-7.93854598131487e-05,7.93854598131488e-05,7.62193274972838e-18
72.48,5.69054639601776,5.69054639601776,5.06947886646669,0.00040763346050694,-0.00040763346050694,4.88887556314915e-17,-0.0870622334058769,-0.0870622334058768,0.0156755941331666,-7.94283799869351e-05,7.94283799869352e-05,6.56318636834787e-18
72.52,5.68706390668152,5.68706390668152,5.07010589023201,0.000404456325307463,-0.000404456325307462,4.91512830862255e-17,-0.0872221687097993,-0.0872221687097992,0.0156263142559884,-7.94703779182908e-05,7.9470377918291e-05,6.94199832794901e-18
72.56,5.68357501993313,5.68357501993313,5.07073094280225,0.000401277510190731,-0.000401277510190731,4.94289630193434e-17,-0.0873808574931105,-0.0873808574931104,0.0155771114849242,-7.95114536833051e-05,7.95114536833052e-05,7.08949760967863e-18
72.6,5.68007978563341,5.68007978563341,5.07135402726165,0.000398097052043399,-0.000398097052043398,4.97125429237306e-17,-0.0875382990961977,-0.0875382990961975,0.0155279857857882,-7.9551607369059e-05,7.95516073690591e-05,7.52835874726606e-18
72.64,5.67657825366956,5.67657825366956,5.07197514669308,0.000394914987748637,-0.000394914987748636,5.00136772736212e-17,-0.08769449287392,-0.0876944928739199,0.0154789371241708,-7.95908390736166e-05,7.95908390736167e-05,6.77163546466967e-18
72.68,5.6730704739546,5.6730704739546,5.07259430417805,0.000391731354185692,-0.000391731354185691,5.0284542692208e-17,-0.087849438195608,-0.0878494381956079,0.0154299654654386,-7.96291489060163e-05,7.96291489060164e-05,6.3828459649894e-18
72.72,5.66955649642678,5.66955649642678,5.07321150279666,0.000388546188229451,-0.000388546188229451,5.05398565308076e-17,-0.0880031344450615,-0.0880031344450613,0.0153810707747365,-7.96665369862612e-05,7.96665369862613e-05,6.12484045697714e-18
72.76,5.66603637104897,5.66603637104898,5.07382674562765,0.000385359526750001,-0.00038535952675,5.07848501490867e-17,-0.0881555810205478,-0.0881555810205477,0.0153322530169884,-7.97030034453104e-05,7.97030034453104e-05,3.44472975381277e-18
72.8,5.66251014780815,5.66251014780815,5.07444003574833,0.000382171406612189,-0.000382171406612188,5.09226393392392e-17,-0.0883067773348005,-0.0883067773348004,0.0152835121568988,-7.97385484250687e-05,7.97385484250688e-05,2.88761570102542e-18
72.84,5.65897787671476,5.65897787671476,5.07505137623461,0.000378981864675186,-0.000378981864675185,5.10381439672802e-17,-0.0884567228150168,-0.0884567228150167,0.015234848158953,-7.97731720783783e-05,7.97731720783783e-05,2.72219965043237e-18
72.88,5.65543960780216,5.65543960780216,5.07566077016097,0.000375790937792051,-0.00037579093779205,5.11470319532975e-17,-0.0886054169028556,-0.0886054169028555,0.0151862609874193,-7.98068745690079e-05,7.9806874569008e-05,2.76766981115382e-18
72.92,5.65189539112605,5.65189539112605,5.07626822060046,0.00037259866280929,-0.00037259866280929,5.12577387457436e-17,-0.088752859054435,-0.0887528590544348,0.0151377506063497,-7.9839656071644e-05,7.9839656071644e-05,2.64108276544946e-18
72.96,5.64834527676387,5.64834527676387,5.07687373062472,0.000369405076566425,-0.000369405076566424,5.13633820563616e-17,-0.0888990487403297,-0.0888990487403295,0.0150893169795812,-7.98715167718801e-05,7.98715167718802e-05,2.77327601219635e-18
73,5.64478931481426,5.64478931481426,5.0774773033039,0.000366210215895549,-0.000366210215895549,5.14743130968495e-17,-0.0890439854455684,-0.0890439854455683,0.0150409600707365,-7.99024568662075e-05,7.99024568662075e-05,3.13212724685231e-18
73.04,5.64122755539643,5.64122755539644,5.07807894170673,0.000363014117620901,-0.0003630141176209,5.15995981867236e-17,-0.0891876686696311,-0.089187668669631,0.0149926798432254,-7.99324765620044e-05,7.99324765620045e-05,3.10863715404926e-18
73.08,5.63766004864965,5.63766004864965,5.07867864890046,0.000359816818558421,-0.00035981681855842,5.17239436728855e-17,-0.0893300979264454,-0.0893300979264453,0.0149444762602467,-7.99615760775263e-05,7.99615760775263e-05,3.17624184894203e-18
73.12,5.63408684473259,5.63408684473259,5.07927642795087,0.00035661835551532,-0.000356618355515319,5.18509933468432e-17,-0.0894712727443839,-0.0894712727443838,0.0148963492847877,-7.99897556418951e-05,7.99897556418951e-05,3.83182333182067e-18
73.16,5.63050799382281,5.63050799382282,5.07987228192226,0.000353418765289644,-0.000353418765289643,5.2004266280116e-17,-0.0896111926662604,-0.0896111926662603,0.0148482988796265,-8.00170154950889e-05,8.00170154950889e-05,3.78035222305842e-18
73.2,5.62692354611616,5.62692354611617,5.08046621387745,0.000350218084669841,-0.00035021808466984,5.21554803690384e-17,-0.0897498572493266,-0.0897498572493265,0.0148003250073327,-8.00433558879312e-05,8.00433558879312e-05,3.89201629628938e-18
73.24,5.62333355182619,5.62333355182619,5.08105822687774,0.000347016350434323,-0.000347016350434323,5.23111610208899e-17,-0.089887266065268,-0.0898872660652679,0.0147524276302692,-8.00687770820802e-05,8.00687770820803e-05,3.17474291298833e-18
73.28,5.61973806118358,5.61973806118358,5.08164832398295,0.00034381359935104,-0.000343813599351039,5.24381507374095e-17,-0.0900234187002004,-0.0900234187002003,0.0147046067105925,-8.00932793500181e-05,8.00932793500181e-05,2.95875969678913e-18
73.32,5.61613712443557,5.61613712443557,5.08223650825138,0.00034060986817704,-0.000340609868177039,5.2556501125281e-17,-0.0901583147546654,-0.0901583147546653,0.0146568622102541,-8.01168629750396e-05,8.01168629750397e-05,2.12839838528173e-18
73.36,5.61253079184539,5.61253079184539,5.08282278273979,0.000337405193658038,-0.000337405193658037,5.26416370606923e-17,-0.0902919538436264,-0.0902919538436262,0.014609194091002,-8.01395282512414e-05,8.01395282512415e-05,3.17859778769349e-18
73.4,5.60891911369164,5.60891911369164,5.08340715050343,0.000334199612527988,-0.000334199612527988,5.27687809722e-17,-0.090424335596464,-0.0904243355964639,0.0145616023143809,-8.01612754835106e-05,8.01612754835106e-05,3.21983561950719e-18
73.44,5.60530214026778,5.60530214026778,5.083989614596,0.000330993161508648,-0.000330993161508647,5.28975743969803e-17,-0.0905554596569718,-0.0905554596569716,0.0145140868417347,-8.01821049875132e-05,8.01821049875133e-05,3.59805460345539e-18
73.48,5.6016799218815,5.60167992188151,5.08457017806967,0.000327785877309147,-0.000327785877309147,5.30414965811186e-17,-0.0906853256833509,-0.0906853256833507,0.0144666476342059,-8.0202017089683e-05,8.02020170896831e-05,3.24712775898356e-18
73.52,5.59805250885417,5.59805250885417,5.08514884397504,0.00032457779662556,-0.000324577796625559,5.31713816914779e-17,-0.0908139333482056,-0.0908139333482055,0.0144192846527383,-8.02210121272099e-05,8.02210121272099e-05,3.57165119591447e-18
73.56,5.59441995152024,5.59441995152024,5.08572561536115,0.000321368956140472,-0.000321368956140471,5.33142477393145e-17,-0.0909412823385381,-0.090941282338538,0.0143719978580772,-8.02390904480277e-05,8.02390904480278e-05,1.72517352775105e-18
73.6,5.5907823002267,5.5907823002267,5.08630049527547,0.00031815939252255,-0.00031815939252255,5.33832546804245e-17,-0.0910673723557431,-0.091067372355743,0.0143247872107709,-8.02562524108031e-05,8.02562524108032e-05,1.48820587765091e-18
73.64,5.58713960533247,5.58713960533247,5.0868734867639,0.000314949142426118,-0.000314949142426118,5.34427829155306e-17,-0.0911922031156025,-0.0911922031156024,0.0142776526711711,-8.02724983849229e-05,8.0272498384923e-05,1.91730267107844e-18
73.68,5.58349191720785,5.58349191720785,5.08744459287075,0.000311738242490721,-0.000311738242490721,5.35194750223737e-17,-0.0913157743482797,-0.0913157743482796,0.0142305941994355,-8.02878287504824e-05,8.02878287504824e-05,1.66585979387153e-18
73.72,5.57983928623392,5.57983928623392,5.08801381663873,0.000308526729340702,-0.000308526729340701,5.35861094141285e-17,-0.0914380857983138,-0.0914380857983137,0.0141836117555274,-8.0302243898273e-05,8.03022438982731e-05,1.79232634959464e-18
73.76,5.57618176280198,5.57618176280198,5.08858116110895,0.000305314639584771,-0.00030531463958477,5.36578024681123e-17,-0.0915591372246139,-0.0915591372246137,0.0141367052992172,-8.03157442297702e-05,8.03157442297702e-05,1.39596382578581e-18
73.8,5.572519397313,5.572519397313,5.08914662932092,0.00030210200981558,-0.00030210200981558,5.37136410211438e-17,-0.0916789284004524,-0.0916789284004523,0.0140898747900844,-8.03283301571205e-05,8.03283301571205e-05,2.15689166896478e-18
73.84,5.56885224017698,5.56885224017698,5.08971022431252,0.000298888876609296,-0.000298888876609295,5.37999166879024e-17,-0.0917974591134594,-0.0917974591134593,0.0140431201875169,-8.03400021031295e-05,8.03400021031295e-05,1.17525798371589e-18
73.88,5.56518034181244,5.56518034181244,5.09027194912002,0.00029567527652517,-0.00029567527652517,5.3846927007251e-17,-0.0919147291656159,-0.0919147291656158,0.0139964414507144,-8.03507605012489e-05,8.03507605012489e-05,2.04565805542869e-18
73.92,5.56150375264582,5.56150375264582,5.09083180677805,0.00029246124610512,-0.00029246124610512,5.39287533294681e-17,-0.0920307383732472,-0.092030738373247,0.0139498385386872,-8.03606057955637e-05,8.03606057955637e-05,2.91954138522096e-18
73.96,5.55782252311089,5.55782252311089,5.0913898003196,0.000289246821873298,-0.000289246821873297,5.4045534984877e-17,-0.0921454865670159,-0.0921454865670158,0.0139033114102589,-8.03695384407794e-05,8.03695384407794e-05,1.45599286155891e-18
74,5.55413670364821,5.55413670364821,5.09194593277601,0.000286032040335667,-0.000286032040335666,5.41037746993393e-17,-0.0922589735919154,-0.0922589735919153,0.0138568600240669,-8.03775589022088e-05,8.03775589022088e-05,2.76269289624182e-18
74.04,5.55044634470453,5.55044634470453,5.09250020717697,0.000282816937979578,-0.000282816937979578,5.4214282415189e-17,-0.0923711993072626,-0.0923711993072625,0.0138104843385632,-8.0384667655759e-05,8.0384667655759e-05,2.34555528925278e-18
74.08,5.54675149673224,5.54675149673224,5.09305262655051,0.000279601551273348,-0.000279601551273347,5.43081046267591e-17,-0.0924821635866903,-0.0924821635866902,0.0137641843120161,-8.03908651879181e-05,8.0390865187918e-05,1.29088686867276e-18
74.12,5.54305221018877,5.54305221018877,5.09360319392299,0.000276385916665831,-0.000276385916665831,5.4359740101506e-17,-0.0925918663181402,-0.0925918663181401,0.013717959902511,-8.03961519957416e-05,8.03961519957415e-05,2.20220144452519e-18
74.16,5.53934853553605,5.53934853553605,5.09415191231909,0.000273170070586002,-0.000273170070586001,5.4447828159287e-17,-0.0927003074038551,-0.0927003074038549,0.0136718110679514,-8.04005285868392e-05,8.04005285868392e-05,2.00471043084431e-18
74.2,5.53564052323989,5.53564052323989,5.09469878476181,0.000269954049442528,-0.000269954049442527,5.45280165765208e-17,-0.0928074867603708,-0.0928074867603707,0.0136257377660602,-8.04039954793611e-05,8.04039954793611e-05,2.46608219103512e-18
74.24,5.53192822376948,5.53192822376948,5.09524381427245,0.000266737889623354,-0.000266737889623353,5.46266598641622e-17,-0.0929134043185088,-0.0929134043185087,0.0135797399543802,-8.04065532019841e-05,8.04065532019841e-05,2.00477695460285e-18
74.28,5.52821168759674,5.52821168759674,5.09578700387063,0.000263521627495274,-0.000263521627495273,5.47068509423463e-17,-0.0930180600233677,-0.0930180600233676,0.0135338175902759,-8.0408202293898e-05,8.04082022938979e-05,3.86668576431315e-18
74.32,5.5244909651958,5.5244909651958,5.09632835657424,0.000260305299403518,-0.000260305299403518,5.48615183729189e-17,-0.0931214538343149,-0.0931214538343147,0.0134879706309341,-8.04089433047912e-05,8.04089433047911e-05,1.91501027576274e-18
74.36,5.52076610704243,5.52076610704243,5.09686787539948,0.000257088941671327,-0.000257088941671326,5.49381187839494e-17,-0.0932235857249783,-0.0932235857249782,0.0134421990333652,-8.0408776794837e-05,8.0408776794837e-05,2.52927697660315e-18
74.4,5.51703716361343,5.51703716361343,5.09740556336081,0.000253872590599533,-0.000253872590599532,5.50392898630135e-17,-0.093324455683238,-0.0933244556832379,0.0133965027544045,-8.04077033346796e-05,8.04077033346795e-05,2.29062494626269e-18
74.44,5.5133041853861,5.5133041853861,5.09794142347099,0.000250656282466146,-0.000250656282466145,5.5130914860864e-17,-0.0934240637112167,-0.0934240637112166,0.0133508817507122,-8.0405723505419e-05,8.04057235054189e-05,1.55986549533296e-18
74.48,5.50956722283765,5.50956722283765,5.09847545874102,0.000247440053525929,-0.000247440053525928,5.51933094806773e-17,-0.0935224098252717,-0.0935224098252716,0.0133053359787761,-8.04028378985973e-05,8.04028378985973e-05,1.26410564789653e-18
74.52,5.50582632644464,5.50582632644464,5.09900767218017,0.000244223940009985,-0.000244223940009985,5.52438737065932e-17,-0.093619494055985,-0.0936194940559849,0.0132598653949113,-8.03990471161839e-05,8.03990471161839e-05,2.75136301984913e-19
74.56,5.5020815466824,5.5020815466824,5.09953806679597,0.000241007978125338,-0.000241007978125337,5.52548791586726e-17,-0.0937153164481546,-0.0937153164481545,0.0132144699552617,-8.03943517705608e-05,8.03943517705607e-05,-5.75208489841607e-19
74.6,5.49833293402448,5.49833293402448,5.10006664559418,0.000237792204054516,-0.000237792204054515,5.52318708190789e-17,-0.0938098770607847,-0.0938098770607846,0.0131691496158011,-8.03887524845078e-05,8.03887524845077e-05,5.8459956528331e-19
74.64,5.49458053894204,5.49458053894205,5.10059341157881,0.000234576653955135,-0.000234576653955134,5.52552548016902e-17,-0.0939031759670764,-0.0939031759670762,0.0131239043323344,-8.03822498911876e-05,8.03822498911875e-05,6.12070551053458e-19
74.68,5.49082441190336,5.49082441190336,5.1011183677521,0.000231361363959488,-0.000231361363959487,5.52797376237324e-17,-0.0939952132544175,-0.0939952132544174,0.0130787340604982,-8.03748446341311e-05,8.0374844634131e-05,6.62526043919901e-19
74.72,5.48706460337319,5.48706460337319,5.10164151711452,0.000228146370174122,-0.000228146370174122,5.53062386654892e-17,-0.0940859890243732,-0.0940859890243731,0.0130336387557627,-8.03665373672218e-05,8.03665373672217e-05,2.51022580165355e-19
74.76,5.48330116381221,5.48330116381221,5.10216286266475,0.000224931708679434,-0.000224931708679433,5.53162795686958e-17,-0.0941755033926755,-0.0941755033926754,0.0129886183734313,-8.0357328754681e-05,8.03573287546809e-05,3.11401490288958e-19
74.8,5.4795341436765,5.4795341436765,5.10268240739969,0.000221717415529246,-0.000221717415529246,5.53287356283074e-17,-0.094263756489213,-0.0942637564892129,0.0129436728686431,-8.03472194710521e-05,8.0347219471052e-05,1.10283504163088e-19
74.84,5.47576359341693,5.47576359341694,5.10320015431443,0.000218503526750404,-0.000218503526750404,5.53331469684739e-17,-0.0943507484580209,-0.0943507484580208,0.012898802196373,-8.03362102011856e-05,8.03362102011855e-05,-3.59828974870514e-19
74.88,5.47198956347861,5.47198956347861,5.10371610640229,0.000215290078342357,-0.000215290078342356,5.53187538094791e-17,-0.0944364794572698,-0.0944364794572697,0.0128540063114339,-8.0324301640223e-05,8.03243016402229e-05,3.64209662523009e-19
74.92,5.46821210430032,5.46821210430032,5.10423026665475,0.000212077106276748,-0.000212077106276747,5.533332219598e-17,-0.0945209496592556,-0.0945209496592555,0.0128092851684757,-8.03114944935813e-05,8.03114944935813e-05,-1.63623142783603e-19
74.96,5.46443126631395,5.46443126631395,5.10474263806148,0.000208864646497005,-0.000208864646497004,5.53267772702686e-17,-0.0946041592503882,-0.0946041592503881,0.012764638721988,-8.02977894769377e-05,8.02977894769376e-05,2.34945009286693e-19
75,5.46064709994394,5.46064709994394,5.10525322361036,0.000205652734917927,-0.000205652734917926,5.53361750706401e-17,-0.0946861084311804,-0.0946861084311803,0.0127200669263011,-8.0283187316213e-05,8.02831873162129e-05,8.67021085213392e-19
75.04,5.45685965560669,5.45685965560669,5.10576202628742,0.000202441407425279,-0.000202441407425278,5.53708559140486e-17,-0.0947667974162371,-0.094766797416237,0.0126755697355864,-8.02676887475557e-05,8.02676887475556e-05,1.07787166881574e-18
75.08,5.45306898371004,5.45306898371004,5.10626904907684,0.000199230699875376,-0.000199230699875376,5.54139707808013e-17,-0.0948462264342433,-0.0948462264342432,0.0126311471038573,-8.02512945173264e-05,8.02512945173264e-05,2.29528003347034e-18
75.12,5.44927513465267,5.44927513465267,5.10677429496099,0.000196020648094683,-0.000196020648094683,5.55057819821401e-17,-0.0949243957279533,-0.0949243957279532,0.0125867989849707,-8.02340053820811e-05,8.02340053820811e-05,2.38349049718845e-18
75.16,5.44547815882355,5.44547815882355,5.10727776692039,0.0001928112878794,-0.000192811287879399,5.56011216020276e-17,-0.0950013055541783,-0.0950013055541782,0.0125425253326278,-8.02158221085549e-05,8.02158221085549e-05,2.51015990106549e-18
75.2,5.44167810660139,5.44167810660139,5.1077794679337,0.000189602654995058,-0.000189602654995057,5.57015279980703e-17,-0.0950769561837749,-0.0950769561837748,0.0124983261003751,-8.01967454736457e-05,8.01967454736457e-05,1.65065430691705e-18
75.24,5.43787502835403,5.43787502835404,5.10827940097771,0.000186394785176112,-0.000186394785176111,5.57675541703469e-17,-0.0951513479016332,-0.0951513479016331,0.0124542012416059,-8.01767762643975e-05,8.01767762643975e-05,1.43406617116804e-18
75.28,5.43406897443797,5.43406897443797,5.10877756902738,0.000183187714125536,-0.000183187714125535,5.58249168171937e-17,-0.0952244810066643,-0.0952244810066642,0.0124101507095605,-8.01559152779838e-05,8.01559152779838e-05,1.73791136537374e-18
75.32,5.4302599951977,5.4302599951977,5.10927397505576,0.000179981477514417,-0.000179981477514416,5.58944332718086e-17,-0.095296355811788,-0.0952963558117879,0.0123661744573272,-8.01341633216907e-05,8.01341633216907e-05,7.53508899441181e-19
75.36,5.42644814096523,5.42644814096523,5.10976862203405,0.000176776110981549,-0.000176776110981549,5.59245736277862e-17,-0.0953669726439206,-0.0953669726439205,0.0123222724378443,-8.01115212129004e-05,8.01115212129004e-05,1.8528386940994e-19
75.4,5.42263346205947,5.42263346205948,5.11026151293157,0.000173571650133033,-0.000173571650133033,5.59319849825627e-17,-0.0954363318439619,-0.0954363318439618,0.0122784446039005,-8.00879897790735e-05,8.00879897790736e-05,-1.29957052068071e-19
75.44,5.41881600878571,5.41881600878572,5.11075265071572,0.00017036813054187,-0.00017036813054187,5.59267867004799e-17,-0.0955044337667827,-0.0955044337667826,0.0122346909081354,-8.00635698577327e-05,8.00635698577328e-05,-5.64179836783128e-19
75.48,5.41499583143504,5.41499583143505,5.11124203835205,0.000167165587747561,-0.00016716558774756,5.59042195070086e-17,-0.0955712787812115,-0.0955712787812114,0.0121910113030412,-8.0038262296445e-05,8.0038262296445e-05,-7.86226583933189e-19
75.52,5.4111729802838,5.4111729802838,5.11172967880417,0.000163964057255703,-0.000163964057255702,5.58727704436513e-17,-0.0956368672700216,-0.0956368672700215,0.012147405740964,-8.00120679528044e-05,8.00120679528044e-05,5.48680941782476e-20
75.56,5.40734750559299,5.407347505593,5.11221557503381,0.000160763574537591,-0.00016076357453759,5.58749651674184e-17,-0.0957011996299176,-0.0957011996299175,0.0121038741741034,-7.99849876944149e-05,7.99849876944149e-05,-2.77164821617446e-19
75.6,5.4035194576078,5.4035194576078,5.11269973000077,0.000157564175029814,-0.000157564175029814,5.58638785745537e-17,-0.0957642762715224,-0.0957642762715223,0.0120604165545145,-7.99570223988725e-05,7.99570223988725e-05,3.96053390538357e-19
75.64,5.39968888655694,5.39968888655694,5.11318214666295,0.00015436589413386,-0.000154365894133859,5.58797207101752e-17,-0.095826097619363,-0.0958260976193629,0.0120170328341092,-7.9928172953748e-05,7.99281729537479e-05,-9.08922529422799e-20
75.68,5.39585584265216,5.39585584265216,5.11366282797632,0.00015116876721571,-0.000151168767215709,5.58760850200576e-17,-0.0958866641118571,-0.095886664111857,0.0119737229646562,-7.98984402565685e-05,7.98984402565686e-05,2.01495290989002e-19
75.72,5.39202037608769,5.39202037608769,5.1141417768949,0.000147972829605447,-0.000147972829605446,5.58841448316971e-17,-0.0959459762012991,-0.095945976201299,0.0119304868977825,-7.98678252148007e-05,7.98678252148007e-05,-1.14645365079476e-18
75.76,5.38818253703964,5.38818253703964,5.11461899637081,0.000144778116596855,-0.000144778116596854,5.58382866856653e-17,-0.0960040343538461,-0.096004034353846,0.0118873245849747,-7.98363287458317e-05,7.98363287458317e-05,-1.30119765513099e-18
75.8,5.38434237566548,5.38434237566548,5.11509448935421,0.000141584663447022,-0.000141584663447021,5.57862387794601e-17,-0.0960608390495035,-0.0960608390495034,0.0118442359775798,-7.98039517769518e-05,7.98039517769519e-05,-2.11280023224504e-18
75.84,5.3804999421035,5.3804999421035,5.11556825879332,0.000138392505375943,-0.000138392505375943,5.57017267701703e-17,-0.0961163907821108,-0.0961163907821107,0.011801221026805,-7.9770695245336e-05,7.9770695245336e-05,-2.68736823968129e-18
75.88,5.37665528647222,5.37665528647222,5.11604030763439,0.00013520167756613,-0.000135201677566129,5.5594232040583e-17,-0.0961706900593269,-0.0961706900593268,0.0117582796837205,-7.97365600980256e-05,7.97365600980256e-05,-2.8286977434444e-18
75.92,5.37280845886985,5.37280845886985,5.11651063882174,0.000132012215162209,-0.000132012215162208,5.54810841308453e-17,-0.0962237374026156,-0.0962237374026155,0.0117154118992595,-7.97015472919101e-05,7.97015472919101e-05,-3.51301044051272e-18
75.96,5.36895950937374,5.36895950937374,5.11697925529771,0.000128824153270533,-0.000128824153270532,5.53405637132247e-17,-0.0962755333472304,-0.0962755333472303,0.0116726176242191,-7.96656577937086e-05,7.96656577937085e-05,-4.09926784191973e-18
76,5.36510848803985,5.36510848803985,5.11744616000268,0.000125637526958784,-0.000125637526958784,5.5176592999548e-17,-0.0963260784422,-0.0963260784421999,0.0116298968092614,-7.96288925799509e-05,7.96288925799509e-05,-4.92255986437092e-18
76.04,5.36125544490216,5.36125544490216,5.11791135587505,0.000122452371255586,-0.000122452371255586,5.49796906049731e-17,-0.0963753732503126,-0.0963753732503125,0.0115872494049147,-7.95912526369596e-05,7.95912526369595e-05,-4.8657951374889e-18
76.08,5.35740042997215,5.35740042997215,5.11837484585124,0.000119268721150108,-0.000119268721150107,5.47850587994736e-17,-0.0964234183481011,-0.096423418348101,0.0115446753615741,-7.95527389608302e-05,7.95527389608302e-05,-5.4067881379992e-18
76.12,5.35354349323823,5.35354349323823,5.1188366328657,0.000116086611591675,-0.000116086611591674,5.45687872739536e-17,-0.0964702143258272,-0.0964702143258271,0.0115021746295022,-7.95133525574133e-05,7.95133525574132e-05,-4.53225202905269e-18
76.16,5.34968468466519,5.3496846846652,5.11929671985088,0.000112906077489378,-0.000112906077489377,5.43874971927915e-17,-0.0965157617874659,-0.0965157617874658,0.0114597471588311,-7.94730944422946e-05,7.94730944422945e-05,-4.5895699874362e-18
76.2,5.3458240541937,5.3458240541937,5.11975510973724,0.000109727153711686,-0.000109727153711686,5.4203914393294e-17,-0.0965600613506901,-0.09656006135069,0.011417392899562,-7.94319656407766e-05,7.94319656407764e-05,-5.29946787227156e-18
76.24,5.34196165173967,5.34196165173967,5.12021180545322,0.000106549875086055,-0.000106549875086055,5.39919356784032e-17,-0.096603113646854,-0.0966031136468539,0.0113751118015671,-7.93899671878589e-05,7.93899671878587e-05,-5.14895488639021e-18
76.28,5.33809752719379,5.3380975271938,5.12066680992528,0.000103374276398541,-0.00010337427639854,5.37859774829476e-17,-0.0966449193209775,-0.0966449193209774,0.0113329038145906,-7.9347100128219e-05,7.93471001282189e-05,-6.13462326432059e-18
76.32,5.33423173042095,5.33423173042096,5.12112012607787,0.000100200392393412,-0.000100200392393411,5.35405925523748e-17,-0.09668547903173,-0.0966854790317299,0.0112907688882487,-7.9303365516193e-05,7.9303365516193e-05,-5.10786813058326e-18
76.36,5.33036431125969,5.33036431125969,5.1215717568334,9.70282577727644e-05,-9.70282577727637e-05,5.33362778271514e-17,-0.0967247934514136,-0.0967247934514135,0.0112487069720315,-7.92587644157561e-05,7.92587644157561e-05,-4.14695602399975e-18
76.4,5.32649531952163,5.32649531952163,5.12202170511228,9.38579071961342e-05,-9.38579071961335e-05,5.31703995861914e-17,-0.0967628632659469,-0.0967628632659469,0.011206718015303,-7.92132979005027e-05,7.92132979005027e-05,-3.60996677521849e-18
76.44,5.32262480499099,5.32262480499099,5.12246997383289,9.06893752801141e-05,-9.06893752801134e-05,5.30260009151827e-17,-0.0967996891748485,-0.0967996891748484,0.0111648019673029,-7.91669670536269e-05,7.91669670536269e-05,-3.98916102392176e-18
76.48,5.318752817424,5.318752817424,5.12291656591158,8.7522696597969e-05,-8.75226965979683e-05,5.28664344742258e-17,-0.0968352718912195,-0.0968352718912194,0.0111229587771472,-7.91197729679027e-05,7.91197729679026e-05,-3.69111403146168e-18
76.52,5.31487940654835,5.31487940654835,5.12336148426267,8.43579056792529e-05,-8.43579056792522e-05,5.27187899129674e-17,-0.0968696121417272,-0.0968696121417271,0.0110811883938288,-7.90717167456639e-05,7.90717167456639e-05,-3.49492370178694e-18
76.56,5.31100462206268,5.31100462206268,5.12380473179842,8.11950370094263e-05,-8.11950370094256e-05,5.25789929648959e-17,-0.0969027106665875,-0.0969027106665874,0.0110394907662191,-7.90227994987844e-05,7.90227994987844e-05,-1.4369329864231e-18
76.6,5.30712851363602,5.30712851363602,5.12424631142907,7.8034125029475e-05,-7.80341250294743e-05,5.2521515645439e-17,-0.0969345682195478,-0.0969345682195477,0.010997865843068,-7.89730223486578e-05,7.89730223486577e-05,-5.88588174974783e-19
76.64,5.30325113090723,5.30325113090724,5.12468622606279,7.48752041355286e-05,-7.4875204135528e-05,5.249797211844e-17,-0.0969651855678697,-0.0969651855678696,0.0109563135730058,-7.89223864261771e-05,7.8922386426177e-05,-1.10290085958311e-18
76.68,5.29937252348452,5.29937252348452,5.12512447860571,7.17183086784816e-05,-7.17183086784809e-05,5.24538560840566e-17,-0.0969945634923111,-0.096994563492311,0.0109148339045431,-7.88708928717148e-05,7.88708928717147e-05,-8.09202301037277e-19
76.72,5.29549274094483,5.29549274094483,5.12556107196189,6.8563472963613e-05,-6.85634729636123e-05,5.24214879920151e-17,-0.0970227027871087,-0.0970227027871086,0.0108734267860722,-7.88185428351021e-05,7.8818542835102e-05,-1.69366895842855e-18
76.76,5.29161183283334,5.29161183283335,5.12599600903334,6.54107312502089e-05,-6.54107312502082e-05,5.2353741233678e-17,-0.0970496042599599,-0.0970496042599598,0.0108320921658684,-7.87653374756085e-05,7.87653374756084e-05,-2.31446020968237e-18
76.8,5.28772984866294,5.28772984866295,5.12642929271997,6.22601177511845e-05,-6.22601177511839e-05,5.22611628252907e-17,-0.097075268732005,-0.0970752687320049,0.0107908299920905,-7.87112779619213e-05,7.87112779619212e-05,-1.29527779224957e-18
76.84,5.28384683791367,5.28384683791367,5.12686092591965,5.91116666327077e-05,-5.91116666327071e-05,5.22093517136007e-17,-0.0970996970378089,-0.0970996970378089,0.0107496402127812,-7.86563654721247e-05,7.86563654721247e-05,-1.85842983217458e-18
76.88,5.27996285003215,5.27996285003215,5.12729091152817,5.59654120138227e-05,-5.59654120138221e-05,5.21350145203137e-17,-0.0971228900253429,-0.0971228900253428,0.0107085227758689,-7.86006011936792e-05,7.86006011936792e-05,-1.05947999996786e-18
76.92,5.27607793443114,5.27607793443114,5.1277192524392,5.28213879660755e-05,-5.28213879660749e-05,5.2092635320315e-17,-0.0971448485559659,-0.0971448485559658,0.010667477629168,-7.85439863234005e-05,7.85439863234005e-05,-9.21722209176881e-19
76.96,5.2721921404889,5.2721921404889,5.12814595154437,4.96796285131395e-05,-4.96796285131389e-05,5.2055766431948e-17,-0.0971655735044061,-0.097165573504406,0.0106265047203799,-7.84865220674386e-05,7.84865220674385e-05,-7.72919567929677e-19
77,5.26830551754872,5.26830551754873,5.12857101173318,4.6540167630442e-05,-4.65401676304413e-05,5.20248496492308e-17,-0.097185065758742,-0.0971850657587419,0.0105856039970936,-7.84282096412566e-05,7.84282096412565e-05,-7.09485386431572e-19
77.04,5.26441811491837,5.26441811491838,5.12899443589307,4.34030392447917e-05,-4.34030392447911e-05,5.19964702337735e-17,-0.0972033262203837,-0.0972033262203836,0.0105447754067877,-7.83690502696097e-05,7.83690502696097e-05,-1.31168562532694e-18
77.08,5.26052998186956,5.26052998186956,5.12941622690934,4.02682772340073e-05,-4.02682772340067e-05,5.19440028087604e-17,-0.0972203558040537,-0.0972203558040536,0.0105040188968297,-7.8309045186524e-05,7.83090451865239e-05,-1.53244305848325e-18
77.12,5.2566411676374,5.2566411676374,5.12983638766521,3.71359154265464e-05,-3.71359154265457e-05,5.18827050864211e-17,-0.0972361554377676,-0.0972361554377675,0.0104633344144777,-7.82481956352744e-05,7.82481956352743e-05,-1.62465195677013e-18
77.16,5.25275172141989,5.25275172141989,5.13025492104179,3.40059876011354e-05,-3.40059876011348e-05,5.18177190081503e-17,-0.0972507260628151,-0.097250726062815,0.0104227219068814,-7.8186502868364e-05,7.8186502868364e-05,-1.7285643741655e-18
77.2,5.24886169237737,5.24886169237737,5.13067182991807,3.08785274864008e-05,-3.08785274864002e-05,5.17485764331837e-17,-0.09726406863374,-0.0972640686337399,0.0103821813210829,-7.81239681475023e-05,7.81239681475023e-05,-1.68063565338768e-18
77.24,5.24497112963202,5.24497112963203,5.13108711717091,2.77535687605007e-05,-2.77535687605001e-05,5.16813510070482e-17,-0.0972761841183209,-0.0972761841183208,0.0103417126040168,-7.80605927435831e-05,7.80605927435831e-05,-1.75300611675239e-18
77.28,5.24108008226729,5.24108008226729,5.13150078567507,2.46311450507574e-05,-2.46311450507568e-05,5.16112307623781e-17,-0.0972870734975513,-0.0972870734975512,0.0103013157025123,-7.79963779366631e-05,7.79963779366631e-05,-1.79146035152239e-18
77.32,5.23718859932739,5.23718859932739,5.13191283830317,2.15112899332909e-05,-2.15112899332903e-05,5.15395723483172e-17,-0.0972967377656198,-0.0972967377656197,0.010260990563293,-7.79313250159401e-05,7.793132501594e-05,-1.90680615960389e-18
77.36,5.23329672981676,5.23329672981677,5.1323232779257,1.83940369326533e-05,-1.83940369326527e-05,5.1463300101933e-17,-0.0973051779298897,-0.0973051779298896,0.010220737132978,-7.78654352797308e-05,7.78654352797307e-05,-2.1237706459103e-18
77.4,5.22940452269957,5.22940452269957,5.13273210741102,1.5279419521464e-05,-1.52794195214634e-05,5.13783492760966e-17,-0.097312395010879,-0.0973123950108789,0.0101805553580834,-7.7798710035449e-05,7.77987100354489e-05,-1.82490521548677e-18
77.44,5.22551202689913,5.22551202689914,5.13313932962534,1.21674711200461e-05,-1.21674711200455e-05,5.13053530674771e-17,-0.0973183900422402,-0.0973183900422401,0.0101404451850223,-7.77311505995832e-05,7.77311505995832e-05,-1.67769255678749e-18
77.48,5.22161929129744,5.22161929129745,5.13354494743274,9.05822509606274e-06,-9.05822509606214e-06,5.12382453652056e-17,-0.0973231640707395,-0.0973231640707394,0.0101004065601061,-7.76627582976748e-05,7.76627582976747e-05,-1.85183286349928e-18
77.52,5.21772636473461,5.21772636473462,5.13394896369515,5.95171476415575e-06,-5.95171476415516e-06,5.11641720506657e-17,-0.0973267181562362,-0.0973267181562361,0.0100604394295451,-7.75935344642951e-05,7.7593534464295e-05,-1.31563418727231e-18
77.56,5.21383329600837,5.21383329600837,5.13435138127233,2.84797338558395e-06,-2.84797338558335e-06,5.11115466831748e-17,-0.0973290533716619,-0.0973290533716619,0.0100205437394491,-7.75234804430237e-05,7.75234804430237e-05,-9.11311576636447e-19
77.6,5.2099401338735,5.2099401338735,5.13475220302191,-2.52965832136998e-07,2.52965832137594e-07,5.10750942201093e-17,-0.0973301708029999,-0.0973301708029998,0.0099807194358292,-7.74525975864254e-05,7.74525975864253e-05,-6.86022974639538e-19
77.64,5.20604692704138,5.20604692704138,5.13515143179934,-3.35106973559401e-06,3.35106973559461e-06,5.10476533011237e-17,-0.0973300715492635,-0.0973300715492634,0.00994096646459758,-7.73808872560277e-05,7.73808872560277e-05,-5.94034778835827e-19
77.68,5.20215372417941,5.20215372417941,5.13554907045793,-6.44630522583512e-06,6.44630522583571e-06,5.10238919099703e-17,-0.0973287567224754,-0.0973287567224753,0.00990128477156885,-7.73083508222985e-05,7.73083508222984e-05,-6.06847298370643e-19
77.72,5.19826057391051,5.19826057391051,5.13594512184879,-9.53863925872706e-06,9.53863925872765e-06,5.09996180180355e-17,-0.0973262274476459,-0.0973262274476458,0.00986167430246054,-7.72349896646227e-05,7.72349896646226e-05,-5.63617783262797e-19
77.76,5.1943675248126,5.19436752481261,5.13633958882089,-1.2628038845312e-05,1.26280388453126e-05,5.0977073306705e-17,-0.0973224848627516,-0.0973224848627515,0.00982213500289431,-7.71608051712799e-05,7.71608051712798e-05,-7.08942713480619e-19
77.8,5.19047462541809,5.1904746254181,5.136732474221,-1.57144710521632e-05,1.57144710521637e-05,5.09487155981657e-17,-0.0973175301187138,-0.0973175301187137,0.00978266681839669,-7.70857987394211e-05,7.70857987394211e-05,-1.02097410195467e-18
77.84,5.18658192421334,5.18658192421335,5.13712378089374,-1.879790300174e-05,1.87979030017406e-05,5.09078766340876e-17,-0.0973113643793766,-0.0973113643793765,0.00974326969439934,-7.7009971775046e-05,7.70099717750459e-05,-1.12125243938629e-18
77.88,5.18268946963817,5.18268946963817,5.13751351168151,-2.18783018727418e-05,2.18783018727424e-05,5.08630265365121e-17,-0.0973039888214851,-0.097303988821485,0.00970394357624043,-7.69333256929793e-05,7.69333256929792e-05,-9.95660232054727e-19
77.92,5.17879731008531,5.17879731008531,5.13790166942456,-2.4955634900461e-05,2.49556349004616e-05,5.08232001272299e-17,-0.0972954046346632,-0.0972954046346631,0.00966468840916539,-7.68558619168481e-05,7.6855861916848e-05,-1.8762558309415e-18
77.96,5.17490549389992,5.17490549389993,5.13828825696093,-2.80298693771349e-05,2.80298693771355e-05,5.07481498939923e-17,-0.0972856130213915,-0.0972856130213914,0.0096255041383275,-7.67775818790581e-05,7.67775818790581e-05,-1.09463384350814e-18
78,5.17101406937907,5.17101406937907,5.13867327712646,-3.11009726522973e-05,3.11009726522978e-05,5.07043645402519e-17,-0.0972746151969851,-0.097274615196985,0.00958639070878851,-7.66984870207706e-05,7.66984870207706e-05,-1.10817791992035e-18
78.04,5.16712308477119,5.16712308477119,5.13905673275482,-3.41689121331281e-05,3.41689121331287e-05,5.06600374234551e-17,-0.0972624123895706,-0.0972624123895705,0.00954734806552002,-7.66185787918788e-05,7.66185787918788e-05,-5.13229745085199e-19
78.08,5.16323258827561,5.16323258827561,5.13943862667744,-3.72336552848032e-05,3.72336552848038e-05,5.06395082336517e-17,-0.0972490058400644,-0.0972490058400643,0.0095083761534041,-7.65378586509841e-05,7.65378586509841e-05,-9.63460793838445e-20
78.12,5.159342628042,5.15934262804201,5.13981896172357,-4.02951696308426e-05,4.02951696308432e-05,5.06356543904764e-17,-0.097234396802149,-0.0972343968021489,0.00946947491723327,-7.64563280653727e-05,7.64563280653727e-05,2.40394726438673e-19
78.16,5.15545325216992,5.15545325216992,5.14019774072026,-4.33534227534575e-05,4.33534227534581e-05,5.06452701795339e-17,-0.0972185865422507,-0.0972185865422506,0.00943064430171239,-7.63739885109919e-05,7.63739885109919e-05,6.3655642355821e-19
78.2,5.15156450870823,5.15156450870823,5.14057496649233,-4.64083822938972e-05,4.64083822938978e-05,5.06707324364762e-17,-0.0972015763395164,-0.0972015763395163,0.00939188425145906,-7.62908414724258e-05,7.62908414724258e-05,6.07496680555032e-19
78.24,5.14767644565465,5.14767644565465,5.14095064186239,-4.94600159527942e-05,4.94600159527948e-05,5.06950323036984e-17,-0.0971833674857906,-0.0971833674857905,0.00935319471100376,-7.6206888442872e-05,7.6206888442872e-05,5.78923082288827e-19
78.28,5.14378911095521,5.14378911095522,5.14132476965083,-5.25082914905091e-05,5.25082914905097e-05,5.071818922699e-17,-0.0971639612855918,-0.0971639612855917,0.00931457562479137,-7.6122130924117e-05,7.6122130924117e-05,5.43092681410457e-19
78.32,5.13990255250379,5.13990255250379,5.14169735267582,-5.55531767274738e-05,5.55531767274743e-05,5.07399129342464e-17,-0.0971433590560893,-0.0971433590560892,0.00927602693718205,-7.60365704265128e-05,7.60365704265128e-05,6.11650446361299e-19
78.36,5.13601681814155,5.13601681814155,5.14206839375331,-5.85946395445343e-05,5.85946395445349e-05,5.07643789521009e-17,-0.0971215621270797,-0.0971215621270796,0.0092375485924512,-7.59502084689519e-05,7.59502084689519e-05,4.07479778886641e-19
78.4,5.13213195565646,5.13213195565647,5.14243789569701,-6.16326478832924e-05,6.16326478832929e-05,5.07806781432563e-17,-0.0970985718409629,-0.0970985718409628,0.00919914053479095,-7.58630465788437e-05,7.58630465788438e-05,3.97786430546316e-19
78.44,5.12824801278282,5.12824801278283,5.1428058613184,-6.46671697464461e-05,6.46671697464467e-05,5.07965896004782e-17,-0.0970743895527187,-0.0970743895527186,0.0091608027083103,-7.57750862920901e-05,7.57750862920901e-05,2.61058109622321e-19
78.48,5.12436503720072,5.12436503720072,5.14317229342673,-6.76981731981297e-05,6.76981731981303e-05,5.08070319248631e-17,-0.0970490166298825,-0.0970490166298824,0.00912253505703658,-7.56863291530605e-05,7.56863291530606e-05,6.88300524728599e-19
78.52,5.12048307653552,5.12048307653552,5.14353719482901,-7.07256263642521e-05,7.07256263642527e-05,5.08345639458522e-17,-0.0970224544525213,-0.0970224544525212,0.00908433752491552,-7.55967767145681e-05,7.55967767145681e-05,6.67190294847419e-19
78.56,5.11660217835742,5.11660217835742,5.14390056833001,-7.37494974328349e-05,7.37494974328354e-05,5.08612515576461e-17,-0.0969947044132094,-0.0969947044132093,0.00904621005581253,-7.55064305378446e-05,7.55064305378447e-05,9.19945194817318e-19
78.6,5.11272239018089,5.1127223901809,5.14426241673224,-7.67697546543487e-05,7.67697546543492e-05,5.08980493654388e-17,-0.0969657679170043,-0.0969657679170042,0.00900815259351282,-7.54152921925161e-05,7.54152921925161e-05,1.04363446307811e-18
78.64,5.10884375946421,5.10884375946422,5.14462274283598,-7.97863663420493e-05,7.97863663420499e-05,5.09397947439619e-17,-0.096935646381422,-0.0969356463814219,0.00897016508172291,-7.53233632565777e-05,7.53233632565777e-05,1.15741991549695e-18
78.68,5.10496633360896,5.10496633360896,5.14498154943925,-8.27993008723124e-05,8.2799300872313e-05,5.09860915405818e-17,-0.0969043412364122,-0.0969043412364121,0.00893224746407098,-7.52306453163695e-05,7.52306453163695e-05,1.12909202274611e-18
78.72,5.1010901599595,5.1010901599595,5.14533883933781,-8.58085266849672e-05,8.58085266849678e-05,5.10312552214917e-17,-0.096871853924334,-0.0968718539243339,0.00889439968410747,-7.51371399665509e-05,7.51371399665509e-05,1.26292170829183e-18
78.76,5.09721528580253,5.09721528580253,5.14569461532518,-8.88140122836292e-05,8.88140122836298e-05,5.10817720898233e-17,-0.0968381858999307,-0.0968381858999306,0.00885662168530578,-7.50428488100759e-05,7.50428488100759e-05,2.26919197820484e-18
78.8,5.09334175836653,5.09334175836653,5.14604888019259,-9.18157262360323e-05,9.18157262360328e-05,5.11725397689515e-17,-0.0968033386303047,-0.0968033386303046,0.00881891341106316,-7.49477734581683e-05,7.49477734581683e-05,2.58826631457755e-18
78.84,5.08946962482132,5.08946962482132,5.14640163672903,-9.4813637174359e-05,9.48136371743596e-05,5.12760704215346e-17,-0.0967673135948925,-0.0967673135948924,0.00878127480470125,-7.48519155302959e-05,7.48519155302959e-05,3.42586940983192e-18
78.88,5.08559893227752,5.08559893227752,5.14675288772122,-9.78077137955708e-05,9.78077137955714e-05,5.14131051979279e-17,-0.0967301122854397,-0.0967301122854396,0.0087437058094673,-7.47552766541459e-05,7.47552766541459e-05,3.33338249052376e-18
78.92,5.0817297277861,5.08172972778611,5.1471026359536,-0.000100797924861737,0.000100797924861737,5.15464404975489e-17,-0.096691736205975,-0.0966917362059749,0.00870620636853451,-7.46578584655992e-05,7.46578584655992e-05,3.93791889641244e-18
78.96,5.07786205833786,5.07786205833787,5.14745088420834,-0.000103784239200361,0.000103784239200361,5.17039572534054e-17,-0.096652186872785,-0.0966521868727849,0.00866877642500233,-7.45596626087051e-05,7.45596626087051e-05,3.92830902439196e-18
79,5.07399597086295,5.07399597086296,5.14779763526534,-0.000106766625704709,0.000106766625704709,5.1861089614381e-17,-0.0966114658143887,-0.0966114658143886,0.00863141592189796,-7.44606907356558e-05,7.44606907356558e-05,3.5670140940632e-18
79.04,5.07013151223038,5.07013151223038,5.14814289190222,-0.000109745053334135,0.000109745053334136,5.20037701781436e-17,-0.0965695745715112,-0.0965695745715111,0.00859412480217662,-7.43609445067608e-05,7.43609445067608e-05,3.33482580791471e-18
79.08,5.06626872924752,5.06626872924752,5.1484866568943,-0.000112719491114405,0.000112719491114406,5.21371632104601e-17,-0.0965265146970584,-0.0965265146970584,0.00855690300872196,-7.42604255904214e-05,7.42604255904214e-05,2.54403149490256e-18
79.12,5.06240766865963,5.06240766865964,5.14882893301465,-0.000115689908138022,0.000115689908138023,5.22389244702562e-17,-0.0964822877560905,-0.0964822877560904,0.00851975048434758,-7.41591356631049e-05,7.41591356631049e-05,2.71099980463374e-18
79.16,5.05854837714939,5.05854837714939,5.14916972303403,-0.000118656273564547,0.000118656273564547,5.23473644624416e-17,-0.0964368953257959,-0.0964368953257958,0.00848266717179696,-7.40570764093188e-05,7.40570764093187e-05,2.52219980752332e-18
79.2,5.05469090133636,5.05469090133636,5.1495090297209,-0.000121618556620919,0.00012161855662092,5.24482524547425e-17,-0.096390338995465,-0.0963903389954649,0.00844565301374429,-7.39542495215848e-05,7.39542495215847e-05,2.91759760846667e-18
79.24,5.05083528777654,5.05083528777654,5.14984685584145,-0.000124576726601783,0.000124576726601783,5.25649563590812e-17,-0.0963426203664638,-0.0963426203664637,0.00840870795279548,-7.3850656700413e-05,7.3850656700413e-05,3.24985463982977e-18
79.28,5.04698158296188,5.04698158296188,5.15018320415956,-0.000127530752869799,0.0001275307528698,5.26949505446744e-17,-0.0962937410522071,-0.096293741052207,0.00837183193148851,-7.37462996542761e-05,7.37462996542761e-05,2.83041659788965e-18
79.32,5.04312983331979,5.0431298333198,5.15051807743682,-0.00013048060485597,0.000130480604855971,5.280816720859e-17,-0.0962437026781322,-0.0962437026781321,0.00833502489229415,-7.36411800995829e-05,7.36411800995829e-05,2.41896929842995e-18
79.36,5.03928008521267,5.03928008521267,5.15085147843251,-0.000133426252059954,0.000133426252059954,5.29049259805272e-17,-0.0961925068816718,-0.0961925068816717,0.00829828677761702,-7.3535299760652e-05,7.3535299760652e-05,3.14799277920808e-18
79.4,5.0354323849374,5.0354323849374,5.15118340990362,-0.00013636766405038,0.00013636766405038,5.30308456916955e-17,-0.0961401553122271,-0.096140155312227,0.00826161752979514,-7.34286603696864e-05,7.34286603696863e-05,3.5904049491449e-18
79.44,5.03158677872491,5.03158677872492,5.15151387460481,-0.000139304810465167,0.000139304810465168,5.31744618896613e-17,-0.0960866496311409,-0.0960866496311408,0.00822501709110218,-7.3321263666746e-05,7.33212636667459e-05,4.19634950076594e-18
79.48,5.02774331273967,5.02774331273967,5.15184287528845,-0.000142237661011837,0.000142237661011837,5.33423158696919e-17,-0.0960319915116703,-0.0960319915116702,0.00818848540374715,-7.32131113997221e-05,7.32131113997221e-05,4.09405408078963e-18
79.52,5.0239020330792,5.0239020330792,5.1521704147046,-0.000145166185467826,0.000145166185467826,5.35060780329235e-17,-0.0959761826389593,-0.0959761826389592,0.0081520224098753,-7.31042053243107e-05,7.31042053243107e-05,4.32543142997652e-18
79.56,5.02006298577364,5.02006298577364,5.152496495601,-0.000148090353680798,0.000148090353680799,5.36790952901226e-17,-0.0959192247100116,-0.0959192247100115,0.00811562805156859,-7.29945472039857e-05,7.29945472039857e-05,4.31694491904333e-18
79.6,5.01622621678524,5.01622621678524,5.15282112072306,-0.000151010135568958,0.000151010135568958,5.38517730868843e-17,-0.0958611194336631,-0.095861119433663,0.00807930227084631,-7.28841388099724e-05,7.28841388099723e-05,4.25400712535904e-18
79.64,5.01239177200789,5.0123917720079,5.15314429281389,-0.000153925501121357,0.000153925501121357,5.40219333718987e-17,-0.0958018685305538,-0.0958018685305537,0.00804304500966579,-7.27729819212209e-05,7.27729819212209e-05,4.0861800412059e-18
79.68,5.00855969726667,5.00855969726667,5.15346601461428,-0.000156836420398205,0.000156836420398206,5.41853805735469e-17,-0.0957414737331004,-0.0957414737331003,0.00800685620992338,-7.26610783243795e-05,7.26610783243794e-05,4.01607554602245e-18
79.72,5.00473003831735,5.00473003831735,5.15378628886268,-0.000159742863531181,0.000159742863531181,5.43460235953878e-17,-0.0956799367854685,-0.0956799367854684,0.00797073581345471,-7.25484298137671e-05,7.25484298137671e-05,3.52051630000317e-18
79.76,5.00090284084593,5.00090284084593,5.15410511829521,-0.000162644800723731,0.000162644800723732,5.44868442473879e-17,-0.0956172594435439,-0.0956172594435439,0.00793468376203576,-7.24350381913474e-05,7.24350381913473e-05,3.38590881256781e-18
79.8,4.99707815046819,4.99707815046819,5.1544225056457,-0.000165542202251385,0.000165542202251386,5.46222805998906e-17,-0.0955534434749054,-0.0955534434749053,0.0078986999973827,-7.23209052667009e-05,7.23209052667009e-05,3.34942331481585e-18
79.84,4.99325601272919,4.99325601272919,5.15473845364559,-0.000168435038462053,0.000168435038462054,5.47562575324833e-17,-0.0954884906587956,-0.0954884906587955,0.00786278446115317,-7.22060328569985e-05,7.22060328569985e-05,3.10931732942863e-18
79.88,4.98943647310284,4.98943647310284,5.15505296502404,-0.000171323279776333,0.000171323279776334,5.48806302256604e-17,-0.0954224027860931,-0.0954224027860931,0.00782693709494657,-7.20904227869741e-05,7.20904227869741e-05,3.20781292219706e-18
79.92,4.9856195769914,4.9856195769914,5.15536604250784,-0.000174206896687812,0.000174206896687813,5.50089427425483e-17,-0.0953551816592839,-0.0953551816592839,0.007791157840305,-7.19740768888974e-05,7.19740768888973e-05,3.46218379804156e-18
79.96,4.98180536972502,4.98180536972503,5.15567768882145,-0.000177085859763368,0.000177085859763369,5.514743009447e-17,-0.0952868290924326,-0.0952868290924325,0.00775544663871363,-7.18569970025467e-05,7.18569970025466e-05,3.19475558508875e-18
80,4.97799389656133,4.97799389656133,5.155987906687,-0.00017996013964347,0.00017996013964347,5.52752203178735e-17,-0.0952173469111537,-0.0952173469111536,0.00771980343160136,-7.17391849751814e-05,7.17391849751813e-05,3.28259235879225e-18


==> csv/ubfs.csv <==
time,h1,h2
0,0.304930614433405,0.304930614433405
0.01,0.304910452412931,0.303927354699524
0.02,0.30488229781627,0.305330160713804
0.03,0.304850869953909,0.307701943336259
0.04,0.30481821759871,0.310529947029473
0.05,0.304785854945092,0.313718540321271
0.06,0.304755716881938,0.317359877630254
0.07,0.304730542318908,0.32162712322094
0.08,0.304714051815496,0.326733053650812
0.09,0.304711046038808,0.332914518494106
0.1,0.304727462325177,0.340426493489268
0.11,0.304770442880286,0.349543916954274
0.12,0.304848422018653,0.360565024269586
0.13,0.304971214647968,0.373812742631172
0.14,0.305150069499932,0.389631652582383
0.15,0.305397780285627,0.408393077847836
0.16,0.305728739430239,0.430486766936602
0.17,0.306158879826499,0.456304558049788
0.18,0.30670562494107,0.486232858434741
0.19,0.307387566638141,0.520612713643016
0.2,0.308224209458402,0.559728884511942
0.21,0.309235356033814,0.603750350653145
0.22,0.310440168646037,0.652668025473141
0.23,0.311855908361043,0.706226699136039
0.24,0.313496780553381,0.763895873858452
0.25,0.315371713878524,0.824721264915646
0.26,0.317482269351477,0.887300518321121
0.27,0.31982053196974,0.949755440126799
0.28,0.32236680888401,1.00970662184092
0.29,0.32508788109431,1.06435275087359
0.3,0.327935655281774,1.11057167052174
0.31,0.333849990131906,1.44820789498919
0.32,0.345202021352114,2.02099486343448
0.33,0.363637887253274,2.75806747501427
0.34,0.390228687686443,3.603846418026
0.35,0.425603635411906,4.51591306236919
0.36,0.470060791159081,5.46259553501475
0.37,0.52365551277162,6.42070409475031
0.38,0.586269189557881,7.37358635446009
0.39,0.657661593983494,8.30953987788239
0.4,0.737510130922847,9.22055761879087
0.41,0.825438876461628,10.1013585025495
0.42,0.921039806423932,10.9486505703989
0.43,1.02388813318979,11.7605776981159
0.44,1.13355315850137,12.536258370498
0.45,1.24958400699254,13.2633809193752
0.46,1.36687536313375,11.5253697620316
0.47,1.32557198935068,-13.6017702821861
0.48,1.19172454994553,-11.349908800109
0.49,1.07773030989834,-9.63861598621926
0.5,0.978948356603178,-8.33475621702689
0.51,0.892250936693939,-7.29744433378599
0.52,0.815538368080497,-6.43737386237079
0.53,0.747367933808887,-5.69761647114542
0.54,0.686719703068391,-5.04168994491674
0.55,0.632847756087044,-4.44610312704443
0.56,0.585185075311043,-3.89566251477412
0.57,0.543282421478077,-3.38049578752529
0.58,0.506768889350682,-2.89415143159102
0.59,0.475326385484559,-2.43237830246992
0.6,0.448673095732009,-1.99233832125421
0.61,0.426552782588187,-1.57209704785378
0.62,0.408727872459015,-1.17029376367593
0.63,0.394975008027602,-0.785928128434697
0.64,0.385082201015085,-0.418222829987425
0.65,0.378847018930432,-0.0665358829254637
0.66,0.376075434298206,0.269694627467859
0.67,0.376581093072543,0.590984693398769
0.68,0.380184843030371,0.897824824897647
0.69,0.38671441919893,1.19069173944573
0.7,0.39600422008366,1.47005450575556
0.71,0.407895132820954,1.73637726743688
0.72,0.422234381873373,1.99011996837147
0.73,0.438875385665939,2.23173790680778
0.74,0.4576776128855,2.4616807411534
0.75,0.478506434247972,2.68039127803263
0.76,0.501232968071933,2.88830423872652
0.77,0.52573391958529,3.0858451294806
0.78,0.551891415123186,3.27342930503687
0.79,0.579592831969364,3.45146116482502
0.8,0.608730625770988,3.62033359065777
0.81,0.639202156505185,3.78042751249653
0.82,0.670909514453488,3.93211164931029
0.83,0.703759347259212,4.07574237757062
0.84,0.737662689010489,4.2116637061675
0.85,0.772534792124552,4.3402073553175
0.86,0.808294962652804,4.46169289447054
0.87,0.844866399488026,4.57642795081378
0.88,0.882176037830995,4.68470845366725
0.89,0.920154397175297,4.78681892108498
0.9,0.958735433979999,4.883032762302
0.91,0.997856399129833,4.97361260578715
0.92,1.03745770022359,5.05881063264799
0.93,1.07748276869177,5.13886891552491
0.94,1.11787793170001,5.21401976424914
0.95,1.15859228877281,5.28448606437956
0.96,1.19957759304096,5.35048161614221
0.97,1.24078813702206,5.41221146544573
0.98,1.2821806428025,5.46987223233356
0.99,1.3237141565049,5.52365242273952
1,1.365349946899,5.57373274351486
1.01,1.40705140804322,5.62028639729661
1.02,1.44878396580357,5.66347937790934
1.03,1.49051498812387,5.70347074510422
1.04,1.53221369890382,5.74041290275626
1.05,1.57385109537851,5.77445185625131
1.06,1.61539986884228,5.80572746793603
1.07,1.65683432860675,5.83437369875488
1.08,1.69813032906738,5.8605188444437
1.09,1.73926519975997,5.88428576019715
1.1,1.7802176782917,5.90579208018922
1.11,1.82096784606376,5.92515042502557
1.12,1.86149706653406,5.94246859608675
1.13,1.90178792620766,5.95784978423508
1.14,1.94182417796484,5.97139274425648
1.15,1.98159068676496,5.98319197607788
1.16,2.02107337761896,5.99333789729061
1.17,2.0602591857575,6.00191701118406
1.18,2.09913600877565,6.00901205166359
1.19,2.1376926609583,6.01470215671111
1.2,2.17591882940369,6.01906300118686
1.21,2.21380503201641,6.02216693896815
1.22,2.25134257729359,6.02408314096843
1.23,2.28852352580354,6.02487772424567
1.24,2.32534065328767,6.02461387434514
1.25,2.36178741534097,6.02335196804743
1.26,2.39785791360946,6.02114968788453
1.27,2.43354686340599,6.01806213151545
1.28,2.46884956272745,6.01414191844309
1.29,2.50376186263227,6.00943929471359
1.3,2.53828013879126,6.00400222186132
1.31,2.57240126440262,5.99787648326262
1.32,2.60612258420133,5.99110576754057
1.33,2.63944188961099,5.98373175541005
1.34,2.6723573949707,5.97579420392508
1.35,2.70486771481005,5.96733102577766
1.36,2.7369718421313,5.95837836833667
1.37,2.76866912755423,5.94897067752908
1.38,2.79995925961533,5.9391407926715
1.39,2.83084224570136,5.9289199894503
1.4,2.86131839391635,5.91833805493235
1.41,2.89138829574647,5.90742334886668
1.42,2.92105280952153,5.89620286576347
1.43,2.95031304460344,5.88470229043338
1.44,2.97917034629292,5.87294605504382
1.45,3.00762628141756,5.86095739147479
1.46,3.0356826245826,5.8487583830765
1.47,3.06334134503334,5.83637001139941
1.48,3.0906045941417,5.82381220751005
1.49,3.11747469345655,5.81110389250074
1.5,3.14395412331265,5.79826302477009
1.51,3.1700455120162,5.78530664341563
1.52,3.19575162537171,5.77225089289429
1.53,3.22107535688541,5.75911108023572
1.54,3.24601971836677,5.74590170429472
1.55,3.27058783096397,5.73263648945024
1.56,3.2947829166509,5.71932842342631
1.57,3.3186082900984,5.70598978436327
1.58,3.34206735096188,5.69263217734795
1.59,3.36516357653114,5.67926656087474
1.6,3.38790051475897,5.66590327706863
1.61,3.41028177756847,5.65255207372281
1.62,3.43231103459942,5.63922214114356
1.63,3.45399200720787,5.62592213070444
1.64,3.47532846273579,5.61266017544638
1.65,3.49632420912327,5.59944392076415
1.66,3.51698308980774,5.58628054354305
1.67,3.53730897884589,5.57317677422813
1.68,3.55730577630881,5.56013891484973
1.69,3.57697740391775,5.54717286128024
1.7,3.59632780091292,5.53428412078573
1.71,3.61536092007442,5.52147782311394
1.72,3.63408072417995,5.50875876098044
1.73,3.65249118241976,5.49613138136678
1.74,3.67059626709718,5.48359981048304
1.75,3.68839995051414,5.47116786887415
1.76,3.70590620203667,5.45883908742739
1.77,3.72311898531833,5.44661671833748
1.78,3.7400422557017,5.43450375137812
1.79,3.75667995776492,5.4225029254462
1.8,3.77303602300927,5.41061673931095
1.81,3.78911436770297,5.39884746714318
1.82,3.80491889084907,5.38719716583016
1.83,3.82045347227775,5.37566768672309
1.84,3.83572197087589,5.36426068887591
1.85,3.85072822291447,5.3529776441845
1.86,3.86547604050627,5.34181985040398
1.87,3.87996921015094,5.33078843795448
1.88,3.89421149139767,5.31988438009452
1.89,3.90820661559441,5.30910850116636
1.9,3.92195828473159,5.29846148276897
1.91,3.93547017037513,5.28794387299519
1.92,3.94874591267491,5.27755609233372
1.93,3.96178911946667,5.26729844258516
1.94,3.97460336543486,5.25717111071723
1.95,3.98719219136304,5.24717417899308
1.96,3.99955910341788,5.23730762442539
1.97,4.01170757255265,5.22757133294259
1.98,4.02364103393958,5.21796509986529
1.99,4.03536288644484,5.20848863394438
2,4.04687649218153,5.1991415656329
2.01,4.05818517613103,5.18992345104459
2.02,4.06929222578366,5.18083377647477
2.03,4.08020089083999,5.1718719617121
2.04,4.09091438295563,5.16303736502664
2.05,4.10143587553647,5.15432928817378
2.06,4.11176850354287,5.14574697630106
2.07,4.1219153633817,5.13728962709486
2.08,4.13187951280128,5.12895639074514
2.09,4.14166397082314,5.12074637337967
2.1,4.15127171771583,5.11265864161099
2.11,4.1607056949937,5.10469222418621
2.12,4.16996880544058,5.09684611528514
2.13,4.17906391316979,5.08911927751307
2.14,4.18799384370346,5.08151064422225
2.15,4.19676138407367,5.07401912188137
2.16,4.20536928295856,5.06664359314005
2.17,4.21382025081292,5.05938291677619
2.18,4.22211696005364,5.05223593309058
2.19,4.23026204524436,5.04520146423904
2.2,4.2382581032846,5.03827831455462
2.21,4.24610769364623,5.03146527571356
2.22,4.25381333860288,5.02476112584174
2.23,4.26137752347948,5.01816463222784
2.24,4.268802696916,5.01167455276319
2.25,4.27609127113887,5.00528963675974
2.26,4.2832456222509,4.99900862715928
2.27,4.29026809052648,4.99283026172056
2.28,4.29716098071888,4.98675327385737
2.29,4.30392656237209,4.98077639382617
2.3,4.31056707014855,4.97489835043707
2.31,4.3170847041554,4.96911787125727
2.32,4.32348163028528,4.96343368440005
2.33,4.32975998055857,4.95784451893717
2.34,4.33592185347685,4.95234910630714
2.35,4.34196931436271,4.94694617942387
2.36,4.34790439573367,4.94163447642692
2.37,4.353729097662,4.93641273923069
2.38,4.35944538813055,4.93127971398151
2.39,4.36505520341045,4.92623415339756
2.4,4.3705604484308,4.9212748161195
2.41,4.37596299715156,4.91640046784161
2.42,4.38126469293672,4.91160988108327
2.43,4.38646734893081,4.90690183654074
2.44,4.39157274843772,4.9022751231582
2.45,4.39658264529826,4.89772853863079
2.46,4.40149876426598,4.89326088944015
2.47,4.40632280139042,4.88887099233035
2.48,4.41105642438507,4.88455767237196
2.49,4.4157012730154,4.8803197663345
2.5,4.42025895946948,4.87615612047308
2.51,4.4247310687365,4.87206559211392
2.52,4.4291191589781,4.86804704919733
2.53,4.43342476190354,4.86409937089238
2.54,4.43764938314007,4.86022144779526
2.55,4.44179450260232,4.85641218185738
2.56,4.44586157486031,4.85267048677875
2.57,4.44985202950338,4.84899528788714
2.58,4.45376727150621,4.84538552283137
2.59,4.45760868158166,4.84184014037155
2.6,4.46137761654817,4.83835810244379
2.61,4.46507540967989,4.83493838257993
2.62,4.46870337106161,4.831579966901
2.63,4.47226278793645,4.82828185357493
2.64,4.47575492505274,4.82504305319841
2.65,4.47918102500866,4.82186258885864
2.66,4.48254230859257,4.81873949592005
2.67,4.48583997511852,4.81567282224372
2.68,4.48907520276199,4.8126616280645
2.69,4.49224914889017,4.80970498604533
2.7,4.49536295038943,4.80680198127874
2.71,4.49841772398494,4.8039517108583
2.72,4.50141456656694,4.80115328465235
2.73,4.50435455550408,4.7984058246747
2.74,4.50723874895674,4.79570846499237
2.75,4.51006818618741,4.79306035208596
2.76,4.51284388786765,4.79046064457352
2.77,4.51556685637525,4.78790851268261
2.78,4.51823807609821,4.78540313896914
2.79,4.52085851372783,4.78294371801975
2.8,4.52342911855021,4.78052945593534
2.81,4.52595082273261,4.77815957067556
2.82,4.52842454160865,4.77583329184254
2.83,4.53085117395797,4.77354986061964
2.84,4.53323160228307,4.77130852960087
2.85,4.535566693081,4.76910856269101
2.86,4.53785729711372,4.76694923518136
2.87,4.54010424967308,4.76482983344694
2.88,4.5423083708427,4.76274965482948
2.89,4.54447046575606,4.76070800777148
2.9,4.54659132485143,4.75870421141595
2.91,4.54867172412182,4.75673759564397
2.92,4.55071242536337,4.75480750097436
2.93,4.55271417641991,4.75291327851246
2.94,4.55467771141962,4.75105428938673
2.95,4.55660375101566,4.74922990530602
2.96,4.55849300261802,4.74743950802892
2.97,4.56034616062323,4.74568248934708
2.98,4.56216390664104,4.74395825089852
2.99,4.56394690971744,4.74226620418489
3,4.56569582655314,4.74060577024871


==> csv/ubfs_double_int.csv <==
time,h1,h2
0,0.304930599138292,0.304930599138292
0.01,0.304900101277581,0.301822190455859
0.02,0.304840182449223,0.298804538035952
0.03,0.304750996125597,0.295784002120365
0.04,0.304633013481665,0.292789353609744
0.05,0.304486858828967,0.289832957828847
0.06,0.304313078062358,0.286904795083651
0.07,0.30411218501633,0.284000508383317
0.08,0.303884754886139,0.281125971399304
0.09,0.30363131378667,0.278276589330458
0.1,0.3033524081935,0.275454086520597
0.11,0.303048503258282,0.272650835286148
0.12,0.302720130309231,0.269874876350663
0.13,0.302367730502471,0.267116773387423
0.14,0.301992012482555,0.264405580082326
0.15,0.301593433155072,0.261715396773371
0.16,0.301172326259531,0.259034861724083
0.17,0.300729225260452,0.256385455736061
0.18,0.300264676347721,0.253767800206148
0.19,0.299779153665056,0.251176788227521
0.2,0.299273257224074,0.248624193179783
0.21,0.298747246757242,0.246077000011657
0.22,0.298201959369269,0.243595200439887
0.23,0.297637284845865,0.241082683048949
0.24,0.297054007162202,0.238629234269301
0.25,0.296451771717635,0.236121222059774
0.26,0.295831714632944,0.233708758120699
0.27,0.295193314768684,0.231225090506665
0.28,0.294537953609459,0.228862974388009
0.29,0.293865635193122,0.226485195149958
0.3,0.293177245413954,0.224179715719179
0.31,0.292473594136102,0.221941809053281
0.32,0.291754156246198,0.219633775379937
0.33,0.291020461884071,0.217467064781137
0.34,0.290271931423398,0.215225747246181
0.35,0.289511433856412,0.213263543372963
0.36,0.288734409985974,0.210825150024945
0.37,0.287943915668228,0.208680446464181
0.38,0.287140517492931,0.206580440674299
0.39,0.286324923020851,0.204540210748583
0.4,0.285496064817493,0.202377138402777
0.41,0.284655401712582,0.200349803660379
0.42,0.28380174965827,0.198192255658001
0.43,0.282936187743624,0.196130730054952
0.44,0.282059416386306,0.1941287107153
0.45,0.281170319090268,0.192000566520455
0.46,0.280271334421518,0.190110530583378
0.47,0.279363401991141,0.188306416851159
0.48,0.27844487441449,0.186323857504027
0.49,0.277515160581555,0.184271467127688
0.5,0.276575652790869,0.182351570428916
0.51,0.275627338812673,0.180520923429428
0.52,0.274670617302195,0.178723458509727
0.53,0.273706055641446,0.176974612515476
0.54,0.272735094417067,0.175365023026901
0.55,0.271757002480663,0.173677507455575
0.56,0.270770516728168,0.171853061428684
0.57,0.269776827446797,0.1701403430568
0.58,0.268771454060892,0.167962341511802
0.59,0.26776195260027,0.166544754555235
0.6,0.26674524781365,0.164809749041434
0.61,0.265718980089566,0.162829484910686
0.62,0.264685383191841,0.161064064595402
0.63,0.263643218950321,0.159166018741214
0.64,0.262592339133791,0.157243686668882
0.65,0.261538417020659,0.155890663131389
0.66,0.260477802241689,0.154166851714921
0.67,0.259415518514463,0.152946486605222
0.68,0.258352376906606,0.151806199193576
0.69,0.257287603496404,0.150587103202281
0.7,0.256220462001031,0.149290678316855
0.71,0.255147537513888,0.147643991405697
0.72,0.2540688878188,0.145995474700008
0.73,0.252988364645442,0.144736666195158
0.74,0.251902864762877,0.143159081055289
0.75,0.250813536496205,0.14169518455073
0.76,0.249717857217942,0.139968130374566
0.77,0.248612443564732,0.137890571793104
0.78,0.247505720666893,0.136662280287106
0.79,0.246396926056014,0.135354944954609
0.8,0.24528846015343,0.134289192371941
0.81,0.244180204931148,0.133213723305335
0.82,0.24306304332037,0.131208853280436
0.83,0.241939762579371,0.129478365492706
0.84,0.240813094391162,0.128022304574901
0.85,0.239683982651433,0.126656722105118
0.86,0.238545272198237,0.124562573293109
0.87,0.237406843151021,0.123467449035507
0.88,0.236270565322882,0.122561222257952
0.89,0.235132451968135,0.121246945523154
0.9,0.233995307321371,0.120220926126275
0.91,0.232849567945973,0.118220335881669
0.92,0.231702550639317,0.116956954349044
0.93,0.230550596047918,0.115319756336792
0.94,0.229391194971232,0.113423008544908
0.95,0.228231253295661,0.112221704550757
0.96,0.227068995408596,0.110837045401801
0.97,0.225915327259069,0.110563392400256
0.98,0.224761714891068,0.109427624968532
0.99,0.223608548685491,0.108332524909229
1,0.222456013818265,0.107254394805356
1.01,0.221312507206972,0.10703502972083
1.02,0.220158927460336,0.104879276144486
1.03,0.219003766898965,0.103577809653099
1.04,0.217847939901378,0.102369607392949
1.05,0.216692494421316,0.101265584791363
1.06,0.215532898946112,0.0997016006755361
1.07,0.214360426042075,0.0972437679358943
1.08,0.213195111459281,0.0968152431945035
1.09,0.212031601580809,0.0958491363473456
1.1,0.210870048117967,0.0948974752175928
1.11,0.2097105475321,0.0939591804203959
1.12,0.208540397652967,0.0917305197055802
1.13,0.20736793810798,0.0903375863317408
1.14,0.206190512608694,0.0886750391047489
1.15,0.205023286262693,0.0885518389195237
1.16,0.203862504921907,0.0880534141623834
1.17,0.202710575440921,0.0878116440870142
1.18,0.201545364974964,0.0853244727004178
1.19,0.20039108095521,0.0852850991033292
1.2,0.199239705955372,0.0844438311570194
1.21,0.198104136403866,0.0849185436046363
1.22,0.196972554738499,0.0842019813630033
1.23,0.195839287083449,0.082914110913671
1.24,0.194701308949758,0.0813182986133649
1.25,0.193571158344845,0.0809942145588007
1.26,0.19243718677788,0.0794911184180307
1.27,0.191316555368761,0.0797358079375428
1.28,0.19019935069535,0.0789803781380158
1.29,0.189094113143818,0.0790976541950422
1.3,0.188000420687055,0.0791848596402665
1.31,0.186909634510936,0.0784009933319197
1.32,0.185821755114305,0.077625628576902
1.33,0.184731459698782,0.0763095163187856
1.34,0.183675050560926,0.0786842551871449
1.35,0.182620758442886,0.0778572369142867
1.36,0.18156888747016,0.0770706227000997
1.37,0.180513489924794,0.0756768687903627
1.38,0.17944881177638,0.0736973983133758
1.39,0.178387041556759,0.0729458118790889
1.4,0.177328411520415,0.0722169026511303
1.41,0.176265881013992,0.0707778193956591
1.42,0.175221229438823,0.0715569789786807
1.43,0.1741894528265,0.0718403471645128
1.44,0.173160230476631,0.0710864826869168
1.45,0.17214786699758,0.0717943330186149
1.46,0.171125562212817,0.0697896821858055
1.47,0.170101693447769,0.0686247691716707
1.48,0.169078571763891,0.0676951881016673
1.49,0.168075626870336,0.06874384938076
1.5,0.167086518133491,0.0691708282242944
1.51,0.166117609459354,0.070257900085877
1.52,0.165160107532679,0.0704700991851236
1.53,0.164204721668154,0.0697466890251215
1.54,0.163251714443755,0.0690557431313013
1.55,0.162305707030801,0.0688336492739222
1.56,0.161362052947554,0.0681499613407027
1.57,0.160420068367861,0.0673985361560749
1.58,0.15946715931006,0.0653663202701329
1.59,0.15853913314172,0.0669689386227835
1.6,0.157624924960231,0.0674662706157437
1.61,0.156712498394472,0.0667537318861645
1.62,0.155802416529015,0.0661021865564664
1.63,0.15490674137006,0.0666790333262066
1.64,0.154013082824532,0.0660094114670096
1.65,0.153125687285425,0.0657745831285397
1.66,0.152240147197834,0.0650985714435668
1.67,0.151343535277551,0.0631075844765038
1.68,0.150419449126202,0.0594361540279988
1.69,0.149484224630072,0.0573989805857085
1.7,0.148577112854333,0.0593520499617994
1.71,0.147672573278633,0.0587306020724234
1.72,0.146770880344811,0.0581430749500793
1.73,0.145856764888874,0.0559963285963185
1.74,0.144977765499638,0.0586802915734195
1.75,0.144085302913727,0.0564576611013704
1.76,0.14323353627819,0.0597371710090786
1.77,0.142383973925592,0.0591328275832804
1.78,0.141573706447854,0.0623041837736934
1.79,0.140716684056436,0.0567618314203122
1.8,0.139854291019877,0.0553860311563437
1.81,0.138994840817039,0.0548489164581608
1.82,0.138122495490289,0.0527027435846395
1.83,0.13726341162486,0.0532084287138629
1.84,0.1363853309413,0.0504406663870446
1.85,0.135552067129524,0.0541557583259845
1.86,0.134742606888515,0.0557708655465186
1.87,0.133975570123931,0.0593090609677437
1.88,0.133187906972699,0.0564645413781978
1.89,0.132389631028314,0.0546266289472143
1.9,0.131640215465042,0.0588264573413596
1.91,0.130914312201164,0.060497100185143
1.92,0.130150658798789,0.0559563067315192
1.93,0.129438655620278,0.0604768158583865
1.94,0.128753157491981,0.0624897102952704
1.95,0.128062191083976,0.0612779645767299
1.96,0.127345872667384,0.0580338902456298
1.97,0.126658068476448,0.0602491522997343
1.98,0.125914202606311,0.0538781670599
1.99,0.125085301870498,0.0445115893271833
2,0.124240103845776,0.042055374236813
2.01,0.123459104630429,0.0477774863245547
2.02,0.122680593340065,0.047276007668488
2.03,0.121936234138116,0.0500042040278396
2.04,0.121258560861557,0.0560756338252743
2.05,0.120581512163249,0.0554897949564119
2.06,0.119938962881734,0.0583590775091125
2.07,0.119323427646136,0.0604910206663725
2.08,0.118707399564457,0.0598580115109976
2.09,0.118083187502322,0.0584342357227499
2.1,0.117495812284738,0.0615900736422326
2.11,0.116869650768339,0.0570805418629405
2.12,0.116320032938968,0.0642763588957602
2.13,0.115689737272466,0.0555468870671655
2.14,0.115140402387652,0.0631879593608096
2.15,0.114630891147248,0.0667176441229141
2.16,0.11411912559175,0.0660070466782219
2.17,0.113562028873073,0.0609090462541981
2.18,0.113003678504953,0.0602533177603643
2.19,0.112354143631292,0.0504427135135346
2.2,0.111659342646056,0.0452144325324356
2.21,0.110966174296577,0.0447167325257417
2.22,0.110322647438439,0.0491082159630545
2.23,0.109728825956178,0.0535531001476367
2.24,0.109184777494551,0.0580567819851025
2.25,0.108537417570939,0.0470225434199094
2.26,0.107838840417501,0.041195868441241
2.27,0.107089110421128,0.0353192855329839
2.28,0.106342464139171,0.0349111049534016
2.29,0.105598855177575,0.0345087831627716
2.3,0.104745317376959,0.0226035886418675
2.31,0.103781858509843,0.010596152845408
2.32,0.10276727398595,0.00446191406621206
2.33,0.101881213585916,0.0165643827447054
2.34,0.100879189173817,0.00390870669967311
2.35,0.0998857667027606,0.00381302262006303
2.36,0.098964219866063,0.0101695620619897
2.37,0.0980497041915492,0.00999150150066681
2.38,0.0970104690484842,-0.00359116151343267
2.39,0.0959769661578815,-0.00401214352957707
2.4,0.0949529366066829,-0.00404979682354788
2.41,0.0937994795720025,-0.0182142064279603
2.42,0.0924459139885419,-0.039703149037629
2.43,0.0911085822686053,-0.0393697596660268
2.44,0.0899335915676842,-0.024147926549401
2.45,0.0886228800396142,-0.0391071076780213
2.46,0.0873275374445458,-0.0388184934754781
2.47,0.0859701272961467,-0.046403433134224
2.48,0.0847072006994808,-0.0381100028905931
2.49,0.083459253171653,-0.0378243617449267
2.5,0.0820640238814045,-0.0540322858050306
2.51,0.0805220328462306,-0.0703365932934454
2.52,0.0791660196541339,-0.0529216237695394
2.53,0.0776574561110795,-0.0697782312549019
2.54,0.0760006886661457,-0.0863383510248726
2.55,0.074280025465909,-0.0944776329349863
2.56,0.0723205758374716,-0.120480172014535
2.57,0.0703882238311316,-0.119646494491427
2.58,0.0684868639364002,-0.118392478405103
2.59,0.0667994196077298,-0.0984815526565882
2.6,0.0651326899262066,-0.0980360931562384
2.61,0.0633977430951157,-0.106623070429753
2.62,0.0616939686037696,-0.105170532626167
2.63,0.0602050951330398,-0.0849818467979228
2.64,0.0588098673195531,-0.0769270359469155
2.65,0.0574342466464818,-0.0763254096850033
2.66,0.0561792770571006,-0.0654234740198243
2.67,0.054937028845934,-0.0653847025040675
2.68,0.0535182263699941,-0.0845900105660204
2.69,0.0522197495902346,-0.07377736346812
2.7,0.0508275692607413,-0.0846088719097472
2.71,0.0492656619787583,-0.103272084180803
2.72,0.0476257196429163,-0.112774199111813
2.73,0.0459088088384581,-0.122237079601682
2.74,0.0442270115711551,-0.120384809721759
2.75,0.0425625390934289,-0.120295218422181
2.76,0.0407287579906051,-0.139115554500458
2.77,0.0389027192546122,-0.140160533078191
2.78,0.0372001901591818,-0.129456683363647
2.79,0.0356961988829528,-0.111012092673497
2.8,0.0344386800523405,-0.0874909517929781
2.81,0.0334574939150701,-0.060700235073501
2.82,0.032770385250337,-0.0318394881078548
2.83,0.0323869714103248,-0.00171952008832441
2.84,0.032311431146523,0.0291166749429016
2.85,0.0325443187355953,0.0603057019204414
2.86,0.0330837856760763,0.0916048905760401
2.87,0.033926402531996,0.122847384153915
2.88,0.0350677117514948,0.153946080697602
2.89,0.0365025990193364,0.184806819619736
2.9,0.038225543602895,0.215389313258862
2.91,0.0402307868944689,0.245674756532544
2.92,0.0425124460165158,0.275638440453912
2.93,0.0450645908474108,0.30526935970782
2.94,0.0478812959272596,0.334563587219767
2.95,0.0509566758068966,0.363514480307516
2.96,0.0542849090444051,0.392136063841869
2.97,0.0578602545836823,0.420433863007333
2.98,0.0616770626508528,0.448381132626419
2.99,0.0657297822132131,0.476022933555222
3,0.0700129662073693,0.503331841781505
3.01,0.0745212744414071,0.530338811532507
3.02,0.0792494758515904,0.557032601078132
3.03,0.0841924494254317,0.583417381328594
3.04,0.0893451848517638,0.609522553644927
3.05,0.0947027823283938,0.635321744902937
3.06,0.100260452354641,0.660862881361226
3.07,0.10601351512994,0.686108419311844
3.08,0.111957399305903,0.711083919700558
3.09,0.118087641469231,0.735811987419966
3.1,0.124399884666224,0.760279100193226
3.11,0.130889876969484,0.784490148509275
3.12,0.137553470235551,0.808461088544185
3.13,0.144386618512319,0.83218555903533
3.14,0.151614445731153,0.87908579758303
3.15,0.158923999325087,0.894438298539086
3.16,0.166337953969636,0.912158900222863
3.17,0.173870393266261,0.931449057965534
3.18,0.182178289177676,1.01796455766669
3.19,0.191236887191218,1.10275173415119
3.2,0.200062608308741,1.08776977941655
3.21,0.209162449240297,1.12438340717847
3.22,0.218015072476284,1.10797742677919
3.23,0.226744695327591,1.10403381646039
3.24,0.236092964241439,1.17583794897539
3.25,0.245614730343634,1.20270846298903
3.26,0.254898856608263,1.18767547498774
3.27,0.264063053284528,1.18447115075017
3.28,0.273185544095184,1.18914671307881
3.29,0.282318045955267,1.19907438800219
3.3,0.291494487124203,1.21250675624461
3.31,0.300736864271169,1.2282318395775
3.32,0.310059177452114,1.2454428378498
3.33,0.319510947724756,1.26783076869514
3.34,0.32904232732308,1.28522426171596
3.35,0.338660614816782,1.30346510687599
3.36,0.348370016656591,1.32221837197743
3.37,0.35817267938724,1.34126992120053
3.38,0.368085543695076,1.3621844156236
3.39,0.378086795833972,1.38095966128856
3.4,0.388177541011355,1.39994165229891
3.41,0.398357912033269,1.41902556678003
3.42,0.408627404584726,1.43816141523683
3.43,0.418985101182247,1.4572954563346
3.44,0.429429821901458,1.47638206186718
3.45,0.439960225569163,1.49543888934073
3.46,0.450574876559519,1.51441598843262
3.47,0.462040584401196,1.61228761859801
3.48,0.473326119636218,1.60505048695087
3.49,0.484515578131185,1.60625511795554
3.5,0.495665086695025,1.61315102673746
3.51,0.507726405679771,1.71785856649728
3.52,0.519985061218488,1.75001645879752
3.53,0.531908410322935,1.72757497551779
3.54,0.543848624989702,1.74104140330286
3.55,0.555669120215118,1.74047196097437
3.56,0.567362058950605,1.73898410965421
3.57,0.57927983144815,1.77361812928236
3.58,0.591131561020391,1.77856076491989
3.59,0.602905406668385,1.78220884525019
3.6,0.614646848540396,1.79043578682246
3.61,0.626385527418053,1.80167586127086
3.62,0.638140072033699,1.81477865903893
3.63,0.649921087677109,1.82892678277561
3.64,0.661732793727063,1.84343294416874
3.65,0.673629393458386,1.86334296921674
3.66,0.685527414150283,1.87454937084536
3.67,0.697416682161958,1.88422603247666
3.68,0.709272220623763,1.89061432399078
3.69,0.721049090764588,1.89124687056623
3.7,0.732679585319994,1.88310835255386
3.71,0.744036878733211,1.85930629071638
3.72,0.755088681659523,1.82724910992356
3.73,0.766042836429175,1.80855343655941
3.74,0.77641329319349,1.73845638313028
3.75,0.786316178048371,1.72681672969176
3.76,0.794514662412968,1.85237944807646
3.77,0.801191990351097,1.93136398597005
3.78,0.806253182654935,2.09128286597263
3.79,0.810583100343851,2.14385105607032
3.8,0.814417470540846,2.06556466594653
3.81,0.817146159579082,2.11678098670616
3.82,0.820034765184563,1.93419216761905
3.83,0.821090111339178,2.19857650551627
3.84,0.822360725105601,2.35212042059113
3.85,0.823430044224223,2.49426255094303
3.86,0.824420019222763,2.57276154766552
3.87,0.825394628324297,2.5407064566705
3.88,0.824399096605521,2.96230630737425
3.89,0.824842869016313,2.89963579306735
3.9,0.825545502045457,2.58978607916784
3.91,0.824305417961311,2.63235693350019
3.92,0.8233484782854,2.43909366226188
3.93,0.821251353409836,2.3863018440848
3.94,0.81920892127406,2.14320197516223
3.95,0.815128554999851,2.32525562401907
3.96,0.81154295886728,2.2382684908389
3.97,0.807277498302187,2.19475522721256
3.98,0.801980715868809,2.32535937020528
3.99,0.796757728481995,2.3015362246905
4,0.790785189625843,2.36882933873051
4.01,0.784651391605194,2.3427322552005
4.02,0.778611696753781,2.11385074445766
4.03,0.7709469754946,2.28823339621288
4.04,0.763087983792879,2.39829184422433
4.05,0.755085338733832,2.40345600074521
4.06,0.746406732318864,2.49790542706682
4.07,0.737921947524657,2.32704940554227
4.08,0.7286609009399,2.27184579509254
4.09,0.718940091701693,2.21322671049778
4.1,0.708560138450553,2.24528754622401
4.11,0.698024574243928,2.1295601121536
4.12,0.686885382446133,2.07013091098354
4.13,0.675360840630132,1.96070875386981
4.14,0.663094757793685,1.98842436799465
4.15,0.650190253172389,2.0994334033763
4.16,0.637201346686821,1.94797600219376
4.17,0.623186595921722,2.07909943612971
4.18,0.608767384414416,2.08577309206892
4.19,0.59390719518378,1.95185212946378
4.2,0.578315294310473,1.83485307511356
4.21,0.561945688119135,1.74852855344195
4.22,0.544694494037933,1.72715297958524
4.23,0.526566628010403,1.7111393467943
4.24,0.507443388538898,1.72187709093146
4.25,0.487085700716303,1.87443021356892
4.26,0.465728494587785,1.85304500999161
4.27,0.44295717860826,1.91587232624858
4.28,0.418664236949546,2.02899708095957
4.29,0.392749877451925,2.14606949376101
4.3,0.364951348048643,2.38919748238104
4.31,0.335393717292,2.49410184464488
4.32,0.303572432873986,2.93695318063583
4.33,0.269421440073122,3.78021886615165
4.34,0.232789603808227,5.32769854469168
4.35,0.193613594659991,7.9636328643733
4.36,0.151631147817669,12.4890810351636
4.37,0.106652775551769,19.5740470578002
4.38,0.0580347494662832,29.8789791705561
4.39,0.00460262601708407,43.1622880669681
4.4,-0.0538742643748584,56.7515459456144
4.41,-0.115636372998518,67.469353720604
4.42,-0.176543682044278,74.2365154197817
4.43,-0.232010941669611,78.1141858106856
4.44,-0.277988667950445,80.3123054385072
4.45,-0.313511217410863,81.6251737093356
4.46,-0.339874473933135,82.4513596795727
4.47,-0.358933099849666,83.0073624869997
4.48,-0.371882813866409,83.3786089834234
4.49,-0.37966451901914,83.5995461011363
4.5,-0.383064682208147,83.7338683338082
4.51,-0.382808451901214,83.7979717322244
4.52,-0.37912776331103,83.7752724485581
4.53,-0.372623113360405,83.694515408695
4.54,-0.363613310996927,83.5864147099334
4.55,-0.352200399482479,83.4064049082932
4.56,-0.33899988058998,83.197059146206
4.57,-0.324110718277593,82.9525965080412
4.58,-0.30774222564907,82.6670382939814
4.59,-0.290226909001873,82.352701378253
4.6,-0.271883249282462,82.0250408548908
4.61,-0.252718247217546,81.6637890653014
4.62,-0.23288634555577,81.2703210619899
4.63,-0.212684259333613,80.862200121214
4.64,-0.192177295130178,80.4320500358923
4.65,-0.171579190674624,79.989722082543
4.66,-0.150922787049878,79.5304632916578
4.67,-0.130296409600827,79.0542571424407
4.68,-0.109928810822467,78.5715434408846
4.69,-0.0898597087094658,78.0785366572012
4.7,-0.0701850494938668,77.5804752695153
4.71,-0.0509348155148465,77.0823358507634
4.72,-0.0321609318222328,76.5804985722789
4.73,-0.0140357731084327,76.0738106286174
4.74,0.00356407410895559,75.5730899769844
4.75,0.020552625342965,75.0518988897075
4.76,0.0367139913330919,74.5469117975566
4.77,0.0521865940617104,74.0496109519726
4.78,0.0664767631791423,73.5571867452991
4.79,0.0802559217082447,73.0566420319727
4.8,0.0932547917643324,72.5750166394322
4.81,0.105399017778158,72.102421412557
4.82,0.116936908653731,71.6442150380031
4.83,0.127165368191302,71.1662698394207
4.84,0.136771523022444,70.7280818995485
4.85,0.145318689581662,70.296901488004
4.86,0.152723799124352,69.8806906582305
4.87,0.159313763716646,69.481895565561
4.88,0.164888590956574,69.0949848409204
4.89,0.169330790822988,68.7295515773247
4.9,0.172662828551779,68.3823810387726
4.91,0.174973462659196,68.0481618941813
4.92,0.176141195060466,67.7304857751111
4.93,0.176005888348973,67.4375302698175
4.94,0.174497168659676,67.1749191550852
4.95,0.171555005410986,66.9454313261462
4.96,0.16706577091466,66.7531585753036
4.97,0.160941965975501,66.5957527178944
4.98,0.153120908784901,66.4912114153383
4.99,0.143420458603211,66.4340931102355
5,0.131839847115547,66.4370298036948
5.01,0.118133092124439,66.5033647550366
5.02,0.1024187135101,66.6386686221539
5.03,0.0847038359957995,66.8732765712323
5.04,0.0651480856827316,67.1939642585707
5.05,0.0438797409034984,67.5936101494088
5.06,0.0210654482421438,68.0883814575008
5.07,-0.00304927585078919,68.6953075921929
5.08,-0.0282570484620706,69.4079322270311
5.09,-0.0542723023446536,70.225425931295
5.1,-0.0808607763791244,71.1527929462708
5.11,-0.10772742511482,72.1809582365678
5.12,-0.134627202282885,73.3100742607343
5.13,-0.161323056732823,74.5309500171058
5.14,-0.187561797292103,75.8383666826454
5.15,-0.213194192097987,77.2469464108554
5.16,-0.237957886236218,78.7317172466385
5.17,-0.261664218706231,80.2854226377659
5.18,-0.284195469531263,81.9243131395257
5.19,-0.305531835507816,83.6742977318766
5.2,-0.325192120494174,85.414359519585
5.21,-0.343177032021446,87.1722035425661
5.22,-0.359471301955643,88.9592737692073
5.23,-0.373924235501566,90.7429267040451
5.24,-0.386510911144018,92.5156471901164
5.25,-0.397193205587115,94.2610491731984
5.26,-0.405934473425712,95.9536177185478
5.27,-0.412842376570052,97.5974205570855
5.28,-0.41753100103618,99.0658132826271
5.29,-0.420720603539787,100.509404427872
5.3,-0.422096538768422,101.801406537307
5.31,-0.421933546497427,102.976790635108
5.32,-0.420128265225776,103.952594102831
5.33,-0.417009768128254,104.759528735834
5.34,-0.41264048614068,105.372886186742
5.35,-0.407148912186144,105.779034617173
5.36,-0.400811965804121,106.029644523052
5.37,-0.39380959547587,106.100254671889
5.38,-0.386159756608127,106.042240281684
5.39,-0.378253470609256,105.912938789119
5.4,-0.370417133138733,105.562885352033
5.41,-0.362104050688997,105.185238182528
5.42,-0.354050197978266,104.749560685276
5.43,-0.346084001200426,104.262114818857
5.44,-0.338626152930151,103.752348499102
5.45,-0.332097667721689,103.237106952369
5.46,-0.326206284761774,102.710426686049
5.47,-0.32137871818696,102.183393683331
5.48,-0.31739003517893,101.65653853517
5.49,-0.314278094647012,101.145380279194
5.5,-0.312478299035935,100.638753325298
5.51,-0.311760180018967,100.136688337414
5.52,-0.311940842698388,99.643033155826
5.53,-0.313365276916346,99.205079548975
5.54,-0.315339138477667,98.7638768779077
5.55,-0.318083782061768,98.3277143940517
5.56,-0.321382468273211,97.9073569318816
5.57,-0.325046204730337,97.5047795219992
5.58,-0.328998526396196,97.1026211306164
5.59,-0.333279006862296,96.7005717061887
5.6,-0.337419280759079,96.3131302124576
5.61,-0.341321426490462,95.9279568940977
5.62,-0.344481237441968,95.5469925208544
5.63,-0.347152784499491,95.1640346153733
5.64,-0.348857438403907,94.784734399848
5.65,-0.349584078333674,94.4000348164063
5.66,-0.349536628621592,94.0162685552003
5.67,-0.348281762385727,93.6298357817303
5.68,-0.345752697220141,93.2183661983494
5.69,-0.342144956562929,92.8262440218022
5.7,-0.337159234363487,92.3995432408378
5.71,-0.330859233134961,91.974619909969
5.72,-0.323514101350564,91.5363252138915
5.73,-0.315074485786672,91.0751641220162
5.74,-0.305377364911486,90.6161395014716
5.75,-0.294927837856561,90.206686284585
5.76,-0.283502497945452,89.7312902159235
5.77,-0.271192278305721,89.2459451646924
5.78,-0.258624328475868,88.7793210179119
5.79,-0.24588502198216,88.2720598213158
5.8,-0.233841568589365,87.7693070534178
5.81,-0.224203930776102,87.2679375067752
5.82,-0.217485044093847,86.7892115713993
5.83,-0.215936797091025,86.4079942574722
5.84,-0.220134894917881,86.1950927354684
5.85,-0.229575689208421,86.2174258872086
5.86,-0.243016408550611,86.48313808682
5.87,-0.259204131543966,86.9736967482896
5.88,-0.277155236449549,87.655951573504
5.89,-0.296047387463777,88.4844220813072
5.9,-0.315536912771957,89.4798077656697
5.91,-0.335172635185595,90.6229415893272
5.92,-0.354584660714702,91.890759661142
5.93,-0.373332528918539,93.2074705477729
5.94,-0.390656917269184,94.4131434198734
5.95,-0.407624726126403,95.8234556177862
5.96,-0.423378366171247,97.251120235471
5.97,-0.437817835631475,98.6841741309297
5.98,-0.450903826558407,100.128386185638
5.99,-0.462405870642765,101.50878408231
6,-0.472281528241812,102.845583285274
6.01,-0.480441107787639,104.089321398528
6.02,-0.487080543384757,105.282216429154
6.03,-0.492005360165544,106.357356725597
6.04,-0.495523474522661,107.360708443016
6.05,-0.49735459666196,108.223076699125
6.06,-0.497665414130995,108.949899425663
6.07,-0.496526337451188,109.535230063585
6.08,-0.494116441601353,109.986195012775
6.09,-0.490448101827518,110.289030557876
6.1,-0.485755911389146,110.458808056465
6.11,-0.480059025270108,110.505170703995
6.12,-0.473687528783541,110.454681433483
6.13,-0.466564797246669,110.2786544751
6.14,-0.459022351897329,110.025023479196
6.15,-0.450828756877153,109.70934110274
6.16,-0.44280163703424,109.320173783558
6.17,-0.434811293150549,108.852029534709
6.18,-0.42705335925577,108.388951775772
6.19,-0.419703048307972,107.856570760853
6.2,-0.412852196873371,107.339234622902
6.21,-0.406681242700296,106.809840313545
6.22,-0.401190834694193,106.273833321631
6.23,-0.396589302932486,105.7392737378
6.24,-0.392926573941005,105.209705132879
6.25,-0.390179798060449,104.687884177459
6.26,-0.388441376006708,104.172662691273
6.27,-0.387775948680037,103.678598756382
6.28,-0.38789346753274,103.20776458003
6.29,-0.388190637832174,102.776389900002
6.3,-0.389727111146107,102.320249162601
6.31,-0.391735250625543,101.896607855524
6.32,-0.394331207262537,101.464239339091
6.33,-0.397054373154818,101.04951332039
6.34,-0.399898271553462,100.641146817115
6.35,-0.403060354114725,100.204997089846
6.36,-0.40604923974263,99.7784158789511
6.37,-0.408322735736814,99.3834946663718
6.38,-0.410135575880684,98.9820572268918
6.39,-0.411036737443726,98.5930714549651
6.4,-0.411138009176393,98.1877529759758
6.41,-0.410475229825527,97.7823171667312
6.42,-0.409023582896413,97.3711604916187
6.43,-0.406433931691314,96.9504586474725
6.44,-0.402155750050206,96.4966877031455
6.45,-0.397179604914762,96.0557956433772
6.46,-0.3911624987526,95.6112089285499
6.47,-0.384246712749613,95.1755506184202
6.48,-0.375877504611428,94.7018533424414
6.49,-0.366400825302502,94.2249512933552
6.5,-0.355850024934998,93.741166247047
6.51,-0.344444822988743,93.256740237398
6.52,-0.332051338876036,92.7281815331093
6.53,-0.319024981468705,92.2117226082698
6.54,-0.305345119613689,91.6758940622531
6.55,-0.291454319680655,91.1551000610911
6.56,-0.27739882386968,90.6241964135159
6.57,-0.264092460811838,90.0964716167578
6.58,-0.252107169842412,89.5816913898194
6.59,-0.242675836393302,89.086855377762
6.6,-0.237002071271652,88.658170338989
6.61,-0.235764573783719,88.3433634931132
6.62,-0.238939148364867,88.1989249613487
6.63,-0.245818912056364,88.2405677962413
6.64,-0.255367011765272,88.4607931247766
6.65,-0.266762136993884,88.8543529397086
6.66,-0.279263709433087,89.3856555871281
6.67,-0.292332906753318,90.0322585171563
6.68,-0.305577405471736,90.7776707800257
6.69,-0.318722587418905,91.6292411319001
6.7,-0.331268135445286,92.4995941516144
6.71,-0.343242896303727,93.4239212126806
6.72,-0.354250094180629,94.3450300704516
6.73,-0.364284437190292,95.2739454784773
6.74,-0.373226758015779,96.1990550351629
6.75,-0.381113020461434,97.1465565817765
6.76,-0.387637403255489,98.0208072119108
6.77,-0.392888747215467,98.860369608195
6.78,-0.396732605862234,99.6065418590095
6.79,-0.399365987897802,100.309306629117
6.8,-0.40068389226945,100.934306944965
6.81,-0.400709772946159,101.474889160412
6.82,-0.399531284973509,101.925668142933
6.83,-0.397248243188909,102.289360788201
6.84,-0.393848063654533,102.543757838061
6.85,-0.389435732116054,102.693865193983
6.86,-0.384084686072222,102.737207080865
6.87,-0.378118183476062,102.707613437159
6.88,-0.371535361154088,102.594196917345
6.89,-0.364467716123004,102.418997400058
6.9,-0.357058333343494,102.173604820187
6.91,-0.349247912854649,101.866609756576
6.92,-0.341469268079803,101.512979080598
6.93,-0.333683660319881,101.114013917493
6.94,-0.326082284289864,100.649015028944
6.95,-0.318886536146494,100.188526486113
6.96,-0.312331013030744,99.7014854401311
6.97,-0.306202037866046,99.2341200224949
6.98,-0.30080678222244,98.7346662824473
6.99,-0.296265409701955,98.2510719166985
7,-0.292506216650345,97.7706408695887
7.01,-0.289741445296549,97.2971501368526
7.02,-0.287615240354193,96.8395937237356
7.03,-0.286867414681274,96.3842732130405
7.04,-0.286473596543604,95.9244041725411
7.05,-0.287124749381004,95.4859680759239
7.06,-0.288485688528171,95.0610306544707
7.07,-0.290225370590742,94.6528237482958
7.08,-0.292897509751404,94.2502544800091
7.09,-0.295892939203838,93.8717313783279
7.1,-0.299171189622779,93.4756644822334
7.11,-0.302401360833433,93.0799665387746
7.12,-0.305605901739412,92.6896977191915
7.13,-0.308584752591709,92.3398685691931
7.14,-0.310847230994524,91.9903276827234
7.15,-0.312710246571278,91.6297382276472
7.16,-0.314010832171785,91.2612595171699
7.17,-0.31450239973546,90.8932831527651
7.18,-0.314003945314665,90.5097214706276
7.19,-0.312758122632428,90.1109650056629
7.2,-0.31029782802367,89.7243038764172
7.21,-0.306335024224938,89.3356961855304
7.22,-0.301756268302004,88.9271245035268
7.23,-0.295995464460511,88.5091887717045
7.24,-0.289106836741338,88.0839552413904
7.25,-0.281151762757503,87.6498989063558
7.26,-0.272164225312027,87.2071204142514
7.27,-0.262427212187835,86.7672265399988
7.28,-0.251506576433379,86.3047069302875
7.29,-0.239764946241351,85.8318971697518
7.3,-0.227285279576262,85.3535774373298
7.31,-0.213980255187712,84.8678741847048
7.32,-0.199830424885716,84.2989965535499
7.33,-0.186071206172193,83.8108982512299
7.34,-0.172309112952151,83.3169752101282
7.35,-0.159012355691777,82.82367934148
7.36,-0.146762968414975,82.3047405439874
7.37,-0.136611125157067,81.8377387120579
7.38,-0.129137037250913,81.4268262174976
7.39,-0.125037651603403,81.0846894918897
7.4,-0.124379746702316,80.8558533044155
7.41,-0.126737603724288,80.7640063260906
7.42,-0.131501682067717,80.8104932480885
7.43,-0.137977467527602,80.9944632186229
7.44,-0.145537087016033,81.2810479108365
7.45,-0.15372372738715,81.6699558630258
7.46,-0.162095553828885,82.1457266120572
7.47,-0.170347291795862,82.681611212937
7.48,-0.178215534885546,83.2609569258402
7.49,-0.185531187157822,83.8739696803704
7.5,-0.192082694493933,84.4974708157818
7.51,-0.197806919833368,85.1315644758367
7.52,-0.202542544126602,85.7425968850685
7.53,-0.206210199448728,86.3212344845985
7.54,-0.208734728540582,86.8473857106384
7.55,-0.210178754712863,87.3377109402177
7.56,-0.210671631912589,87.8169298144675
7.57,-0.210005645920211,88.1984482920319
7.58,-0.208334008176291,88.5280808985957
7.59,-0.205625357916642,88.7840691463849
7.6,-0.201997209009565,88.9648117243528
7.61,-0.197534119121948,89.071980684618
7.62,-0.192340782969179,89.1052395413464
7.63,-0.186500265255771,89.0723080810686
7.64,-0.180091684566197,88.9687868797879
7.65,-0.173211884900726,88.8021784890486
7.66,-0.166054794270859,88.5827062671568
7.67,-0.158682513430173,88.3180761125725
7.68,-0.151180949411547,87.9957930686791
7.69,-0.143862631126024,87.6503268060152
7.7,-0.136681830092944,87.273830079958
7.71,-0.129887169187724,86.8999967964398
7.72,-0.123658236335304,86.5006713800549
7.73,-0.117881828225046,86.0745098420137
7.74,-0.112866812356615,85.6578472109325
7.75,-0.10854656770732,85.2202544340508
7.76,-0.104689666891114,84.8158551340587
7.77,-0.102163484948707,84.4097798245114
7.78,-0.100663888497786,84.0085141831802
7.79,-0.100025352902433,83.6143197692999
7.8,-0.100557294047385,83.2323571062827
7.81,-0.1018251785179,82.8612800910926
7.82,-0.103828436546102,82.4952562658831
7.83,-0.10648639193131,82.1439930926993
7.84,-0.109666359808506,81.8020419510809
7.85,-0.113482690245819,81.4784591491813
7.86,-0.117596597552873,81.1592330872381
7.87,-0.121912542242325,80.8470658738619
7.88,-0.126367295338166,80.5469569866521
7.89,-0.130687235921289,80.2408638737472
7.9,-0.13472095391755,79.9530392943069
7.91,-0.13836704258125,79.6637568122225
7.92,-0.141544346078605,79.3718536623172
7.93,-0.144130756765267,79.0712859036488
7.94,-0.145784131897969,78.7743573445051
7.95,-0.14666654541066,78.475016172643
7.96,-0.146316669429423,78.1619836727374
7.97,-0.14508131431647,77.8457547553933
7.98,-0.142854203038559,77.5163609885759
7.99,-0.139497840555557,77.1684901870882
8,-0.134931364125431,76.825669882001
8.01,-0.129388064269017,76.4699382084783
8.02,-0.122617855419884,76.0992338234535
8.03,-0.114780641630114,75.7192618538555
8.04,-0.105963807069543,75.3308922192756
8.05,-0.0962152956008553,74.9298321782299
8.06,-0.0856557368356134,74.5193059764807
8.07,-0.074211796714162,74.0986010216517
8.08,-0.0620870703033645,73.6699652032926
8.09,-0.0494112855709453,73.2382940636123
8.1,-0.0362915432790306,72.8007097963635
8.11,-0.0226546372872618,72.362453520244
8.12,-0.00887537023328094,71.9169262690039
8.13,0.0050047834017947,71.4611836933612
8.14,0.018790503287642,70.9925639673421
8.15,0.0319254211541769,70.5415413873926
8.16,0.0441290634749221,70.0957833962138
8.17,0.0548771378087294,69.6714233433956
8.18,0.0638664741895295,69.2562295467033
8.19,0.0698994505875571,68.9083870480913
8.2,0.0732559766891521,68.6190788948748
8.21,0.0740371387317967,68.4399999176798
8.22,0.0726627825893093,68.3592184115515
8.23,0.0695982924645722,68.3694597976601
8.24,0.0654745410507452,68.4771036468008
8.25,0.0606399804840201,68.6790220013202
8.26,0.0555565436501919,68.9407812176113
8.27,0.050495687563539,69.2545958490413
8.28,0.0457051176124936,69.60394954353
8.29,0.0414016039880342,69.9720476469778
8.3,0.037731113551468,70.3452970089324
8.31,0.0348273170066348,70.7103004743995
8.32,0.0327921544854503,71.0489476272064
8.33,0.0316896269376028,71.3484908011846
8.34,0.0314589055656509,71.6205250151445
8.35,0.0322104273461761,71.8356605952814
8.36,0.0338722196657932,71.997085255297
8.37,0.0364160844475847,72.1054053030059
8.38,0.0397963259776712,72.1496458123414
8.39,0.0439091739759495,72.1397482672677
8.4,0.048649727397269,72.1109872962826
8.41,0.0539609349988478,72.0015184074152
8.42,0.0597372479964874,71.8458714255565
8.43,0.0659037032189326,71.6430895050961
8.44,0.0722698128826597,71.4099034736665
8.45,0.0787173179759938,71.1409371261029
8.46,0.0851394202721284,70.8400814367398
8.47,0.0913547614530922,70.525911405438
8.48,0.0972650716151602,70.1963408257442
8.49,0.102800356019924,69.8564504890467
8.5,0.107827401354491,69.5105584651312
8.51,0.112284242816333,69.1650087076387
8.52,0.115950907209695,68.8206643571518
8.53,0.119007491332693,68.4796980090116
8.54,0.121367949170148,68.1480501751489
8.55,0.122872776599109,67.8210559483331
8.56,0.123681817969024,67.4960750595683
8.57,0.123655417928427,67.1799045703859
8.58,0.123082990214097,66.8853298666723
8.59,0.121692233080611,66.5977294266914
8.6,0.11967494473436,66.3217999084085
8.61,0.117126387751601,66.0544391258212
8.62,0.114159622099704,65.7956313722209
8.63,0.110711932603022,65.5364984486492
8.64,0.107174548247885,65.2882945358718
8.65,0.103437728321752,65.046794609161
8.66,0.0997040969090073,64.8069187790288
8.67,0.0960810426916116,64.569327308492
8.68,0.0926432633372059,64.336193363744
8.69,0.089842386359288,64.0913269971899
8.7,0.0871711519705878,63.8588295556093
8.71,0.0850648296184424,63.6215047269839
8.72,0.0836261967706396,63.3824101987499
8.73,0.0827686668046115,63.1580114513515
8.74,0.0829231788061223,62.898047176007
8.75,0.0838849151574265,62.6450594564293
8.76,0.0859063231749279,62.3424969546574
8.77,0.0886178639529943,62.0661979307238
8.78,0.0922949716154859,61.7873239852435
8.79,0.0968020569704972,61.4965981787117
8.8,0.102205444340298,61.1993284959058
8.81,0.108604735291273,60.9040597970079
8.82,0.115754531936571,60.5912011217033
8.83,0.123641120189511,60.2630122620333
8.84,0.132115273905249,59.9300382784933
8.85,0.141314185435293,59.5772326713942
8.86,0.151129315247751,59.2349865424114
8.87,0.161411661113954,58.8824045639774
8.88,0.1722435793986,58.526003237324
8.89,0.183443501309038,58.1649085144377
8.9,0.194959886621923,57.7990270759883
8.91,0.206695278053082,57.429331581674
8.92,0.218515856699611,57.0613958824907
8.93,0.230426001119021,56.685183497475
8.94,0.242337414266624,56.3118358771201
8.95,0.254110195471565,55.9365176109786
8.96,0.265580173750942,55.565042620801
8.97,0.27666240229472,55.1911057891293
8.98,0.287088030224307,54.8244868965526
8.99,0.296672410101452,54.4655411420451
9,0.305127862990026,54.1202551803069
9.01,0.312092926941593,53.7948733502728
9.02,0.317409072243789,53.5097558015914
9.03,0.321009872415396,53.257666857928
9.04,0.322954882630789,53.0602074555042
9.05,0.323466192280464,52.9268931031243
9.06,0.322741132758524,52.8453983362308
9.07,0.321132761772659,52.820981406866
9.08,0.31897328092052,52.8410771199011
9.09,0.31649193035833,52.9061090778902
9.1,0.31394618008409,53.0001138008387
9.11,0.31156300384993,53.1108194800101
9.12,0.309518257188197,53.2251201897697
9.13,0.307934143853655,53.3309256438113
9.14,0.3068421757355,53.42536797283
9.15,0.306383123277682,53.4913137168954
9.16,0.30655827569178,53.5266952771327
9.17,0.307381234068801,53.5263812046288
9.18,0.308796571294911,53.486918666314
9.19,0.31081266529208,53.4044798543786
9.2,0.313246496463516,53.3097453326245
9.21,0.316160850427279,53.1689057959162
9.22,0.319349438088688,53.0085774039688
9.23,0.322764668325426,52.8191921553829
9.24,0.326341847905403,52.6131253683376
9.25,0.329976128524597,52.3957702635798
9.26,0.333571683283638,52.1564294513933
9.27,0.337077545732,51.9194410384422
9.28,0.340318338148189,51.6773777970509
9.29,0.343280223997027,51.4318903792108
9.3,0.345930059430375,51.1845494872514
9.31,0.348250758653741,50.9408262401643
9.32,0.350137377185259,50.700528874913
9.33,0.351783096532935,50.4553790536144
9.34,0.352898025267814,50.2232626549109
9.35,0.353618461871339,49.9917386322416
9.36,0.353929834813149,49.7755231278345
9.37,0.354000878009576,49.5451554673182
9.38,0.353704556663381,49.3332007119101
9.39,0.353105205080443,49.1353078319745
9.4,0.352351918824845,48.9319682297603
9.41,0.351360630122592,48.7278197366214
9.42,0.350234185005794,48.5319559544228
9.43,0.349045266599097,48.3587667333703
9.44,0.347869579172106,48.1867736324218
9.45,0.346691597375146,47.9913307404117
9.46,0.345879754536146,47.8111515488728
9.47,0.344952341477387,47.6181421744148
9.48,0.344192953994412,47.4270558378271
9.49,0.343708733028135,47.2411108675732
9.5,0.343515556581436,47.041581706353
9.51,0.343728770590669,46.8487511870922
9.52,0.34428904815079,46.6539783222962
9.53,0.345314774670945,46.4535778930213
9.54,0.346789530142784,46.2479268055442
9.55,0.34884617349095,46.0464167484333
9.56,0.351340786811953,45.833432143694
9.57,0.354323410910439,45.6143720032296
9.58,0.357814924482455,45.3940904215529
9.59,0.361826567422915,45.1761702911608
9.6,0.366247608721075,44.9469677222095
9.61,0.371099472930252,44.7068613429704
9.62,0.376516987601158,44.4754528828255
9.63,0.382211590366083,44.2324985891149
9.64,0.388285070124091,43.9831410445947
9.65,0.394593166440801,43.7259364047317
9.66,0.401359848278322,43.4742227067814
9.67,0.4083738115348,43.2131132449058
9.68,0.415737743837965,42.9586514197811
9.69,0.423271169735992,42.6962539873784
9.7,0.430958117205224,42.4312696372837
9.71,0.438837277790074,42.1637260047314
9.72,0.446717637075481,41.8961749432047
9.73,0.454650232088298,41.6251762201706
9.74,0.462687304048277,41.3553429999083
9.75,0.470553263250833,41.0895480389218
9.76,0.478461711192663,40.8202624085931
9.77,0.486334028032141,40.5493767009038
9.78,0.494103401949365,40.2780821074546
9.79,0.501725433004535,40.0080918072999
9.8,0.509085831288551,39.747270338439
9.81,0.516227735236233,39.4902840935195
9.82,0.523175882915064,39.226151476337
9.83,0.529811186459951,38.9643161512837
9.84,0.53598660572058,38.7222468439029
9.85,0.541830011909214,38.4731466090664
9.86,0.547415351586487,38.2387557237267
9.87,0.552236642960755,38.0044366087127
9.88,0.556693600906852,37.7858904536831
9.89,0.560375640152898,37.5738683255166
9.9,0.563449474210401,37.3769365617811
9.91,0.565910519261609,37.1910740034904
9.92,0.567877337165681,37.0265044547246
9.93,0.569361015636142,36.8869101822193
9.94,0.570396624582822,36.7447760156518
9.95,0.5710700725201,36.6130911372522
9.96,0.571456453635148,36.4919604886493
9.97,0.571665886076188,36.3765048488067
9.98,0.571710060390428,36.265907133036
9.99,0.571676186655358,36.1565671797746
10,0.57161025258298,36.0460855433999
10.01,0.571554763478716,35.9313522348041
10.02,0.571405001956492,35.8142902408687
10.03,0.571265177905433,35.6931123708393
10.04,0.571066659098859,35.5657254138259
10.05,0.570885415671246,35.4330430843068
10.06,0.570604245549312,35.3023963035928
10.07,0.570297468530651,35.1733703226036
10.08,0.569764830357467,35.0324023220789
10.09,0.569166504411401,34.8945597082095
10.1,0.568541970183538,34.7577444257338
10.11,0.567943259718255,34.6277257005589
10.12,0.567200980577381,34.4920593737399
10.13,0.566468253230981,34.3571737853326
10.14,0.565706623211232,34.2274873883972
10.15,0.564880229507751,34.0983757918211
10.16,0.564076575845168,33.968651881506
10.17,0.56333852321605,33.8400901167593
10.18,0.562517939179424,33.7163385469358
10.19,0.561969031147544,33.5868404510053
10.2,0.561575590468634,33.454778786701
10.21,0.561251598642616,33.3255910595413
10.22,0.561122403696483,33.1916050386936
10.23,0.561184893696111,33.0579085648502
10.24,0.561434226027943,32.9222559501376
10.25,0.56189507946941,32.7903877884
10.26,0.562470848290467,32.6803837533892
10.27,0.563288073717499,32.5387241634095
10.28,0.564520006433101,32.4001618975354
10.29,0.565976266072996,32.2493789897791
10.3,0.567671574921662,32.0978668467535
10.31,0.569628858859298,31.9533008712737
10.32,0.571844924095548,31.8031628209246
10.33,0.574258113988303,31.6450945689562
10.34,0.576965031512462,31.4863427751522
10.35,0.579847212501854,31.3266878921204
10.36,0.58297219053918,31.1671279789177
10.37,0.586314946661243,31.0032606878644
10.38,0.589828944464015,30.8390848403624
10.39,0.593534543785629,30.6714690986906
10.4,0.597421273921719,30.5009188298155
10.41,0.60144494155378,30.3294085111488
10.42,0.605588125644003,30.1577128528811
10.43,0.609891576361865,29.9807587806992
10.44,0.614252749269274,29.8069651296033
10.45,0.61874710203068,29.6335015616842
10.46,0.623266912666535,29.4549052448686
10.47,0.627813462897512,29.2811348057232
10.48,0.632454256096435,29.1014309746033
10.49,0.637109327416176,28.9219917836744
10.5,0.641793887602952,28.7436193788331
10.51,0.646474362759271,28.5645100077887
10.52,0.651118415046772,28.3844436103991
10.53,0.655710576524362,28.2121152874375
10.54,0.660315553120227,28.0348586872154
10.55,0.664871132703355,27.8550819024643
10.56,0.669365345351798,27.6772522911476
10.57,0.673709831191241,27.500604842139
10.58,0.678081225570365,27.3249963681647
10.59,0.682371115363541,27.1503531514397
10.6,0.686583756626063,26.9764954725846
10.61,0.690706182840582,26.8032111842136
10.62,0.694696304412389,26.6336022687825
10.63,0.698567378999393,26.467634934238
10.64,0.702363995778258,26.2996072016239
10.65,0.706031519407699,26.1332041348868
10.66,0.709545677050979,25.9726861922159
10.67,0.71292471762152,25.8132928116382
10.68,0.716188348081352,25.6532188998829
10.69,0.719300760201583,25.4944465520521
10.7,0.722263459705201,25.3409172459241
10.71,0.725053442781902,25.1902441817221
10.72,0.727684534422631,25.0414230959666
10.73,0.730161623744555,24.8951982137542
10.74,0.732452167078742,24.7490480578614
10.75,0.734593295247723,24.6086908009491
10.76,0.736626256316047,24.4735003803641
10.77,0.738405947233619,24.3360798281034
10.78,0.740044098470274,24.2057015284228
10.79,0.741503700561722,24.0773777966038
10.8,0.742799978864579,23.9516216194885
10.81,0.743916047715399,23.8273149377457
10.82,0.744946497351459,23.7089335905156
10.83,0.745741126273755,23.5924128364622
10.84,0.746381938483976,23.4781760092047
10.85,0.746927746203121,23.3652848700683
10.86,0.747290761491103,23.2578845662823
10.87,0.747513445423828,23.1522477141401
10.88,0.747677721631009,23.0532286864485
10.89,0.747682247920741,22.9519039381294
10.9,0.747581320920081,22.8513345041021
10.91,0.747379084455943,22.7531704267044
10.92,0.74705925267926,22.6553658159587
10.93,0.746713256046283,22.5610891384105
10.94,0.746238123051412,22.4670353726759
10.95,0.745805862182054,22.3795586454706
10.96,0.745262729888647,22.2880399062941
10.97,0.744869253911367,22.2021799016245
10.98,0.744390788602958,22.1178133556029
10.99,0.74389168293021,22.0333268153738
11,0.74348944157483,21.9489161450437
11.01,0.743077779223958,21.8634501125902
11.02,0.742895850821727,21.7798705890814
11.03,0.742619990184051,21.6945180423532
11.04,0.742450610452782,21.6089383738907
11.05,0.742385248054496,21.5234801680141
11.06,0.742430192818044,21.4374828031874
11.07,0.74258445262384,21.350763089755
11.08,0.742767295634914,21.2699514117376
11.09,0.743180871790136,21.1818623984374
11.1,0.743719452691603,21.092771199816
11.11,0.744403704457614,21.0037891460187
11.12,0.745234500269872,20.9097472294636
11.13,0.746206452200831,20.814999779955
11.14,0.747340397337424,20.7255004647549
11.15,0.748616807353631,20.6311137927953
11.16,0.749992739699967,20.5294286237177
11.17,0.751507601919408,20.4275056693322
11.18,0.753134800236826,20.318291223978
11.19,0.754879197948379,20.2149137078943
11.2,0.756752804750196,20.1114474451068
11.21,0.758716468660411,20.0077796362649
11.22,0.76078879038975,19.9013588867536
11.23,0.762954703852822,19.793719604101
11.24,0.765213241705065,19.6853374625397
11.25,0.767567102784697,19.5755592985998
11.26,0.769962578179113,19.4658011686464
11.27,0.772445400523437,19.3544891745899
11.28,0.774974605462499,19.2429610812803
11.29,0.777563727645983,19.1295392122269
11.3,0.780277295930237,19.0110836440252
11.31,0.782930786717838,18.8979215390288
11.32,0.785622954890681,18.7838652944592
11.33,0.788245949346834,18.6623667783339
11.34,0.790991343172435,18.548927063346
11.35,0.793807776775599,18.4387981166488
11.36,0.796566950157908,18.3256023203241
11.37,0.799339224951753,18.2122818169938
11.38,0.80217089924887,18.1009678524388
11.39,0.804894880226149,17.9860547806931
11.4,0.807637166222589,17.8731139444606
11.41,0.810331794014432,17.759896987446
11.42,0.813025996059386,17.6455720875865
11.43,0.81567205018239,17.5331629132679
11.44,0.81841729609848,17.4215305142559
11.45,0.820982363947836,17.3106702424165
11.46,0.823521616633787,17.2000959554761
11.47,0.826008799718151,17.0906757864737
11.48,0.828477615928211,16.9824460605332
11.49,0.830888731453503,16.8745925695275
11.5,0.833242852380359,16.767572363582
11.51,0.835533258251815,16.6617613383664
11.52,0.837748798979624,16.5580648200721
11.53,0.839921568500455,16.4538991470042
11.54,0.842049045814286,16.349447752578
11.55,0.844081466133892,16.2480615069074
11.56,0.846060838496648,16.1464801009604
11.57,0.847971961200521,16.0459847590364
11.58,0.849788733313751,15.9485135305699
11.59,0.851529690064388,15.8541740318397
11.6,0.853189707414495,15.7608299379363
11.61,0.854785129680727,15.6677098497496
11.62,0.856292143872937,15.5736737918882
11.63,0.857700874979345,15.4829228995362
11.64,0.85902697737555,15.3913957269936
11.65,0.860269718315233,15.3037516784352
11.66,0.861424171604443,15.2173196776407
11.67,0.86249145981961,15.1318945586395
11.68,0.863478487833189,15.0506993423399
11.69,0.864390730779121,14.9695391704534
11.7,0.865195405139452,14.8905124331034
11.71,0.865918313267486,14.8129449963032
11.72,0.866555788512887,14.735651843119
11.73,0.867099984185546,14.6615977481542
11.74,0.867565416465093,14.5890420992656
11.75,0.867946063977828,14.518372950148
11.76,0.868265309421126,14.4479589583666
11.77,0.868484974065105,14.3805729797699
11.78,0.868626447935496,14.3131958694785
11.79,0.868706170699785,14.2482414959655
11.8,0.868724808766052,14.1841334123619
11.81,0.868677954011477,14.1216835290351
11.82,0.868593913922479,14.0606100553863
11.83,0.868470277794856,14.0000628358525
11.84,0.868448354466666,13.9461429576292
11.85,0.86825536197657,13.8879671889548
11.86,0.867954061420578,13.8275256517404
11.87,0.867738957980558,13.7703686427596
11.88,0.867533506379549,13.716532896202
11.89,0.867301313747938,13.6604708757055
11.9,0.86711442800817,13.6054442178426
11.91,0.8669157499595,13.5520881564873
11.92,0.866729097391829,13.4965263372126
11.93,0.866613339010936,13.4418816577409
11.94,0.866539752556661,13.3865445774221
11.95,0.866573437984303,13.3282043109304
11.96,0.866656418459532,13.2691213215017
11.97,0.866764845227643,13.212770888699
11.98,0.866937943721825,13.1561711396027
11.99,0.867186180596986,13.0997859338874
12,0.867522351071458,13.0434346838746
12.01,0.867952018078259,12.9850194196382
12.02,0.868472416266018,12.9296422260098
12.03,0.869037261950495,12.869580819175
12.04,0.869725050403178,12.8079677296445
12.05,0.870473542532589,12.7453063271026
12.06,0.871336087598268,12.682429550278
12.07,0.872282926230521,12.6181940860663
12.08,0.873323293564333,12.5544399030229
12.09,0.874432535358169,12.4889737066353
12.1,0.875599905534002,12.4228934603628
12.11,0.876852146363553,12.3555279928833
12.12,0.878202673400208,12.2871022947032
12.13,0.879621585767264,12.2175406405501
12.14,0.881091017546087,12.1481615567824
12.15,0.882642779622488,12.076834730738
12.16,0.88421525998254,12.0063793335444
12.17,0.885843308786423,11.9351552061729
12.18,0.887522467706828,11.8636374457802
12.19,0.889239969909418,11.7908685185229
12.2,0.890985618617882,11.7179082283541
12.21,0.892834403819036,11.6504332276963
12.22,0.894629366331931,11.5768874780001
12.23,0.89644938656597,11.5041248594585
12.24,0.898276867288994,11.4302780973305
12.25,0.900125048193323,11.3560339132955
12.26,0.901970484677055,11.282211423169
12.27,0.903810948421841,11.2083173456359
12.28,0.905647035977167,11.134162364164
12.29,0.907478357837468,11.0603958218057
12.3,0.909302808103795,10.9876468997441
12.31,0.911114457435915,10.9146651074832
12.32,0.912939699936171,10.8418484576158
12.33,0.914702416519252,10.7699790170081
12.34,0.916447707289307,10.6982407431499
12.35,0.918157962198278,10.6268058246736
12.36,0.919834348733088,10.5558760042203
12.37,0.921495707885197,10.4851539314593
12.38,0.923111161779651,10.4152344253483
12.39,0.924684809497035,10.3460693095677
12.4,0.926219445180666,10.2778159297391
12.41,0.927737188915084,10.2087364421295
12.42,0.929192451724889,10.14166085571
12.43,0.930598794785483,10.0752542645097
12.44,0.931954418968493,10.0096411955111
12.45,0.933264469707835,9.94502363635874
12.46,0.934513508880267,9.88073286590427
12.47,0.935720273208543,9.81728421676497
12.48,0.93686534276578,9.75532180211437
12.49,0.937958910862715,9.69419589747378
12.5,0.938989554218442,9.63367295604212
12.51,0.939960432562725,9.57425924064141
12.52,0.940872431532857,9.5169610986051
12.53,0.94171754582044,9.45937486432483
12.54,0.942506504055381,9.40436468348192
12.55,0.943213358944043,9.34916842823641
12.56,0.943868719868262,9.29592732792518
12.57,0.944448065256369,9.24358732243479
12.58,0.944958662111294,9.1924842603558
12.59,0.945402827324088,9.142599065996
12.6,0.945813710787599,9.09235309614229
12.61,0.946123358960599,9.04491117333292
12.62,0.946371509896077,8.99873021751172
12.63,0.946557073359275,8.95323346678814
12.64,0.946669459241996,8.90972176298219
12.65,0.946694455585723,8.86978087532861
12.66,0.946690254926391,8.8275254234732
12.67,0.946639452767694,8.78750680260687
12.68,0.946550079593073,8.74837658853835
12.69,0.946394174104387,8.70898206123932
12.7,0.946208472963711,8.67097319428324
12.71,0.945980745270594,8.63391263701898
12.72,0.945734259182726,8.59760382110891
12.73,0.945503821363394,8.56298424394153
12.74,0.945236114191199,8.52826032128873
12.75,0.944944477469834,8.49343536741318
12.76,0.944668211343531,8.45908268501078
12.77,0.944385093717384,8.42504965208212
12.78,0.944120777500117,8.39131910068805
12.79,0.943886520159666,8.35739586778687
12.8,0.9436751915812,8.32349536183803
12.81,0.943493927996567,8.28976348903987
12.82,0.943357033969448,8.25591552497915
12.83,0.943281288290519,8.22102500737756
12.84,0.943251326031275,8.18657170576521
12.85,0.943283133125158,8.15105401879456
12.86,0.943371654372376,8.11633388996624
12.87,0.943535139192849,8.0790099643597
12.88,0.943769164908768,8.04212920375683
12.89,0.944077425389002,8.00226363871147
12.9,0.94445109616377,7.9626152022595
12.91,0.944885039957409,7.92425713264087
12.92,0.945386072814349,7.88379224308414
12.93,0.945957118363691,7.84268289554005
12.94,0.946590665070597,7.80110772435081
12.95,0.947274125073139,7.75894474830467
12.96,0.948036575107881,7.71661738274834
12.97,0.948854144820588,7.67287389213741
12.98,0.949719262710707,7.62974001435555
12.99,0.950633193562346,7.58533955676185
13,0.951601080807803,7.54055692620841
13.01,0.952604191194636,7.4952583925977
13.02,0.953647837150655,7.44943613875707
13.03,0.954723099027862,7.40320635249092
13.04,0.955829610747431,7.35682897197299
13.05,0.95696247312627,7.30998647083382
13.06,0.958122987459845,7.26235241603752
13.07,0.959294379963892,7.2152269561618
13.08,0.960485721813225,7.16804009427352
13.09,0.961685956576541,7.12002848433869
13.1,0.962892962525061,7.07215158709894
13.11,0.964110112054215,7.02417867549039
13.12,0.965325828335123,6.97626212229334
13.13,0.966542511589568,6.92812018179111
13.14,0.967753097231226,6.87985424574163
13.15,0.968951606737648,6.83080858439958
13.16,0.970151251992656,6.7830644883436
13.17,0.97133876844789,6.73534973286042
13.18,0.972517792442031,6.68781597588963
13.19,0.973678906730007,6.64056875091575
13.2,0.974822598501501,6.59374096918815
13.21,0.975939844200608,6.54708097574867
13.22,0.977057280295051,6.50068721218657
13.23,0.978150742197978,6.45467745237043
13.24,0.979221835576318,6.40907386595683
13.25,0.980264881872072,6.3638891825655
13.26,0.981289714738854,6.31893282288767
13.27,0.982295912281733,6.27409363440242
13.28,0.983270609714672,6.22985701488483
13.29,0.984216207454018,6.1860494684608
13.3,0.985131571576363,6.14278734269011
13.31,0.986010722054643,6.10049145356087
13.32,0.986860815453724,6.05841227056001
13.33,0.987681103955803,6.01676411318559
13.34,0.988464832089365,5.97598136296709
13.35,0.989214688989692,5.93561359488767
13.36,0.989927263802951,5.89670615543156
13.37,0.990602635472162,5.85737541829934
13.38,0.991243884447369,5.81863815363063
13.39,0.991844783918767,5.77977576375805
13.4,0.992406521254739,5.74258959066629
13.41,0.992926639700848,5.70521420728321
13.42,0.993405248310514,5.66951203909163
13.43,0.993843704845862,5.6347859871351
13.44,0.99424096961738,5.60062291052473
13.45,0.994574049603516,5.56709923504736
13.46,0.994886682109121,5.53433077598522
13.47,0.995158304912035,5.5019169478118
13.48,0.995389268038464,5.47068891772521
13.49,0.995578704918637,5.44021269285166
13.5,0.995725633174597,5.41044722610001
13.51,0.995831461098143,5.38154216281352
13.52,0.995898745285326,5.35337379664979
13.53,0.995933366734876,5.32586234661168
13.54,0.995936395904585,5.29906006971516
13.55,0.995905065856786,5.27280966297254
13.56,0.995839884583734,5.24700516859864
13.57,0.99573735795262,5.22118457484174
13.58,0.995623707874987,5.19632973064825
13.59,0.995494437377723,5.17234001772651
13.6,0.995348091413714,5.14864864328288
13.61,0.995198066268338,5.12560636032802
13.62,0.995041474755113,5.10293073196176
13.63,0.994886907427518,5.08037554767551
13.64,0.99473344407816,5.05792460462524
13.65,0.994595792463055,5.03569860314557
13.66,0.994461416003649,5.01357466692816
13.67,0.994341729775513,4.99137650278593
13.68,0.994248539551988,4.96918699778336
13.69,0.994177028858204,4.94705290270995
13.7,0.994140150220146,4.92445876317572
13.71,0.994132547975637,4.90196287316728
13.72,0.994161475594212,4.87930583198359
13.73,0.994232646044136,4.85560519491388
13.74,0.994341530953101,4.83173202443141
13.75,0.994486218087636,4.80815368818318
13.76,0.994673642347196,4.78424841211808
13.77,0.994901554875292,4.76000029078526
13.78,0.995174052802284,4.73494784882012
13.79,0.995487306341371,4.70943151648194
13.8,0.99583934997726,4.68348497196269
13.81,0.996230877855533,4.65678129807934
13.82,0.996646420157594,4.6282002808258
13.83,0.997114896968101,4.60132714241635
13.84,0.997625687394693,4.57350617534234
13.85,0.998154218169896,4.54558300729225
13.86,0.998711468941239,4.51727478923217
13.87,0.999301196083279,4.48862594267422
13.88,0.999913805205755,4.45973719269392
13.89,1.00054313567034,4.43080316180726
13.9,1.00119695954888,4.40153669745029
13.91,1.0018712456553,4.37189534957631
13.92,1.00256216672369,4.34189651100973
13.93,1.00326363945004,4.31201171556353
13.94,1.00397246633972,4.28167840910096
13.95,1.00469191289531,4.25189290696762
13.96,1.00542198225122,4.2217951268642
13.97,1.00615504079473,4.19128409587074
13.98,1.00689583626146,4.16111269051144
13.99,1.00763671150878,4.13093272629027
14,1.00837415694055,4.10131915366448
14.01,1.00911725516616,4.07109455355716
14.02,1.00985172717241,4.04077809344365
14.03,1.01058675193324,4.0106266854699
14.04,1.01131577148226,3.98044290057584
14.05,1.01203838955425,3.95044545646595
14.06,1.01275439569884,3.92055165218885
14.07,1.01346278776754,3.89075563278386
14.08,1.0141600025428,3.86120480808707
14.09,1.01484823631183,3.83179224786547
14.1,1.01552527942376,3.8024114684957
14.11,1.01619194849679,3.77335598923534
14.12,1.01684550208522,3.7445400656189
14.13,1.01748331857385,3.71602675689689
14.14,1.01810928732582,3.68767670255669
14.15,1.01872499573366,3.65941144520699
14.16,1.01932072920463,3.63163537926885
14.17,1.01990388675915,3.60392710181833
14.18,1.02046775401702,3.57686518665766
14.19,1.02101929310083,3.54969471182688
14.2,1.02155101920855,3.52294127674636
14.21,1.02204873098442,3.49845485563814
14.22,1.02254399485801,3.47227863407188
14.23,1.0230192391661,3.44651921193763
14.24,1.02347653250867,3.42100203491143
14.25,1.02391135470082,3.39588825175135
14.26,1.02432636469554,3.37113108965286
14.27,1.02471625853094,3.34658518716841
14.28,1.02508672020778,3.32265684489075
14.29,1.02543700031055,3.29916665253033
14.3,1.02576260145307,3.27602136072687
14.31,1.02606516881931,3.2532741044125
14.32,1.02634505400043,3.2309237220015
14.33,1.02660019478351,3.20914905266286
14.34,1.02682976522728,3.18782122740499
14.35,1.0270342287498,3.16692185405359
14.36,1.02721306821749,3.14646201521692
14.37,1.027367424228,3.1264529343197
14.38,1.02749593570933,3.1069500212757
14.39,1.02760257960415,3.08778940112248
14.4,1.02768462390591,3.06915231434324
14.41,1.02774331404234,3.05105743815473
14.42,1.02777903732742,3.03354967416526
14.43,1.02779346545659,3.01602387786616
14.44,1.02778853907813,2.99897911033519
14.45,1.02776732215934,2.98263386484221
14.46,1.02772860796803,2.96643540106168
14.47,1.02767343034846,2.95070921585538
14.48,1.027608692126,2.9351606261379
14.49,1.02753048950477,2.91979560029031
14.5,1.02744946940062,2.90470655222629
14.51,1.0273621126616,2.88975365016901
14.52,1.02728183988162,2.87513045360044
14.53,1.0272021540784,2.86054929392339
14.54,1.02713136235316,2.84598025419712
14.55,1.02707177301595,2.83147799479948
14.56,1.02701708359257,2.81720092283763
14.57,1.02698498726752,2.80264348401615
14.58,1.02697145295605,2.78796415640794
14.59,1.0269791520936,2.77316967253672
14.6,1.02701117776163,2.75805397774595
14.61,1.02706668946684,2.74285643605581
14.62,1.02714703585115,2.7274643734754
14.63,1.02725401255702,2.71189960759038
14.64,1.02738748127192,2.69599611877583
14.65,1.0275471862334,2.67987354802135
14.66,1.02773422636483,2.66339054000253
14.67,1.02794742000197,2.64662519345279
14.68,1.02818432376536,2.62977498807555
14.69,1.02844518375804,2.61261568480437
14.7,1.02873023939373,2.59521298734549
14.71,1.02903631512012,2.57756987908001
14.72,1.02936090130121,2.55968507488856
14.73,1.02970392219096,2.54190602683512
14.74,1.03006384464499,2.5236443146438
14.75,1.0304383676092,2.50529772859888
14.76,1.03082664940642,2.4868043596523
14.77,1.03122674556428,2.46816234978401
14.78,1.03163639346295,2.44957154292905
14.79,1.03205458907354,2.43075037058832
14.8,1.03247906242297,2.41190255045009
14.81,1.03291016258954,2.39298864928947
14.82,1.03334535361986,2.3740410401785
14.83,1.03378241504971,2.35504010723187
14.84,1.03422236743616,2.33593106615465
14.85,1.03466265894689,2.31688318871688
14.86,1.03510266295513,2.29786760168023
14.87,1.03554312374048,2.27870149629363
14.88,1.0359810901191,2.25975776934392
14.89,1.03641624172414,2.24087081366681
14.9,1.03684314693447,2.22189519171471
14.91,1.03727092157507,2.20317992644324
14.92,1.03769606361575,2.18446500587899
14.93,1.03811545921234,2.16585101910636
14.94,1.03852921873914,2.14732606843912
14.95,1.0389381527138,2.12890380626946
14.96,1.03934110170569,2.110555180721
14.97,1.03973726430173,2.09233808368857
14.98,1.04012447602249,2.07428882232812
14.99,1.04050710481419,2.05630588331061
15,1.04088282315989,2.03845107882501
15.01,1.04125125370364,2.02074948306039
15.02,1.04160949779653,2.00326059955402
15.03,1.04196187928529,1.98581279245835
15.04,1.04230788761494,1.96839890901977
15.05,1.04264326871108,1.95127971855668
15.06,1.0429706527597,1.9342850704293
15.07,1.04328915827403,1.91746240491711
15.08,1.04359867174362,1.90081900425079
15.09,1.04389947395593,1.88427318767897
15.1,1.04419092079561,1.86791625171721
15.11,1.0444730198474,1.85175977418422
15.12,1.04474538277717,1.83586772518214
15.13,1.04500841787286,1.82011570476941
15.14,1.04526189721167,1.80457142872619
15.15,1.04550484479952,1.78919302699053
15.16,1.04573762721001,1.77394698140745
15.17,1.04595992165697,1.75906234621638
15.18,1.04617177542218,1.74380704595718
15.19,1.04637221498219,1.72921783474142
15.2,1.0465617577988,1.71487700660542
15.21,1.04673934347027,1.70072319133702
15.22,1.04690592695905,1.68679240136094
15.23,1.04706186042145,1.67312178526519
15.24,1.04720559472761,1.6596613687754
15.25,1.04733848807225,1.64639636254187
15.26,1.04745844336781,1.63339422913649
15.27,1.04756646936065,1.62063015748546
15.28,1.04766273667346,1.60810023138969
15.29,1.0477470475804,1.59584383203897
15.3,1.04782072048643,1.58378777738254
15.31,1.04788329272138,1.57196207979268
15.32,1.04793560946034,1.56035087158084
15.33,1.0479781688184,1.54891158626793
15.34,1.04801235763007,1.53769696352938
15.35,1.04803989434277,1.52667936218395
15.36,1.04806051203613,1.51580793948595
15.37,1.04807834012597,1.50513020539824
15.38,1.04809353503359,1.49454630583209
15.39,1.04810932161179,1.48414831095707
15.4,1.04812714913264,1.47376043787492
15.41,1.04814782365925,1.46340455506647
15.42,1.04816939413277,1.45317537579805
15.43,1.04820334965433,1.44286602057762
15.44,1.04824749813663,1.43250162097534
15.45,1.04830267294094,1.42209193377679
15.46,1.04836989441503,1.41163710255457
15.47,1.04845048563079,1.40108448887645
15.48,1.04854511191419,1.3904503734623
15.49,1.04865499202781,1.37968226892473
15.5,1.04877802873134,1.36880847889277
15.51,1.04891461200229,1.35787713736333
15.52,1.04906464810942,1.34681685604239
15.53,1.04922691586969,1.33567185417751
15.54,1.04940283631561,1.32412578985025
15.55,1.04958612659517,1.31299150213023
15.56,1.04977958437842,1.30158746049555
15.57,1.04998134539247,1.29012549876998
15.58,1.05019008347799,1.27860911424546
15.59,1.05040398587035,1.26708903096936
15.6,1.05062104984795,1.25561091974625
15.61,1.05084312799083,1.24406666369095
15.62,1.05106761958482,1.23253101249481
15.63,1.05129354632793,1.22102703527672
15.64,1.05152065746093,1.20952580213429
15.65,1.05174738207159,1.19808942851644
15.66,1.05197373550397,1.18670653263257
15.67,1.05219889798198,1.17538560691597
15.68,1.05242251705202,1.16413880084417
15.69,1.05264423162702,1.15298879614791
15.7,1.05286393536009,1.14190088164924
15.71,1.05308143304365,1.13091263755372
15.72,1.0532966341993,1.12003276555117
15.73,1.05350960251778,1.10928258239198
15.74,1.05372039775396,1.09868809666717
15.75,1.05392962213822,1.08827117422943
15.76,1.05413799066984,1.07808827872684
15.77,1.05434644276096,1.06826653211308
15.78,1.05447613722587,1.06258140210319
15.79,1.05455295677674,1.05946853969316
15.8,1.054600232087,1.05769323908463
15.81,1.05463032736344,1.05664117619574
15.82,1.05465006356569,1.0559964667067
15.83,1.05466335847234,1.0555902575305
15.84,1.05467254679532,1.0553286231761
15.85,1.05467906500121,1.05515718687018
15.86,1.05468381991904,1.05504329482809
15.87,1.05468739529569,1.05496679358772
15.88,1.05469017294641,1.0549148785874
15.89,1.05469240515197,1.05487929843382
15.9,1.05469426012389,1.05485465151876
15.91,1.05469585076356,1.05483736675121
15.92,1.05469725327417,1.0548250760931
15.93,1.0546985194632,1.05481619654644
15.94,1.05469968479769,1.0548096628562
15.95,1.05470077373474,1.05480474367015
15.96,1.05470180316788,1.0548009893855
15.97,1.05470278531909,1.05479802259655
15.98,1.05470372851409,1.0547956668506
15.99,1.0547046392264,1.05479373842106
16,1.05470552202836,1.05479213799057
16.01,1.0547063804534,1.05479080362358
16.02,1.05470721738001,1.05478965558594
16.03,1.05470803486318,1.05478869432624
16.04,1.05470883494105,1.05478786573915
16.05,1.05470961909169,1.0547871657431
16.06,1.05471038873966,1.05478656839629
16.07,1.05471114503659,1.05478606768981
16.08,1.05471188906348,1.05478565149889
16.09,1.05471262177038,1.05478531214205
16.1,1.05471334402222,1.05478504198998
16.11,1.0547140565998,1.05478484291259
16.12,1.05471476029554,1.05478469876811
16.13,1.05471545573373,1.05478460593803
16.14,1.05471614349701,1.05478457260418
16.15,1.05471682424497,1.05478458232302
16.16,1.05471749846625,1.05478463539855
16.17,1.05471816664883,1.05478472584844
16.18,1.05471882921672,1.05478485415038
16.19,1.0547194865948,1.05478502513679
16.2,1.05472013925263,1.05478521696065
16.21,1.05472078743709,1.05478544165728
16.22,1.05472143151374,1.05478569789314
16.23,1.0547220718314,1.0547859761135
16.24,1.05472270864033,1.0547862786651
16.25,1.0547233422123,1.05478659794286
16.26,1.05472397274071,1.05478694292871
16.27,1.05472460050694,1.05478730394961
16.28,1.05472522569341,1.05478767936364
16.29,1.05472584846466,1.05478807231726
16.3,1.05472646901521,1.05478847807242
16.31,1.05472708749071,1.05478889416944
16.32,1.05472770401105,1.05478932827419
16.33,1.05472831877148,1.05478976747973
16.34,1.05472893183693,1.05479021309652
16.35,1.05472954328491,1.05479067336454
16.36,1.05473015327451,1.05479113955788
16.37,1.05473076187646,1.05479160973219
16.38,1.0547313691414,1.05479208635221
16.39,1.0547319751444,1.05479257164192
16.4,1.05473257998199,1.0547930586021
16.41,1.0547331836801,1.05479355350777
16.42,1.05473378632715,1.0547940448239
16.43,1.05473438789566,1.05479454623281
16.44,1.05473498849515,1.05479504943946
16.45,1.05473558815134,1.05479554923601
16.46,1.05473618683784,1.05479605480352
16.47,1.05473678462027,1.05479655988536
16.48,1.05473738150126,1.05479706680694
16.49,1.0547379775066,1.05479757324001
16.5,1.05473857263879,1.05479808395055
16.51,1.05473916694793,1.05479858950297
16.52,1.05473976038952,1.05479909838746
16.53,1.05474035300425,1.05479960351073
16.54,1.0547409447618,1.05480010854991
16.55,1.05474153566884,1.05480061789862
16.56,1.05474212577584,1.05480112002488
16.57,1.05474271501782,1.05480162733104
16.58,1.0547433034542,1.05480212756361
16.59,1.05474389102165,1.05480262672109
16.6,1.05474447771731,1.0548031278106
16.61,1.0547450635685,1.05480362038097
16.62,1.05474564849783,1.0548041167241
16.63,1.05474623255157,1.05480461009579
16.64,1.05474681570819,1.05480510121553
16.65,1.0547473979536,1.0548055870287
16.66,1.05474797924337,1.05480607558459
16.67,1.05474855961397,1.0548065620076
16.68,1.05474913905274,1.0548070450486
16.69,1.0547497175348,1.05480752279292
16.7,1.0547502950164,1.05480799935868
16.71,1.05475087149538,1.05480847548283
16.72,1.05475144697693,1.05480894922763
16.73,1.05475202144692,1.05480941870541
16.74,1.05475259487253,1.05480988778785
16.75,1.05475316725995,1.05481034997373
16.76,1.05475373855036,1.0548108154525
16.77,1.0547543087873,1.05481127430161
16.78,1.05475487791489,1.05481173021247
16.79,1.05475544591461,1.05481218811854
16.8,1.05475601281739,1.0548126383792
16.81,1.05475657855764,1.05481308959534
16.82,1.05475714315632,1.05481353692699
16.83,1.05475770658585,1.05481398222026
16.84,1.05475826883737,1.05481442443441
16.85,1.05475882989173,1.05481486555602
16.86,1.05475938974982,1.05481530315908
16.87,1.0547599483883,1.05481573425504
16.88,1.05476050575426,1.05481617475639
16.89,1.05476106195415,1.0548166019439
16.9,1.05476161686656,1.05481703127585
16.91,1.05476217052566,1.05481745408066
16.92,1.05476272287868,1.05481788519527
16.93,1.05476327402149,1.05481830001035
16.94,1.05476382380341,1.05481871173153
16.95,1.05476437220703,1.05481913179565
16.96,1.05476491932929,1.0548195487689
16.97,1.05476546515205,1.05481995361212
16.98,1.05476600956714,1.05482036855059
16.99,1.05476655268929,1.05482077577845
17,1.05476709445437,1.05482118152966
17.01,1.05476763486113,1.05482158339892
17.02,1.05476817388431,1.0548219858434
17.03,1.05476871154343,1.05482238259991
17.04,1.05476924779526,1.05482277852674
17.05,1.05476978264551,1.05482317337769
17.06,1.05477031609741,1.05482356436671
17.07,1.05477084812631,1.05482395792612
17.08,1.05477137877203,1.05482434372541
17.09,1.05477190797088,1.0548247276385
17.1,1.05477243571844,1.05482511647018
17.11,1.05477296207826,1.05482549812878
17.12,1.05477348699256,1.05482587808283
17.13,1.05477401045873,1.05482625899034
17.14,1.05477453250071,1.05482663293972
17.15,1.05477505306324,1.05482700425799
17.16,1.0547755721348,1.0548273830534
17.17,1.05477608980488,1.05482775017372
17.18,1.05477660597093,1.05482811978385
17.19,1.05477712067278,1.05482848723586
17.2,1.05477763390348,1.05482885051637
17.21,1.05477814563608,1.05482921627301
17.22,1.05477865591022,1.0548295782094
17.23,1.05477916470232,1.054829939017
17.24,1.05477967201589,1.05483029676919
17.25,1.05478017783517,1.05483065409901
17.26,1.05478068217086,1.05483101402721
17.27,1.0547811850637,1.05483136374837
17.28,1.05478168642618,1.05483171623781
17.29,1.05478218630121,1.05483206669012
17.3,1.0547826846833,1.0548324153452
17.31,1.0547831815694,1.05483276092389
17.32,1.05478367694373,1.05483310971817
17.33,1.05478417085347,1.05483345032461
17.34,1.05478466323151,1.05483379474861
17.35,1.05478515413124,1.05483413442762
17.36,1.05478564352005,1.05483447670103
17.37,1.05478613143891,1.05483481249255
17.38,1.05478661783778,1.05483515071267
17.39,1.05478710275609,1.05483548496203
17.4,1.05478758616898,1.05483581831319
17.41,1.0547880680825,1.05483615111888
17.42,1.05478854850617,1.05483648278237
17.43,1.05478902744346,1.05483681236774
17.44,1.05478950488847,1.0548371389171
17.45,1.05478998082579,1.05483746802986
17.46,1.05479045529605,1.05483779166399
17.47,1.05479092825921,1.0548381139976
17.48,1.05479139971733,1.05483843851987
17.49,1.05479186970728,1.05483876173782
17.5,1.05479233823071,1.05483908006242
17.51,1.05479280525341,1.05483939784361
17.52,1.05479327078492,1.05483971576257
17.53,1.05479373484152,1.05484003159138
17.54,1.05479419741706,1.05484034650624
17.55,1.05479465851721,1.05484066152941
17.56,1.05479511815778,1.05484097317125
17.57,1.05479557631958,1.0548412833536
17.58,1.05479603300282,1.05484159266334
17.59,1.05479648821354,1.05484190832545
17.6,1.05479694202986,1.05484220654531
17.61,1.05479739429158,1.05484251407288
17.62,1.05479784510714,1.05484282177962
17.63,1.05479829449276,1.05484312235626
17.64,1.05479874239154,1.05484342547576
17.65,1.05479918884372,1.05484372773595
17.66,1.05479963385517,1.05484402758094
17.67,1.05480007741615,1.05484432583176
17.68,1.05480051952523,1.05484462441408
17.69,1.05480096020023,1.0548449225643
17.7,1.05480139945114,1.05484521704727
17.71,1.05480183725558,1.05484551158825
17.72,1.05480227362857,1.05484580564591
17.73,1.05480270857958,1.05484609720297
17.74,1.05480314209784,1.05484638747925
17.75,1.05480357418487,1.05484667900048
17.76,1.0548040048674,1.05484696940088
17.77,1.05480443414825,1.0548472547512
17.78,1.05480486199102,1.05484754330829
17.79,1.05480528844207,1.05484782757522
17.8,1.05480571347247,1.05484811228394
17.81,1.05480613710082,1.05484839650951
17.82,1.0548065593363,1.05484867993542
17.83,1.05480698018482,1.0548489590415
17.84,1.05480739961712,1.0548492406533
17.85,1.05480781767235,1.05484951945903
17.86,1.05480823433625,1.05484978820677
17.87,1.05480864952231,1.0548500783216
17.88,1.05480906345858,1.05485035364931
17.89,1.05480947600993,1.0548506289624
17.9,1.05480988719005,1.0548509015199
17.91,1.05481029698511,1.05485117663817
17.92,1.0548107054345,1.05485144749464
17.93,1.05481111250914,1.05485171943448
17.94,1.05481151823355,1.05485198928527
17.95,1.05481192260036,1.05485225881997
17.96,1.05481232561998,1.05485252685404
17.97,1.05481272729087,1.0548527930111
17.98,1.05481312760777,1.05485306113961
17.99,1.05481352660388,1.05485332649181
18,1.05481392426467,1.05485359032902
18.01,1.05481432058835,1.05485385480032
18.02,1.05481471559461,1.05485411713699
18.03,1.05481510927529,1.05485437825219
18.04,1.05481550163142,1.05485464147616
18.05,1.0548158926973,1.054854899937
18.06,1.05481628243825,1.05485515725915
18.07,1.05481667085614,1.05485541640216
18.08,1.05481705798235,1.05485567392641
18.09,1.05481744381364,1.05485593092454
18.1,1.05481782835766,1.05485618456661
18.11,1.05481821159378,1.05485643927894
18.12,1.05481859354574,1.05485669283982
18.13,1.05481897421487,1.05485694610406
18.14,1.05481935361101,1.05485719424759
18.15,1.05481973169577,1.05485744784439
18.16,1.05482010853667,1.05485770109023
18.17,1.05482048414263,1.05485794599305
18.18,1.05482085844269,1.05485819345815
18.19,1.05482123147548,1.05485844309119
18.2,1.0548216032753,1.05485868875143
18.21,1.05482197381478,1.05485893505379
18.22,1.05482234311294,1.05485918001571
18.23,1.05482271116877,1.05485942334383
18.24,1.05482307797839,1.05485966305773
18.25,1.05482344351815,1.05485990059117
18.26,1.05482380777897,1.05486015199716
18.27,1.0548241709121,1.05486039101512
18.28,1.05482453280515,1.05486062922454
18.29,1.05482489346241,1.05486086825662
18.3,1.05482525290445,1.05486110587903
18.31,1.05482561112932,1.05486134614246
18.32,1.05482596817555,1.05486157910739
18.33,1.05482632398204,1.05486181546211
18.34,1.05482667859501,1.05486204795564
18.35,1.05482703198784,1.054862283094
18.36,1.05482738419912,1.05486251571674
18.37,1.05482773521552,1.05486274854745
18.38,1.05482808505106,1.05486298117198
18.39,1.05482843371547,1.05486321200325
18.4,1.05482878120255,1.05486343995862
18.41,1.05482912749533,1.05486366784032
18.42,1.05482947260502,1.0548638971348
18.43,1.05482981655752,1.05486412545627
18.44,1.05483015935468,1.05486435256927
18.45,1.05483050099598,1.05486458124176
18.46,1.05483084150852,1.05486479917149
18.47,1.05483118079634,1.05486502567741
18.48,1.05483151895727,1.05486524933596
18.49,1.05483185597414,1.05486547236158
18.5,1.05483219185207,1.05486569419564
18.51,1.05483252659052,1.05486591545654
18.52,1.05483286019516,1.05486613742488
18.53,1.05483319268437,1.05486635698766
18.54,1.05483352404527,1.05486657500805
18.55,1.05483385427374,1.0548667936289
18.56,1.05483418338707,1.05486701116534
18.57,1.05483451138558,1.0548672284043
18.58,1.05483483827743,1.05486744302068
18.59,1.05483516404749,1.05486765939955
18.6,1.05483548872455,1.05486787559423
18.61,1.05483581231769,1.05486808541866
18.62,1.05483613477415,1.05486829831128
18.63,1.05483645613589,1.05486851069208
18.64,1.05483677640875,1.05486872408109
18.65,1.05483709561367,1.05486893454672
18.66,1.05483741373211,1.05486914422783
18.67,1.0548377307671,1.05486935384903
18.68,1.05483804672887,1.05486956283335
18.69,1.05483836162177,1.05486977021737
18.7,1.05483867544049,1.05486997720519
18.71,1.05483898819182,1.05487018379456
18.72,1.05483929988242,1.05487039057484
18.73,1.0548396105248,1.05487059530892
18.74,1.054839920109,1.05487079914871
18.75,1.05484022863666,1.05487100327612
18.76,1.0548405361212,1.05487120597686
18.77,1.0548408425588,1.05487140860431
18.78,1.05484114795917,1.05487160915058
18.79,1.0548414523119,1.05487181104438
18.8,1.0548417556409,1.05487201009025
18.81,1.05484205792796,1.05487221123215
18.82,1.05484235920442,1.05487240947273
18.83,1.0548426594514,1.05487260776505
18.84,1.0548429586797,1.05487280445191
18.85,1.05484325688346,1.05487300327354
18.86,1.05484355409423,1.05487319838656
18.87,1.0548438502849,1.0548733923845
18.88,1.05484414545452,1.05487358779515
18.89,1.05484443962739,1.05487378171622
18.9,1.0548447327986,1.05487397559179
18.91,1.05484502497769,1.0548741690368
18.92,1.05484531617027,1.05487436101358
18.93,1.05484560637154,1.05487455243933
18.94,1.0548458955859,1.05487474324649
18.95,1.05484618381701,1.05487493336608
18.96,1.05484647106785,1.05487512516798
18.97,1.05484675736499,1.05487531047641
18.98,1.05484704265314,1.05487549981099
18.99,1.05484732698255,1.05487568780365
19,1.05484761034941,1.05487587456044
19.01,1.054847892751,1.05487606052932
19.02,1.05484817418907,1.05487624649483
19.03,1.05484845467324,1.05487643091944
19.04,1.05484873419763,1.0548766161123
19.05,1.05484901277949,1.05487680004368
19.06,1.05484929041566,1.05487698283896
19.07,1.05484956710423,1.05487716546275
19.08,1.05484984285295,1.05487734774747
19.09,1.05485011766782,1.05487752963995
19.1,1.05485039155425,1.05487770915938
19.11,1.05485066449782,1.05487789010009
19.12,1.05485093652214,1.05487806855577
19.13,1.05485120761157,1.05487824721065
19.14,1.05485147777745,1.05487842595472
19.15,1.05485174702988,1.05487860442382
19.16,1.05485201537525,1.05487878071621
19.17,1.05485228280087,1.05487895690729
19.18,1.05485254931493,1.0548791330912
19.19,1.05485281492644,1.05487930799296
19.2,1.05485307963164,1.05487948257253
19.21,1.05485334343634,1.05487965600501
19.22,1.0548536063381,1.05487982935713
19.23,1.05485386834512,1.05488000325844
19.24,1.05485412947183,1.05488017544483
19.25,1.05485438970989,1.0548803471637
19.26,1.0548546490635,1.05488051781926
19.27,1.0548549075309,1.05488068822051
19.28,1.05485516511838,1.05488085902214
19.29,1.05485542183874,1.05488102809721
19.3,1.05485567768339,1.05488119624568
19.31,1.05485593265183,1.05488136452625
19.32,1.05485618675413,1.0548815321238
19.33,1.05485643999212,1.05488169950749
19.34,1.05485669237229,1.05488186538965
19.35,1.05485694388822,1.05488203142494
19.36,1.05485719455007,1.05488219541096
19.37,1.05485744434591,1.05488236214669
19.38,1.05485769331184,1.05488252714596
19.39,1.05485794143881,1.05488268925513
19.4,1.05485818870634,1.05488285139784
19.41,1.05485843512336,1.05488301548874
19.42,1.05485868071781,1.05488317733966
19.43,1.05485892547553,1.05488333909734
19.44,1.05485916940396,1.05488349960464
19.45,1.05485941249889,1.05488365976396
19.46,1.05485965476517,1.05488382315736
19.47,1.05485989624336,1.05488397693056
19.48,1.0548601368453,1.05488413653307
19.49,1.05486037663792,1.05488429568575
19.5,1.05486061562482,1.05488445200859
19.51,1.05486085378579,1.05488460981631
19.52,1.0548610911439,1.05488477099216
19.53,1.05486132774081,1.0548849223688
19.54,1.05486156348627,1.05488507787156
19.55,1.05486179842999,1.05488523335279
19.56,1.05486203257976,1.05488538789384
19.57,1.05486226593411,1.05488554106642
19.58,1.05486249848734,1.05488569382112
19.59,1.05486273024326,1.05488584852574
19.6,1.05486296122931,1.05488600027498
19.61,1.05486319142368,1.05488615248858
19.62,1.05486342083889,1.05488630309306
19.63,1.05486364946667,1.05488645424183
19.64,1.05486387732033,1.05488660465445
19.65,1.05486410440022,1.05488675436597
19.66,1.0548643307071,1.05488690352918
19.67,1.05486455624319,1.05488705286576
19.68,1.05486478101793,1.05488720000883
19.69,1.05486500501702,1.05488734786494
19.7,1.05486522825533,1.05488749505451
19.71,1.0548654507338,1.05488764002286
19.72,1.05486567243784,1.05488779012383
19.73,1.05486589342643,1.05488793467392
19.74,1.0548661136513,1.0548880789284
19.75,1.05486633311711,1.05488822590321
19.76,1.05486655185862,1.05488836815509
19.77,1.05486676983589,1.05488851117587
19.78,1.05486698706424,1.05488865500908
19.79,1.05486720355926,1.0548887977577
19.8,1.05486741931745,1.05488894027925
19.81,1.05486763434389,1.05488908183558
19.82,1.05486784863626,1.05488922358469
19.83,1.0548680622038,1.05488936455494
19.84,1.05486827504599,1.05488950484119
19.85,1.05486848716324,1.05488964364117
19.86,1.05486869854795,1.05488978331879
19.87,1.0548689092162,1.0548899229168
19.88,1.05486911917434,1.05489006207527
19.89,1.05486932842508,1.05489019950057
19.9,1.05486953695819,1.05489033697737
19.91,1.05486974478133,1.05489047413402
19.92,1.05486995189842,1.05489061069135
19.93,1.0548701583105,1.05489074700153
19.94,1.05487036402216,1.0548908830778
19.95,1.05487056903806,1.05489101712815
19.96,1.05487077334491,1.05489115215145
19.97,1.05487097695952,1.05489128622231
19.98,1.05487117987928,1.05489141965861
19.99,1.0548713821048,1.0548915549878
20,1.05487158366191,1.0548916874985
20.01,1.05487178452915,1.0548918185785
20.02,1.05487198469912,1.05489195099845
20.03,1.05487218419216,1.05489208209527
20.04,1.05487238300183,1.05489221402923
20.05,1.0548725811433,1.0548923449635
20.06,1.05487277861327,1.05489247511705
20.07,1.05487297541065,1.0548926035782
20.08,1.05487317152526,1.05489273414087
20.09,1.0548733669849,1.054892862215
20.1,1.05487356177126,1.05489299153376
20.11,1.05487375590349,1.05489311912459
20.12,1.05487394937089,1.0548932468131
20.13,1.05487414218105,1.05489337700268
20.14,1.05487433436551,1.05489350001735
20.15,1.0548745258589,1.05489362535798
20.16,1.05487471669132,1.05489375287727
20.17,1.05487490689115,1.05489387744746
20.18,1.05487509643524,1.05489400296484
20.19,1.0548752853396,1.05489412808845
20.2,1.0548754736067,1.05489425215111
20.21,1.05487566123229,1.05489437635257
20.22,1.05487584822419,1.05489449814176
20.23,1.05487603456462,1.05489462141242
20.24,1.05487622027489,1.05489474711716
20.25,1.05487640538558,1.05489486523826
20.26,1.05487658982699,1.05489498759028
20.27,1.05487677364802,1.05489510793684
20.28,1.05487695683486,1.05489523090012
20.29,1.05487713941995,1.05489535068873
20.3,1.05487732137762,1.05489547002401
20.31,1.0548775027096,1.05489559017436
20.32,1.05487768343028,1.05489570871896
20.33,1.05487786352974,1.05489582765706
20.34,1.0548780430181,1.05489594702972
20.35,1.05487822190581,1.05489606378807
20.36,1.05487840017277,1.05489618140629
20.37,1.05487857783375,1.05489629905135
20.38,1.05487875489507,1.05489641658908
20.39,1.05487893136167,1.05489653170849
20.4,1.05487910721532,1.05489664834521
20.41,1.05487928247731,1.05489676309493
20.42,1.05487945713469,1.05489687924208
20.43,1.05487963120746,1.05489699373924
20.44,1.05487980468498,1.05489710783349
20.45,1.05487997756918,1.05489722210352
20.46,1.05488014986773,1.05489733600805
20.47,1.05488032158284,1.05489744883398
20.48,1.05488049270956,1.05489756144396
20.49,1.05488066325161,1.05489767521193
20.5,1.05488083322639,1.05489778607016
20.51,1.05488100261052,1.05489789787296
20.52,1.05488117141933,1.05489800925804
20.53,1.05488133965439,1.05489812003396
20.54,1.05488150731535,1.0548982303096
20.55,1.05488167440294,1.05489834142302
20.56,1.05488184093126,1.05489845112266
20.57,1.05488200689178,1.05489856163547
20.58,1.05488217229829,1.05489866877868
20.59,1.05488233712267,1.0548987782569
20.6,1.05488250139406,1.05489888587086
20.61,1.05488266509936,1.05489899408955
20.62,1.05488282825027,1.05489910111227
20.63,1.05488299084037,1.05489920934493
20.64,1.05488315288736,1.05489931607666
20.65,1.05488331438167,1.05489942257854
20.66,1.05488347532652,1.05489952891275
20.67,1.05488363572572,1.05489963477022
20.68,1.05488379557997,1.05489974011281
20.69,1.05488395488957,1.05489984509108
20.7,1.05488411365632,1.05489994984802
20.71,1.05488427188343,1.05490005391874
20.72,1.05488442956944,1.05490015812238
20.73,1.05488458672108,1.05490026161285
20.74,1.05488474333656,1.054900364777
20.75,1.05488489941799,1.05490046804297
20.76,1.05488505497171,1.0549005713675
20.77,1.05488521000357,1.05490067279697
20.78,1.05488536449988,1.05490077364707
20.79,1.05488551846019,1.05490087557816
20.8,1.05488567190064,1.0549009769451
20.81,1.05488582482081,1.05490107792455
20.82,1.054885977222,1.05490117830476
20.83,1.05488612910343,1.0549012789193
20.84,1.05488628047263,1.05490137848482
20.85,1.05488643132423,1.054901477634
20.86,1.05488658165924,1.0549015772078
20.87,1.05488673148708,1.05490167627042
20.88,1.05488688080769,1.05490177583355
20.89,1.05488702963114,1.05490187217532
20.9,1.05488717793024,1.05490197028526
20.91,1.05488732572787,1.05490206749105
20.92,1.05488747302001,1.05490216492472
20.93,1.05488761981399,1.05490226165988
20.94,1.05488776610781,1.05490235861191
20.95,1.05488791190862,1.05490245436803
20.96,1.05488805720942,1.05490254964724
20.97,1.05488820201044,1.05490264579642
20.98,1.05488834632534,1.05490274077197
20.99,1.05488849014727,1.05490283534908
21,1.05488863347718,1.0549029305306
21.01,1.054888776326,1.05490302427607
21.02,1.05488891868421,1.05490311625706
21.03,1.0548890605391,1.0549032126674
21.04,1.0548892019399,1.0549033055704
21.05,1.05488934285615,1.05490339711516
21.06,1.0548894832791,1.05490349126086
21.07,1.05488962323967,1.05490358319579
21.08,1.05488976272039,1.05490367557221
21.09,1.05488990173046,1.05490376685959
21.1,1.05489004026372,1.05490385752299
21.11,1.0548901783187,1.05490394905562
21.12,1.05489031590884,1.05490403968836
21.13,1.05489045302981,1.05490413042411
21.14,1.05489058968731,1.05490422046051
21.15,1.05489072587901,1.05490431002656
21.16,1.05489086160485,1.05490440002868
21.17,1.05489099687383,1.05490448869127
21.18,1.05489113167715,1.05490457758875
21.19,1.05489126602181,1.05490466579536
21.2,1.05489139990548,1.05490475440967
21.21,1.05489153333683,1.05490484252706
21.22,1.05489166631544,1.05490493017103
21.23,1.05489179884108,1.05490501773274
21.24,1.05489193091747,1.05490510479267
21.25,1.05489206254407,1.05490519164051
21.26,1.05489219372327,1.05490527990025
21.27,1.05489232447362,1.05490536341965
21.28,1.05489245475209,1.05490544944871
21.29,1.05489258458844,1.05490553522418
21.3,1.05489271398456,1.05490562098321
21.31,1.05489284294467,1.05490570613005
21.32,1.05489297146702,1.05490579078643
21.33,1.05489309955109,1.05490587550838
21.34,1.0548932272019,1.05490596002985
21.35,1.05489335442178,1.05490604315466
21.36,1.0548934812011,1.05490612658643
21.37,1.0548936075473,1.05490621213199
21.38,1.05489373348583,1.05490629313523
21.39,1.05489385897541,1.05490637605047
21.4,1.05489398403961,1.05490645864454
21.41,1.05489410867946,1.05490654091621
21.42,1.05489423289599,1.05490662255234
21.43,1.05489435668709,1.05490670429851
21.44,1.05489448005808,1.05490678534062
21.45,1.05489460300616,1.05490686693066
21.46,1.054894725541,1.05490694765744
21.47,1.05489484765812,1.05490702812294
21.48,1.05489496935908,1.05490710810073
21.49,1.05489509064316,1.05490718855808
21.5,1.05489521151932,1.05490726829275
21.51,1.05489533198441,1.05490734757811
21.52,1.05489545203806,1.05490742673001
21.53,1.05489557168304,1.05490750532021
21.54,1.05489569091782,1.05490758398413
21.55,1.05489580974724,1.0549076626496
21.56,1.05489592817536,1.05490774087757
21.57,1.05489604620182,1.05490781838621
21.58,1.05489616382345,1.05490789609652
21.59,1.0548962810463,1.05490797326981
21.6,1.054896397869,1.05490805049982
21.61,1.05489651429611,1.05490812704676
21.62,1.05489663032476,1.05490820390799
21.63,1.05489674596207,1.05490827872896
21.64,1.05489686119157,1.054908356307
21.65,1.05489697604486,1.05490843180837
21.66,1.05489709050497,1.05490850746932
21.67,1.05489720457742,1.05490858282437
21.68,1.05489731826302,1.05490865701223
21.69,1.05489743155399,1.05490873229424
21.7,1.05489754446519,1.05490880713793
21.71,1.05489765699603,1.05490888089196
21.72,1.05489776913944,1.05490895423397
21.73,1.05489788089517,1.05490902880049
21.74,1.05489799227932,1.05490910195853
21.75,1.05489810328153,1.05490917501641
21.76,1.05489821390463,1.05490924784247
21.77,1.05489832415007,1.05490932086091
21.78,1.05489843402356,1.05490939306562
21.79,1.05489854352069,1.05490946552094
21.8,1.05489865264771,1.05490953700756
21.81,1.05489876139865,1.05490960917124
21.82,1.05489886978403,1.05490968048574
21.83,1.05489897779902,1.05490975165633
21.84,1.05489908544587,1.05490982294951
21.85,1.0548991927295,1.05490989355087
21.86,1.05489929964661,1.05490996397478
21.87,1.05489940619911,1.0549100346338
21.88,1.05489951239297,1.05491010433887
21.89,1.05489961822226,1.05491017353779
21.9,1.05489972368556,1.0549102431196
21.91,1.05489982879035,1.05491031341298
21.92,1.05489993354732,1.05491038224217
21.93,1.05490003794531,1.05491045046305
21.94,1.05490014198185,1.05491051971821
21.95,1.05490024567086,1.0549105878072
21.96,1.05490034900418,1.05491065622729
21.97,1.05490045198867,1.05491072405758
21.98,1.05490055462191,1.05491079131551
21.99,1.0549006569017,1.05491086033229
22,1.05490075884913,1.05491092586513
22.01,1.05490086043274,1.05491099292772
22.02,1.05490096167143,1.05491105932694
22.03,1.05490106256203,1.05491112657567
22.04,1.05490116311649,1.05491119333438
22.05,1.05490126333327,1.05491125849215
22.06,1.05490136319978,1.05491132481315
22.07,1.0549014627311,1.05491139014403
22.08,1.05490156192072,1.05491145619588
22.09,1.05490166077924,1.05491152123776
22.1,1.05490175929988,1.05491158581192
22.11,1.05490185748135,1.05491165092619
22.12,1.05490195533242,1.05491171521735
22.13,1.05490205284818,1.05491177919678
22.14,1.05490215002887,1.05491184389372
22.15,1.05490224688499,1.05491190727224
22.16,1.05490234340662,1.05491197147905
22.17,1.05490243960538,1.05491203476686
22.18,1.0549025354753,1.054912098114
22.19,1.05490263102028,1.05491216039483
22.2,1.0549027262329,1.05491222354577
22.21,1.05490282112518,1.05491228632143
22.22,1.05490291569656,1.05491234882533
22.23,1.05490300994754,1.05491241061073
22.24,1.05490310387415,1.05491247266482
22.25,1.0549031974823,1.05491253417034
22.26,1.05490329076969,1.05491259589476
22.27,1.05490338374173,1.05491265728781
22.28,1.05490347639824,1.05491271859561
22.29,1.05490356874153,1.05491277907362
22.3,1.05490366076644,1.05491284049531
22.31,1.05490375248558,1.05491290037054
22.32,1.05490384388655,1.05491296055632
22.33,1.05490393497563,1.05491302114334
22.34,1.05490402575995,1.05491308059572
22.35,1.05490411623122,1.0549131399132
22.36,1.05490420639123,1.05491319942147
22.37,1.05490429624497,1.0549132589474
22.38,1.05490438579569,1.05491331835412
22.39,1.05490447504523,1.05491337660994
22.4,1.0549045639851,1.05491343553843
22.41,1.0549046526251,1.05491349398635
22.42,1.05490474096345,1.054913552202
22.43,1.05490482900082,1.05491361054941
22.44,1.05490491674154,1.05491366826786
22.45,1.0549050041823,1.05491372581536
22.46,1.05490509132438,1.05491378349382
22.47,1.05490517817207,1.05491384052855
22.48,1.05490526472189,1.05491389745109
22.49,1.05490535097569,1.05491395461695
22.5,1.05490543693886,1.05491401179393
22.51,1.05490552261441,1.05491406758005
22.52,1.05490560799132,1.0549141238658
22.53,1.05490569307757,1.05491418007344
22.54,1.05490577787527,1.05491423591466
22.55,1.05490586238366,1.05491429173575
22.56,1.05490594660542,1.05491434714101
22.57,1.05490603053926,1.05491440256635
22.58,1.05490611418826,1.05491445787913
22.59,1.05490619755413,1.05491451281747
22.6,1.05490628063598,1.05491456764823
22.61,1.05490636343555,1.05491462228931
22.62,1.05490644595377,1.05491467656976
22.63,1.05490652818986,1.0549147309625
22.64,1.05490661014776,1.05491478476189
22.65,1.05490669182431,1.05491483872497
22.66,1.05490677322395,1.05491489234441
22.67,1.05490685434604,1.05491494592757
22.68,1.05490693519297,1.0549149993991
22.69,1.05490701576637,1.05491505223137
22.7,1.05490709606261,1.05491510523327
22.71,1.05490717608613,1.05491515832546
22.72,1.05490725584057,1.05491521069488
22.73,1.05490733532139,1.05491526324844
22.74,1.05490741453316,1.05491531519032
22.75,1.05490749347247,1.05491536735307
22.76,1.05490757214425,1.05491541906305
22.77,1.05490765054663,1.05491547112291
22.78,1.05490772868581,1.05491552244902
22.79,1.05490780655709,1.05491557363946
22.8,1.0549078841618,1.05491562503467
22.81,1.05490796150462,1.05491567619119
22.82,1.05490803858581,1.05491572724631
22.83,1.05490811540695,1.05491577757926
22.84,1.05490819196345,1.05491582798998
22.85,1.0549082682587,1.05491587836104
22.86,1.05490834429494,1.05491592839263
22.87,1.05490842007135,1.05491597837581
22.88,1.05490849559005,1.05491602854235
22.89,1.05490857085544,1.05491607774168
22.9,1.05490864586039,1.05491612704764
22.91,1.05490872060858,1.05491617658503
22.92,1.05490879510487,1.05491622674615
22.93,1.054908869358,1.05491627446882
22.94,1.05490894334607,1.05491632365389
22.95,1.05490901708631,1.05491637194906
22.96,1.05490909057233,1.05491642047861
22.97,1.05490916380899,1.05491646866755
22.98,1.05490923679539,1.05491651696222
22.99,1.05490930953508,1.0549165649398
23,1.05490938202735,1.05491661258819
23.01,1.05490945427141,1.05491666034318
23.02,1.05490952627078,1.05491670790647
23.03,1.054909598026,1.05491675549737
23.04,1.05490966953977,1.05491680212806
23.05,1.05490974080493,1.0549168494527
23.06,1.05490981183089,1.05491689615161
23.07,1.05490988261379,1.05491694304351
23.08,1.05490995315798,1.05491698933894
23.09,1.05491002345988,1.05491703577909
23.1,1.05491009352338,1.05491708212846
23.11,1.05491016334993,1.05491712797193
23.12,1.05491023293686,1.05491717379625
23.13,1.05491030228636,1.05491721957456
23.14,1.05491037140035,1.05491726534425
23.15,1.0549104402811,1.05491731053016
23.16,1.0549105089251,1.05491735588145
23.17,1.05491057733638,1.05491740122039
23.18,1.05491064551712,1.05491744592118
23.19,1.05491071346326,1.05491749067221
23.2,1.05491078117766,1.05491753565615
23.21,1.05491084866494,1.05491758005519
23.22,1.05491091592153,1.05491762425454
23.23,1.05491098294775,1.05491766843027
23.24,1.05491104974566,1.05491771270479
23.25,1.05491111631852,1.05491775662059
23.26,1.05491118266501,1.05491780047264
23.27,1.05491124878674,1.05491784365655
23.28,1.0549113146793,1.05491788701077
23.29,1.05491138034666,1.05491793085308
23.3,1.05491144579596,1.05491797338029
23.31,1.05491151101623,1.05491801677028
23.32,1.05491157601838,1.05491805929598
23.33,1.05491164079597,1.05491810253288
23.34,1.05491170535832,1.05491814508489
23.35,1.05491176970076,1.05491818732842
23.36,1.0549118338224,1.05491822958183
23.37,1.05491189772554,1.05491827165831
23.38,1.05491196141061,1.05491831380823
23.39,1.0549120248805,1.05491835556885
23.4,1.05491208813349,1.05491839749122
23.41,1.05491215117335,1.05491843881384
23.42,1.05491221399623,1.05491848042961
23.43,1.05491227660721,1.05491852160431
23.44,1.05491233900401,1.05491856302141
23.45,1.0549124011912,1.05491860382755
23.46,1.05491246316475,1.05491864467331
23.47,1.05491252492721,1.05491868526757
23.48,1.05491258647817,1.05491872593339
23.49,1.05491264782046,1.05491876639228
23.5,1.05491270895408,1.05491880678756
23.51,1.0549127698805,1.05491884706662
23.52,1.05491283060062,1.0549188867702
23.53,1.05491289111076,1.05491892686518
23.54,1.05491295141692,1.05491896680696
23.55,1.05491301151961,1.05491900605714
23.56,1.05491307141395,1.05491904559591
23.57,1.05491313110491,1.05491908473169
23.58,1.05491319059049,1.05491912439824
23.59,1.05491324987805,1.05491916347668
23.6,1.05491330896369,1.05491920253405
23.61,1.05491336784922,1.05491924211726
23.62,1.05491342654188,1.05491927967498
23.63,1.05491348502338,1.05491931810774
23.64,1.05491354330457,1.05491935686332
23.65,1.05491360139066,1.05491939508788
23.66,1.05491365927831,1.05491943334724
23.67,1.05491371696984,1.05491947141494
23.68,1.0549137744653,1.05491950933963
23.69,1.05491383176522,1.05491954717938
23.7,1.05491388887071,1.0549195844453
23.71,1.05491394577797,1.05491962242355
23.72,1.05491400249609,1.05491965983439
23.73,1.05491405902131,1.05491969715342
23.74,1.05491411535463,1.05491973432895
23.75,1.05491417149653,1.05491977184218
23.76,1.05491422745231,1.05491980768689
23.77,1.05491428320715,1.05491984474232
23.78,1.05491433877515,1.05491988166628
23.79,1.05491439415687,1.05491991761005
23.8,1.05491444934438,1.05491995457012
23.81,1.05491450434977,1.05491999072283
23.82,1.05491455916679,1.05492002682351
23.83,1.05491461379681,1.05492006278806
23.84,1.05491466824033,1.05492009878785
23.85,1.05491472249957,1.05492013449639
23.86,1.05491477657347,1.05492017024369
23.87,1.05491483046425,1.05492020586813
23.88,1.05491488417252,1.05492024120516
23.89,1.05491493769724,1.0549202764972
23.9,1.05491499103979,1.05492031146978
23.91,1.05491504419879,1.05492034699451
23.92,1.0549150971816,1.05492038134571
23.93,1.05491514997826,1.05492041724318
23.94,1.05491520260605,1.05492045156862
23.95,1.05491525505099,1.05492048544578
23.96,1.05491530731041,1.05492051987312
23.97,1.05491535939166,1.05492055429263
23.98,1.05491541129645,1.05492058870912
23.99,1.0549154630265,1.0549206227798
24,1.0549155145801,1.05492065681468
24.01,1.05491556595867,1.05492069066506
24.02,1.0549156171621,1.05492072448883
24.03,1.05491566819189,1.05492075819327
24.04,1.05491571904857,1.0549207918282
24.05,1.05491576973318,1.05492082511679
24.06,1.05491582024397,1.05492085842962
24.07,1.05491587058294,1.0549208917059
24.08,1.05491592075142,1.05492092427088
24.09,1.05491597074402,1.05492095784233
24.1,1.05491602057254,1.05492099068358
24.11,1.05491607023134,1.05492102347234
24.12,1.05491611972157,1.0549210560865
24.13,1.0549161690432,1.05492108823433
24.14,1.05491621819323,1.0549211208261
24.15,1.05491626717782,1.05492115343416
24.16,1.05491631599878,1.05492118538027
24.17,1.05491636465114,1.05492121740243
24.18,1.05491641313734,1.05492124948562
24.19,1.05491646145965,1.05492128116102
24.2,1.05491650961563,1.05492131314142
24.21,1.05491655760999,1.05492134467679
24.22,1.0549166054399,1.05492137625601
24.23,1.05491665310745,1.05492140774185
24.24,1.05491670061331,1.05492143899735
24.25,1.05491674795681,1.05492146976758
24.26,1.05491679513472,1.054921501645
24.27,1.05491684215975,1.05492153240885
24.28,1.05491688902231,1.05492156326831
24.29,1.05491693572498,1.0549215940644
24.3,1.05491698226871,1.05492162475521
24.31,1.05491702865405,1.05492165575453
24.32,1.05491707488566,1.05492168584155
24.33,1.05491712095596,1.05492171619484
24.34,1.05491716686923,1.05492174618689
24.35,1.05491721262342,1.05492177652623
24.36,1.0549172582236,1.05492180656254
24.37,1.05491730366826,1.0549218368542
24.38,1.05491734896153,1.05492186661815
24.39,1.05491739409963,1.05492189634092
24.4,1.05491743908371,1.05492192599529
24.41,1.05491748391463,1.05492195548515
24.42,1.05491752859227,1.05492198527653
24.43,1.05491757312116,1.05492201431032
24.44,1.05491761749524,1.05492204281792
24.45,1.0549176617108,1.05492207301426
24.46,1.05491770578628,1.05492210206735
24.47,1.05491774971166,1.05492213099873
24.48,1.05491779348723,1.05492215975695
24.49,1.05491783711275,1.05492218858686
24.5,1.05491788059045,1.0549222171101
24.51,1.05491792391872,1.05492224577953
24.52,1.05491796710054,1.05492227420297
24.53,1.05491801013489,1.05492230268596
24.54,1.05491805302385,1.05492233074365
24.55,1.05491809576463,1.05492235924472
24.56,1.05491813836314,1.05492238703909
24.57,1.05491818081372,1.05492241508733
24.58,1.05491822312041,1.05492244314435
24.59,1.05491826528472,1.0549224708758
24.6,1.05491830730483,1.05492249847461
24.61,1.05491834918084,1.05492252608122
24.62,1.05491839091429,1.05492255363286
24.63,1.05491843250603,1.05492258110343
24.64,1.05491847395669,1.05492260784365
24.65,1.05491851526037,1.05492263580608
24.66,1.05491855643074,1.05492266294237
24.67,1.0549185974609,1.05492268995486
24.68,1.05491863835099,1.05492271690814
24.69,1.05491867910184,1.05492274372649
24.7,1.05491871971348,1.05492277036091
24.71,1.05491876018547,1.05492279725302
24.72,1.05491880052178,1.0549228238769
24.73,1.05491884072107,1.0549228504611
24.74,1.05491888078433,1.05492287659686
24.75,1.05491892070844,1.05492290311192
24.76,1.05491896049857,1.05492292932848
24.77,1.05491900015308,1.05492295571003
24.78,1.05491903967497,1.05492298125763
24.79,1.05491907905724,1.05492300767115
24.8,1.05491911830993,1.05492303327113
24.81,1.05491915742622,1.05492305904457
24.82,1.05491919640918,1.05492308485748
24.83,1.05491923526056,1.05492311047654
24.84,1.05491927397973,1.05492313580039
24.85,1.05491931256506,1.05492316145871
24.86,1.05491935102123,1.05492318684508
24.87,1.05491938934681,1.05492321214545
24.88,1.05491942754225,1.05492323727153
24.89,1.05491946560711,1.05492326233296
24.9,1.05491950354204,1.05492328743414
24.91,1.05491954134875,1.05492331243496
24.92,1.0549195790275,1.05492333704556
24.93,1.05491961657569,1.05492336198658
24.94,1.05491965399791,1.05492338659928
24.95,1.05491969129215,1.05492341124375
24.96,1.05491972845999,1.05492343618811
24.97,1.0549197655057,1.05492346006662
24.98,1.05491980241986,1.05492348445843
24.99,1.05491983920889,1.05492350850649
25,1.05491987587063,1.05492353325281
25.01,1.05491991241331,1.0549235567859
25.02,1.05491994882601,1.05492358101533
25.03,1.05491998511698,1.05492360490132
25.04,1.05492002128401,1.05492362886302
25.05,1.05492005732909,1.05492365261952
25.06,1.05492009325138,1.05492367620013
25.07,1.05492012905037,1.05492369979326
25.08,1.05492016472739,1.05492372325281
25.09,1.05492020028235,1.05492374682896
25.1,1.05492023571763,1.05492377025169
25.11,1.05492027103287,1.05492379346786
25.12,1.05492030622724,1.0549238168258
25.13,1.05492034130333,1.05492383980867
25.14,1.0549203762586,1.05492386291062
25.15,1.05492041109544,1.05492388589084
25.16,1.05492044581381,1.05492390891061
25.17,1.05492048041529,1.05492393157412
25.18,1.0549205148975,1.05492395429399
25.19,1.05492054926218,1.05492397692418
25.2,1.05492058350962,1.05492399927448
25.21,1.05492061763819,1.05492402214152
25.22,1.05492065165424,1.05492404464444
25.23,1.05492068555525,1.05492406691325
25.24,1.05492071934004,1.05492408913518
25.25,1.05492075300931,1.05492411138617
25.26,1.05492078656448,1.05492413363166
25.27,1.05492082000666,1.05492415554311
25.28,1.05492085333362,1.05492417760212
25.29,1.05492088654801,1.05492419932489
25.3,1.05492091964757,1.05492422122313
25.31,1.05492095263522,1.05492424295879
25.32,1.05492098551044,1.05492426460891
25.33,1.05492101827351,1.05492428629583
25.34,1.05492105092591,1.05492430782697
25.35,1.05492108346719,1.05492432925768
25.36,1.05492111589746,1.05492435067405
25.37,1.05492114821769,1.05492437189712
25.38,1.05492118042704,1.05492439316332
25.39,1.05492121252705,1.05492441438418
25.4,1.05492124451836,1.05492443539168
25.41,1.05492127639993,1.05492445665808
25.42,1.05492130817543,1.05492447753448
25.43,1.05492133984204,1.05492449828677
25.44,1.0549213713996,1.05492451922741
25.45,1.05492140285108,1.05492453982986
25.46,1.05492143419416,1.05492456045744
25.47,1.05492146543017,1.05492458122532
25.48,1.0549214965616,1.05492460161749
25.49,1.05492152758572,1.05492462213462
25.5,1.05492155850486,1.05492464251045
25.51,1.05492158931866,1.05492466291567
25.52,1.05492162002847,1.05492468306848
25.53,1.05492165063279,1.05492470336076
25.54,1.05492168113408,1.05492472344803
25.55,1.05492171153131,1.05492474345438
25.56,1.05492174182473,1.0549247634806
25.57,1.05492177201556,1.0549247835023
25.58,1.05492180210479,1.05492480303981
25.59,1.05492183208859,1.05492482287397
25.6,1.05492186197099,1.05492484265274
25.61,1.05492189175243,1.0549248621765
25.62,1.05492192143138,1.05492488185361
25.63,1.0549219510104,1.0549249015144
25.64,1.05492198049032,1.05492492069812
25.65,1.05492200986736,1.05492494021052
25.66,1.05492203914585,1.05492495890761
25.67,1.05492206831861,1.05492497883646
25.68,1.05492209739901,1.05492499801117
25.69,1.05492212638043,1.05492501707252
25.7,1.05492215526274,1.05492503618935
25.71,1.05492218404748,1.05492505511187
25.72,1.05492221273368,1.05492507402175
25.73,1.0549222413222,1.05492509270755
25.74,1.05492226981178,1.05492511160723
25.75,1.05492229820554,1.0549251304051
25.76,1.05492232650342,1.05492514906928
25.77,1.05492235470505,1.05492516732084
25.78,1.05492238280726,1.05492518622701
25.79,1.05492241081759,1.05492520459443
25.8,1.05492243873157,1.05492522299622
25.81,1.05492246655052,1.05492524139552
25.82,1.05492249427534,1.05492525968925
25.83,1.05492252190594,1.05492527769952
25.84,1.05492254944041,1.05492529598127
25.85,1.05492257688244,1.0549253141312
25.86,1.05492260423162,1.0549253321447
25.87,1.05492263148753,1.05492535019398
25.88,1.05492265865144,1.05492536835064
25.89,1.05492268572536,1.05492538572913
25.9,1.05492271270241,1.05492540350067
25.91,1.05492273958749,1.05492542140159
25.92,1.0549227663828,1.05492543910944
25.93,1.05492279308731,1.05492545660943
25.94,1.05492281969985,1.05492547413692
25.95,1.05492284622163,1.0549254917092
25.96,1.05492287265398,1.0549255091895
25.97,1.05492289899689,1.05492552647953
25.98,1.05492292524934,1.05492554381895
25.99,1.05492295141275,1.05492556106914
26,1.05492297748709,1.05492557861795
26.01,1.05492300347625,1.05492559530573
26.02,1.05492302937248,1.05492561240481
26.03,1.05492305518082,1.05492562953183
26.04,1.05492308090241,1.05492564634291
26.05,1.05492310653497,1.05492566331336
26.06,1.05492313208099,1.05492568027016
26.07,1.05492315754119,1.05492569701144
26.08,1.05492318291427,1.05492571382097
26.09,1.05492320820179,1.05492573039185
26.1,1.05492323340221,1.05492574702
26.11,1.05492325851699,1.05492576365058
26.12,1.054923283547,1.05492577992357
26.13,1.05492330848951,1.05492579671285
26.14,1.05492333335056,1.05492581297562
26.15,1.0549233581257,1.05492582928612
26.16,1.05492338281627,1.05492584554048
26.17,1.05492340742254,1.05492586174572
26.18,1.05492343194488,1.05492587793428
26.19,1.05492345638395,1.05492589410929
26.2,1.05492348074045,1.05492591012463
26.21,1.05492350501361,1.05492592612897
26.22,1.05492352920415,1.05492594210647
26.23,1.05492355331263,1.05492595801388
26.24,1.05492357733917,1.05492597379792
26.25,1.05492360128335,1.05492598969473
26.26,1.05492362514713,1.05492600542426
26.27,1.05492364892964,1.05492602092583
26.28,1.05492367262941,1.05492603670506
26.29,1.05492369625003,1.05492605224625
26.3,1.05492371978994,1.05492606777584
26.31,1.05492374324981,1.05492608332183
26.32,1.0549237666306,1.05492609865865
26.33,1.05492378993103,1.05492611406259
26.34,1.05492381315256,1.05492612935173
26.35,1.05492383629483,1.05492614469979
26.36,1.05492385935923,1.05492615977975
26.37,1.05492388234385,1.05492617510674
26.38,1.05492390525195,1.05492619000987
26.39,1.05492392808008,1.05492620506481
26.4,1.05492395083054,1.05492622012293
26.41,1.05492397350415,1.05492623505428
26.42,1.0549239961004,1.05492625003914
26.43,1.05492401862059,1.05492626486303
26.44,1.05492404106389,1.0549262797014
26.45,1.05492406343121,1.05492629440097
26.46,1.05492408572191,1.05492630901558
26.47,1.05492410793592,1.054926323792
26.48,1.05492413007562,1.05492633838761
26.49,1.05492415213994,1.05492635280746
26.5,1.05492417412787,1.05492636744192
26.51,1.05492419604234,1.05492638184665
26.52,1.05492421788178,1.05492639633362
26.53,1.05492423964775,1.05492641062634
26.54,1.05492426133905,1.05492642489382
26.55,1.05492428295618,1.05492643916823
26.56,1.05492430449994,1.05492645325285
26.57,1.05492432596918,1.05492646751708
26.58,1.05492434736642,1.05492648164286
26.59,1.05492436869102,1.05492649573333
26.6,1.05492438994333,1.05492650959305
26.61,1.05492441112178,1.05492652367806
26.62,1.05492443222936,1.05492653769299
26.63,1.05492445326607,1.05492655147222
26.64,1.05492447423027,1.05492656523051
26.65,1.05492449512247,1.05492657906965
26.66,1.0549245159442,1.05492659288923
26.67,1.05492453669596,1.05492660652178
26.68,1.0549245573766,1.05492662009669
26.69,1.05492457798624,1.05492663369835
26.7,1.05492459852586,1.054926647299
26.71,1.05492461899615,1.05492666076001
26.72,1.0549246393964,1.05492667425341
26.73,1.05492465972765,1.05492668761869
26.74,1.05492467998929,1.05492670097311
26.75,1.05492470018193,1.05492671432893
26.76,1.05492472030625,1.05492672756422
26.77,1.05492474036174,1.05492674081665
26.78,1.05492476034925,1.05492675394284
26.79,1.05492478026822,1.05492676710102
26.8,1.05492480011963,1.05492678021772
26.81,1.05492481990375,1.05492679267039
26.82,1.05492483961463,1.0549268062956
26.83,1.05492485926469,1.05492681933532
26.84,1.05492487884871,1.05492683230533
26.85,1.05492489836665,1.05492684518587
26.86,1.05492491781826,1.05492685785476
26.87,1.05492493720211,1.05492687049412
26.88,1.05492495651857,1.05492688339824
26.89,1.05492497577096,1.05492689605776
26.9,1.05492499495748,1.0549269086949
26.91,1.05492501407856,1.05492692123338
26.92,1.05492503313388,1.0549269339043
26.93,1.0549250521254,1.05492694642463
26.94,1.05492507105226,1.05492695885119
26.95,1.05492508991418,1.05492697129586
26.96,1.05492510871198,1.05492698375029
26.97,1.0549251274464,1.05492699600793
26.98,1.0549251461161,1.05492700827016
26.99,1.05492516472179,1.05492702051362
27,1.05492518326391,1.05492703300568
27.01,1.05492520174558,1.05492704511276
27.02,1.05492522016356,1.0549270572384
27.03,1.05492523851866,1.05492706928349
27.04,1.05492525681073,1.05492708137649
27.05,1.05492527504085,1.05492709345315
27.06,1.05492529320949,1.05492710540869
27.07,1.05492531131605,1.05492711732453
27.08,1.05492532936076,1.05492712916317
27.09,1.05492534734346,1.0549271411048
27.1,1.05492536526581,1.05492715287518
27.11,1.05492538312668,1.05492716464448
27.12,1.05492540092669,1.05492717636733
27.13,1.05492541866598,1.05492718778089
27.14,1.05492543634207,1.05492719985703
27.15,1.05492545396221,1.05492721155821
27.16,1.0549254715232,1.05492722307492
27.17,1.05492548902381,1.05492723453088
27.18,1.05492550646402,1.05492724617066
27.19,1.05492552384627,1.05492725731623
27.2,1.05492554116621,1.05492726883801
27.21,1.05492555842822,1.05492728028908
27.22,1.05492557563217,1.05492729156105
27.23,1.05492559277685,1.05492730289387
27.24,1.05492560986346,1.05492731420299
27.25,1.05492562689235,1.05492732544737
27.26,1.05492564386343,1.05492733650264
27.27,1.05492566077542,1.05492734774357
27.28,1.05492567763074,1.05492735889508
27.29,1.05492569442906,1.05492736997756
27.3,1.05492571117028,1.05492738098783
27.31,1.05492572785424,1.05492739200998
27.32,1.05492574448163,1.05492740288054
27.33,1.0549257610515,1.05492741391534
27.34,1.05492577756607,1.05492742484116
27.35,1.05492579402479,1.05492743562707
27.36,1.05492581042684,1.05492744645557
27.37,1.0549258267732,1.05492745725892
27.38,1.05492584306418,1.05492746799234
27.39,1.05492585929962,1.05492747868094
27.4,1.05492587547965,1.05492748936825
27.41,1.05492589160479,1.05492749994394
27.42,1.05492590767449,1.05492751056153
27.43,1.05492592368972,1.05492752110749
27.44,1.05492593965029,1.05492753167799
27.45,1.05492595555702,1.05492754209205
27.46,1.05492597140886,1.05492755259281
27.47,1.05492598720724,1.05492756304456
27.48,1.05492600295219,1.05492757348793
27.49,1.05492601864418,1.05492758371151
27.5,1.05492603428153,1.0549275940752
27.51,1.05492604986619,1.05492760430194
27.52,1.05492606539731,1.05492761458682
27.53,1.05492608087602,1.05492762477487
27.54,1.05492609630186,1.05492763499272
27.55,1.05492611167567,1.05492764512171
27.56,1.05492612699707,1.05492765523828
27.57,1.05492614226647,1.05492766522281
27.58,1.05492615748307,1.05492767529566
27.59,1.05492617264828,1.05492768528124
27.6,1.05492618776173,1.05492769529704
27.61,1.05492620282425,1.05492770524272
27.62,1.05492621783564,1.05492771510243
27.63,1.05492623279556,1.05492772503893
27.64,1.05492624770529,1.0549277348181
27.65,1.05492626256375,1.05492774455965
27.66,1.0549262773711,1.05492775438596
27.67,1.05492629212867,1.05492776407006
27.68,1.05492630683555,1.05492777384131
27.69,1.05492632149312,1.05492778348888
27.7,1.05492633610063,1.05492779300176
27.71,1.05492635065724,1.05492780274252
27.72,1.05492636516573,1.05492781227735
27.73,1.05492637962452,1.05492782179875
27.74,1.05492639403399,1.05492783136002
27.75,1.05492640839501,1.05492784071959
27.76,1.05492642270606,1.05492785017872
27.77,1.05492643696864,1.05492785961426
27.78,1.05492645118298,1.05492786900741
27.79,1.05492646534915,1.05492787834197
27.8,1.05492647946705,1.05492788761596
27.81,1.05492649353655,1.05492789693741
27.82,1.05492650755861,1.05492790620426
27.83,1.05492652153316,1.05492791545315
27.84,1.05492653546049,1.0549279245319
27.85,1.05492654933938,1.05492793368706
27.86,1.05492656317107,1.05492794282976
27.87,1.05492657695591,1.05492795185437
27.88,1.05492659069319,1.05492796103622
27.89,1.05492660438495,1.05492797005184
27.9,1.05492661803,1.05492797903165
27.91,1.05492663162842,1.05492798800942
27.92,1.05492664518069,1.05492799692844
27.93,1.05492665868666,1.05492800576406
27.94,1.05492667214596,1.05492801475023
27.95,1.05492668556057,1.05492802355646
27.96,1.05492669892914,1.0549280323352
27.97,1.05492671225185,1.05492804114149
27.98,1.05492672552943,1.05492804991815
27.99,1.05492673876204,1.05492805861749
28,1.05492675194936,1.05492806736762
28.01,1.05492676509234,1.05492807599117
28.02,1.05492677819017,1.05492808461474
28.03,1.05492679124329,1.05492809325556
28.04,1.05492680425233,1.05492810182835
28.05,1.05492681721704,1.054928110383
28.06,1.05492683013769,1.05492811895817
28.07,1.05492684301493,1.05492812735362
28.08,1.05492685584738,1.05492813588126
28.09,1.05492686863682,1.05492814421746
28.1,1.05492688138177,1.05492815266511
28.11,1.05492689408378,1.0549281610485
28.12,1.05492690674264,1.05492816941686
28.13,1.05492691935863,1.05492817768349
28.14,1.05492693193117,1.05492818605502
28.15,1.05492694446173,1.05492819429903
28.16,1.05492695694946,1.05492820251311
28.17,1.05492696939449,1.05492821074914
28.18,1.05492698179747,1.0549282189146
28.19,1.05492699415811,1.05492822705499
28.2,1.05492700647658,1.05492823516465
28.21,1.054927018753,1.05492824328705
28.22,1.05492703098791,1.05492825139752
28.23,1.05492704318162,1.05492825931946
28.24,1.05492705533264,1.05492826743711
28.25,1.05492706744337,1.05492827536995
28.26,1.05492707951235,1.05492828329457
28.27,1.05492709153993,1.05492829126778
28.28,1.05492710352699,1.05492829912816
28.29,1.05492711547282,1.05492830704882
28.3,1.05492712737844,1.05492831489313
28.31,1.05492713924347,1.05492832270659
28.32,1.05492715106803,1.05492833059107
28.33,1.05492716285322,1.05492833833311
28.34,1.05492717459801,1.05492834605868
28.35,1.05492718630264,1.05492835376334
28.36,1.05492719796731,1.05492836148145
28.37,1.05492720959254,1.05492836913053
28.38,1.05492722117805,1.05492837670215
28.39,1.05492723272346,1.05492838440233
28.4,1.05492724423044,1.05492839196709
28.41,1.05492725569803,1.05492839950952
28.42,1.05492726712641,1.05492840705672
28.43,1.05492727851601,1.0549284145921
28.44,1.0549272898671,1.05492842206322
28.45,1.05492730117942,1.05492842953601
28.46,1.05492731245338,1.05492843697856
28.47,1.05492732368906,1.05492844432285
28.48,1.05492733488585,1.05492845174858
28.49,1.05492734604497,1.05492845912673
28.5,1.05492735716631,1.05492846643318
28.51,1.05492736824954,1.05492847370475
28.52,1.05492737929468,1.05492848105092
28.53,1.05492739030286,1.05492848829605
28.54,1.05492740127344,1.05492849555471
28.55,1.05492741220694,1.05492850270476
28.56,1.05492742310263,1.0549285099352
28.57,1.05492743396171,1.05492851708083
28.58,1.05492744478368,1.05492852423709
28.59,1.05492745556902,1.05492853129926
28.6,1.05492746631716,1.05492853838963
28.61,1.05492747702876,1.05492854551575
28.62,1.05492748770453,1.05492855254418
28.63,1.05492749834387,1.05492855955408
28.64,1.05492750894693,1.05492856650668
28.65,1.05492751951353,1.05492857351103
28.66,1.05492753004453,1.05492858042336
28.67,1.05492754053937,1.05492858737167
28.68,1.05492755099878,1.05492859426643
28.69,1.05492756142258,1.05492860113709
28.7,1.05492757181087,1.05492860795681
28.71,1.05492758216351,1.05492861479282
28.72,1.05492759248101,1.05492862167986
28.73,1.05492760276424,1.05492862837779
28.74,1.05492761301164,1.05492863515942
28.75,1.05492762322442,1.05492864190558
28.76,1.05492763340255,1.05492864855724
28.77,1.05492764354546,1.05492865529856
28.78,1.05492765365437,1.05492866195682
28.79,1.05492766372881,1.0549286686591
28.8,1.05492767376956,1.054928675185
28.81,1.05492768377519,1.05492868181142
28.82,1.05492769374706,1.05492868846002
28.83,1.05492770368572,1.0549286949412
28.84,1.05492771358983,1.05492870145756
28.85,1.0549277234601,1.05492870796102
28.86,1.05492773329673,1.05492871448276
28.87,1.05492774310023,1.05492872090918
28.88,1.05492775287,1.05492872735843
28.89,1.05492776260659,1.05492873383759
28.9,1.05492777231063,1.05492874027051
28.91,1.05492778198198,1.05492874658061
28.92,1.05492779161976,1.05492875293515
28.93,1.05492780122473,1.05492875921159
28.94,1.05492781079644,1.05492876559825
28.95,1.05492782033633,1.05492877185559
28.96,1.05492782984342,1.05492877826774
28.97,1.05492783931959,1.0549287843784
28.98,1.05492784876213,1.0549287906711
28.99,1.0549278581732,1.05492879683906
29,1.05492786755187,1.05492880295452
29.01,1.05492787689793,1.05492880911881
29.02,1.0549278862122,1.054928815269
29.03,1.05492789549486,1.05492882144092
29.04,1.05492790474644,1.054928827526
29.05,1.05492791396638,1.05492883365939
29.06,1.05492792315548,1.05492883966851
29.07,1.0549279323128,1.0549288457098
29.08,1.054927941439,1.05492885177008
29.09,1.05492795053456,1.05492885769218
29.1,1.05492795959841,1.05492886371555
29.11,1.05492796863189,1.0549288696615
29.12,1.05492797763451,1.05492887558352
29.13,1.05492798660636,1.05492888164835
29.14,1.05492799554915,1.05492888734325
29.15,1.0549280044595,1.05492889329991
29.16,1.05492801334034,1.05492889917179
29.17,1.05492802219111,1.05492890498506
29.18,1.05492803101154,1.05492891080243
29.19,1.05492803980195,1.05492891662034
29.2,1.05492804856267,1.05492892233852
29.21,1.05492805729299,1.05492892812896
29.22,1.05492806599394,1.0549289338657
29.23,1.05492807466527,1.05492893959638
29.24,1.05492808330721,1.05492894528437
29.25,1.05492809191965,1.05492895097093
29.26,1.05492810050285,1.05492895663567
29.27,1.05492810905689,1.05492896225362
29.28,1.05492811758159,1.05492896787701
29.29,1.0549281260773,1.05492897352065
29.3,1.05492813454452,1.05492897915549
29.31,1.05492814298344,1.05492898458469
29.32,1.05492815139229,1.05492899020523
29.33,1.05492815977327,1.05492899572167
29.34,1.05492816812564,1.05492900121118
29.35,1.0549281764494,1.05492900670014
29.36,1.05492818474484,1.05492901217635
29.37,1.05492819301211,1.05492901763081
29.38,1.05492820125128,1.05492902310114
29.39,1.05492820946278,1.05492902847839
29.4,1.05492821764596,1.05492903387535
29.41,1.05492822580131,1.05492903925171
29.42,1.05492823392889,1.05492904460915
29.43,1.05492824202879,1.05492904990776
29.44,1.0549282501007,1.05492905529966
29.45,1.05492825814583,1.05492906058924
29.46,1.05492826616344,1.0549290658863
29.47,1.05492827415386,1.05492907116174
29.48,1.05492828211715,1.054929076409
29.49,1.05492829005331,1.05492908164318
29.5,1.05492829796246,1.05492908684064
29.51,1.05492830584453,1.05492909203965
29.52,1.05492831369979,1.05492909720219
29.53,1.05492832152814,1.05492910236312
29.54,1.05492832932984,1.05492910740249
29.55,1.05492833710395,1.05492911272486
29.56,1.05492834485355,1.05492911778859
29.57,1.05492835257632,1.05492912289356
29.58,1.05492836027293,1.05492912795198
29.59,1.05492836794319,1.05492913298641
29.6,1.05492837558711,1.05492913803924
29.61,1.05492838320514,1.05492914307488
29.62,1.05492839079737,1.05492914805236
29.63,1.05492839836347,1.05492915301365
29.64,1.05492840590355,1.05492915803278
29.65,1.05492841341843,1.0549291629854
29.66,1.05492842090772,1.05492916793366
29.67,1.05492842837162,1.05492917283686
29.68,1.05492843580994,1.05492917773608
29.69,1.05492844322288,1.05492918268218
29.7,1.05492845061118,1.05492918753197
29.71,1.05492845797411,1.05492919234935
29.72,1.05492846531161,1.05492919719298
29.73,1.0549284726242,1.05492920203276
29.74,1.05492847991207,1.05492920683975
29.75,1.05492848717516,1.05492921157458
29.76,1.05492849441299,1.05492921642797
29.77,1.05492850162699,1.05492922113308
29.78,1.05492850881592,1.05492922589387
29.79,1.0549285159806,1.05492923062558
29.8,1.05492852312096,1.05492923533081
29.81,1.054928530237,1.05492924002219
29.82,1.05492853732881,1.05492924466473
29.83,1.05492854439614,1.05492924936277
29.84,1.05492855143981,1.05492925400091
29.85,1.05492855845944,1.05492925862456
29.86,1.05492856545513,1.05492926318166
29.87,1.05492857242645,1.0549292678629
29.88,1.0549285793749,1.05492927241482
29.89,1.0549285862994,1.05492927700111
29.9,1.05492859320053,1.05492928155139
29.91,1.05492860007818,1.05492928609577
29.92,1.05492860693252,1.0549292905996
29.93,1.05492861376337,1.05492929511706
29.94,1.0549286205711,1.0549292995809
29.95,1.05492862735542,1.05492930401572
29.96,1.05492863411626,1.05492930852794
29.97,1.05492864085464,1.05492931298004
29.98,1.05492864757017,1.05492931737973
29.99,1.05492865426256,1.05492932180856
30,1.05492866093234,1.05492932621059


==> csv/ubfs_quad.csv <==
time,h1
0,19.5549306144334
0.04,19.5536651363072
0.08,19.5522473521053
0.12,19.5506811501087
0.16,19.5489669260095
0.2,19.5471050723911
0.24,19.5450959787801
0.28,19.5429400316361
0.32,19.5406376143468
0.36,19.5381891072332
0.4,19.5355948875342
0.44,19.5328553294117
0.48,19.529970803942
0.52,19.5269416791242
0.56,19.5237683198625
0.6,19.5204510879662
0.64,19.5169903421666
0.68,19.5133864380795
0.72,19.5096397282359
0.76,19.5057505620674
0.8,19.5017192858926
0.84,19.4975462429552
0.88,19.4932317733574
0.92,19.48877621412
0.96,19.484179899149
1,19.4794431592454
1.04,19.4745663221151
1.08,19.469549712322
1.12,19.4643936513514
1.16,19.4590984575746
1.2,19.4536644462419
1.24,19.4480919295088
1.28,19.4423812163986
1.32,19.4365326128522
1.36,19.4305464216972
1.4,19.4244229426398
1.44,19.4181624723175
1.48,19.411765304204
1.52,19.4052317287268
1.56,19.3985620331844
1.6,19.3917565017951
1.64,19.3848154156358
1.68,19.3777390527499
1.72,19.370527688044
1.76,19.3631815933625
1.8,19.3557010374294
1.84,19.3480862859297
1.88,19.340337601426
1.92,19.3324552434422
1.96,19.3244394683755
2,19.3162905295927
2.04,19.3080086774111
2.08,19.2995941590387
2.12,19.2910472186512
2.16,19.2823680973966
2.2,19.2735570333272
2.24,19.264614261487
2.28,19.2555400138508
2.32,19.2463345194088
2.36,19.2369980040717
2.4,19.2275306907874
2.44,19.2179327994284
2.48,19.2082045469163
2.52,19.1983461471379
2.56,19.1883578109837
2.6,19.1782397463738
2.64,19.1679921582485
2.68,19.157615248559
2.72,19.1471092163238
2.76,19.1364742575688
2.8,19.1257105653883
2.84,19.1148183299484
2.88,19.1037977384432
2.92,19.092648975202
2.96,19.0813722216006
3,19.0699676561355
3.04,19.0584354544006
3.08,19.0467757890541
3.12,19.0349888299542
3.16,19.0230747441175
3.2,19.011033695599
3.24,18.998865845686
3.28,18.9865713528335
3.32,18.9741503726717
3.36,18.9616030579774
3.4,18.9489295588119
3.44,18.9361300223955
3.48,18.9232045931936
3.52,18.9101534129038
3.56,18.8969766205243
3.6,18.8836743522341
3.64,18.8702467415451
3.68,18.8566939193066
3.72,18.8430160135764
3.76,18.8292131498302
3.8,18.8152854508114
3.84,18.8012330366699
3.88,18.7870560249114
3.92,18.7727545303477
3.96,18.7583286653003
4,18.7437785394356
4.04,18.7291042598816
4.08,18.7143059311944
4.12,18.6993836554437
4.16,18.684337532074
4.2,18.6691676581159
4.24,18.653874128107
4.28,18.6384570340983
4.32,18.6229164656821
4.36,18.6072525100217
4.4,18.5914652518975
4.44,18.5755547736917
4.48,18.5595211553847
4.52,18.5433644746269
4.56,18.5270848067045
4.6,18.5106822246891
4.64,18.4941567991858
4.68,18.4775085986731
4.72,18.4607376893612
4.76,18.4438441351479
4.8,18.4268279977734
4.84,18.4096893368037
4.88,18.3924282096358
4.92,18.3750446715048
4.96,18.3575387755238
5,18.3399105727237
5.04,18.3221601120794
5.08,18.3042874405324
5.12,18.286292602863
5.16,18.2681756419901
5.2,18.2499365988821
5.24,18.2315755123827
5.28,18.2130924195978
5.32,18.1944873556231
5.36,18.1757603537022
5.4,18.1569114452183
5.44,18.1379406597592
5.48,18.118848025087
5.52,18.0996335672105
5.56,18.0802973104206
5.6,18.060839277201
5.64,18.0412594885422
5.68,18.0215579634824
5.72,18.0017347196871
5.76,17.9817897731186
5.8,17.9617231381126
5.84,17.9415348276301
5.88,17.921224852914
5.92,17.9007932238467
5.96,17.8802399488504
6,17.8595650348719
6.04,17.8387684874734
6.08,17.8178503109415
6.12,17.7968105080896
6.16,17.7756490805752
6.2,17.7543660286792
6.24,17.7329613514944
6.28,17.7114350469503
6.32,17.689787111723
6.36,17.66801754141
6.4,17.6461263304882
6.44,17.6241134723857
6.48,17.6019789594476
6.52,17.5797227831087
6.56,17.5573449336897
6.6,17.5348454007603
6.64,17.5122241728568
6.68,17.4894812377057
6.72,17.4666165822271
6.76,17.4436301924579
6.8,17.420522053899
6.84,17.397292151067
6.88,17.3739404680068
6.92,17.3504669879494
6.96,17.3268716936967
7,17.3031545673853
7.04,17.2793155906076
7.08,17.2553547445083
7.12,17.2312720097969
7.16,17.2070673666697
7.2,17.1827407951232
7.24,17.1582922746531
7.28,17.1337217845426
7.32,17.1090293038247
7.36,17.0842148112413
7.4,17.0592782854591
7.44,17.0342197049344
7.48,17.0090390480868
7.52,16.9837362932436
7.56,16.9583114187827
7.6,16.9327644030115
7.64,16.907095224414
7.68,16.881303861524
7.72,16.8553902930416
7.76,16.8293544979071
7.8,16.8031964552604
7.84,16.7769161446003
7.88,16.7505135455846
7.92,16.723988638539
7.96,16.6973414038831
8,16.6705718227441
8.04,16.6436798766022
8.08,16.6166655475685
8.12,16.589528818311
8.16,16.5622696722161
8.2,16.5348880932441
8.24,16.5073840662121
8.28,16.4797575765342
8.32,16.4520086106901
8.36,16.4241371557963
8.4,16.3961432000685
8.44,16.3680267325513
8.48,16.3397877434275
8.52,16.31142622383
8.56,16.2829421660214
8.6,16.2543355634205
8.64,16.2256064107527
8.68,16.1967547037389
8.72,16.1677804396809
8.76,16.1386836170072
8.8,16.1094642356962
8.84,16.0801222971009
8.88,16.0506578039816
8.92,16.0210707608052
8.96,15.9913611734551
9,15.9615290496264
9.04,15.9315743985473
9.08,15.9014972312784
9.12,15.8712975606394
9.16,15.8409754012576
9.2,15.8105307697042
9.24,15.7799636844434
9.28,15.7492741659194
9.32,15.7184622366205
9.36,15.6875279212284
9.4,15.656471246433
9.44,15.6252922411073
9.48,15.5939909365488
9.52,15.5625673660289
9.56,15.5310215654991
9.6,15.4993535731143
9.64,15.4675634295694
9.68,15.4356511780017
9.72,15.4036168640662
9.76,15.3714605361393
9.8,15.3391822451413
9.84,15.3067820448048
9.88,15.2742599915399
9.92,15.2416161446594
9.96,15.2088505661617
10,15.1759633212336
10.04,15.1429544778681
10.08,15.1098241069771
10.12,15.0765722827941
10.16,15.0431990825795
10.2,15.0097045868083
10.24,14.9760888790198
10.28,14.9423520462726
10.32,14.9084941789863
10.36,14.8745153707044
10.4,14.8404157187173
10.44,14.8061953236162
10.48,14.7718542896878
10.52,14.7373927247444
10.56,14.7028107404167
10.6,14.6681084517261
10.64,14.6332859779435
10.68,14.5983434417035
10.72,14.5632809698969
10.76,14.5280986930257
10.8,14.492796745874
10.84,14.457375267119
10.88,14.4218343995035
10.92,14.3861742899951
10.96,14.3503950897935
11,14.314496954267
11.04,14.2784800431933
11.08,14.2423445206892
11.12,14.2060905552359
11.16,14.1697183198451
11.2,14.1332279921152
11.24,14.0966197540928
11.28,14.059893792598
11.32,14.0230502990444
11.36,13.9860894696549
11.4,13.9490115054457
11.44,13.9118166122366
11.48,13.8745050008997
11.52,13.8370768870682
11.56,13.7995324914615
11.6,13.7618720400229
11.64,13.7240957636174
11.68,13.6862038983103
11.72,13.6481966855537
11.76,13.6100743719404
11.8,13.5718372094973
11.84,13.5334854554854
11.88,13.4950193727899
11.92,13.4564392296755
11.96,13.4177453000417
12,13.3789378632683
12.04,13.3400172045794
12.08,13.3009836147066
12.12,13.2618373903127
12.16,13.2225788337541
12.2,13.183208253262
12.24,13.1437259630996
12.28,13.104132283293
12.32,13.0644275401321
12.36,13.0246120658103
12.4,12.9846861988083
12.44,12.944650283517
12.48,12.9045046708236
12.52,12.8642497177959
12.56,12.8238857878164
12.6,12.783413250593
12.64,12.7428324824299
12.68,12.7021438659646
12.72,12.6613477905166
12.76,12.6204446517633
12.8,12.5794348523019
12.84,12.5383188011403
12.88,12.4970969142486
12.92,12.4557696142345
12.96,12.4143373305326
13,12.3728004996699
13.04,12.3311595647723
13.08,12.2894149762628
13.12,12.2475671914069
13.16,12.2056166746054
13.2,12.1635638973276
13.24,12.1214093382853
13.28,12.0791534835037
13.32,12.0367968260046
13.36,11.9943398663406
13.4,11.9517831124179
13.44,11.909127079451
13.48,11.8663722902549
13.52,11.8235192749629
13.56,11.7805685714015
13.6,11.7375207250008
13.64,11.694376288637
13.68,11.6511358230556
13.72,11.6077998967514
13.76,11.564369085934
13.8,11.5208439745298
13.84,11.4772251544916
13.88,11.4335132255802
13.92,11.3897087955609
13.96,11.34581248017
14,11.3018249031488
14.04,11.2577466963414
14.08,11.2135784997208
14.12,11.1693209615207
14.16,11.1249747379202
14.2,11.0805404936337
14.24,11.036018901444
14.28,10.9914106426346
14.32,10.9467164065959
14.36,10.9019368915804
14.4,10.8570728037664
14.44,10.8121248581565
14.48,10.7670937781547
14.52,10.7219802958091
14.56,10.6767851516649
14.6,10.6315090950292
14.64,10.5861528837588
14.68,10.5407172845308
14.72,10.4952030727077
14.76,10.4496110323954
14.8,10.4039419566915
14.84,10.3581966474476
14.88,10.3123759153662
14.92,10.2664805801627
14.96,10.2205114705396
15,10.1744694239762
15.04,10.1283552873369
15.08,10.082169916218
15.12,10.035914175561
15.16,9.98958893927679
15.2,9.94319509055566
15.24,9.89673352166685
15.28,9.85020513426217
15.32,9.80361083904872
15.36,9.7569515561614
15.4,9.71022821501829
15.44,9.66344175434436
15.48,9.61659312235781
15.52,9.56968327656461
15.56,9.52271318387676
15.6,9.47568382081386
15.64,9.42859617323654
15.68,9.38145123664451
15.72,9.33425001590473
15.76,9.28699352557175
15.8,9.23968278980922
15.84,9.19231884240029
15.88,9.14490272666523
15.92,9.09743549568507
15.96,9.04991821215254
16,9.0023519485529
16.04,8.95473778708003
16.08,8.90707681964231
16.12,8.85937014795161
16.16,8.81161888351853
16.2,8.7638241476994
16.24,8.7159870715687
16.28,8.66810879629985
16.32,8.62019047262383
16.36,8.57223326146949
16.4,8.52423833349249
16.44,8.4762068693752
16.48,8.4281400597031
16.52,8.3800391049708
16.56,8.33190521578795
16.6,8.28373961258745
16.64,8.23554352605273
16.68,8.18731819660774
16.72,8.13906487499839
16.76,8.09078482176575
16.8,8.0424793076929
16.84,7.99414961361117
16.88,7.94579703030447
16.92,7.89742285891538
16.96,7.8490284103343
17,7.80061500604299
17.04,7.75218397719951
17.08,7.70373666539436
17.12,7.65527442219565
17.16,7.60679860939255
17.2,7.55831059908805
17.24,7.50981177322599
17.28,7.46130352417969
17.32,7.41278725444708
17.36,7.36426437668505
17.4,7.31573631378504
17.44,7.26720449875344
17.48,7.21867037480726
17.52,7.1701353954831
17.56,7.12160102436641
17.6,7.07306873533488
17.64,7.02454001242152
17.68,6.97601634998623
17.72,6.9274992523635
17.76,6.87899023430989
17.8,6.83049082061714
17.84,6.7820025464772
17.88,6.73352695708922
17.92,6.68506560785217
17.96,6.63662006458079
18,6.58819190297173
18.04,6.53978270918812
18.08,6.49139407923719
18.12,6.4430276196387
18.16,6.39468494687951
18.2,6.34636768769614
18.24,6.29807747873367
18.28,6.24981596718362
18.32,6.20158481007319
18.36,6.15338567452741
18.4,6.1052202379024
18.44,6.05709018768565
18.48,6.00899722128962
18.52,5.96094304636618
18.56,5.91292938056578
18.6,5.86495795147597
18.64,5.81703049686646
18.68,5.76914876454614
18.72,5.7213145121679
18.76,5.67352950741988
18.8,5.62579552803928
18.84,5.57811436164975
18.88,5.53048780583088
18.92,5.48291766815901
18.96,5.43540576582715
19,5.38795392627305
19.04,5.34056398654765
19.08,5.29323779355924
19.12,5.24597720415529
19.16,5.19878408474919
19.2,5.15166031181073
19.24,5.10460777138916
19.28,5.05762835916763
19.32,5.01072398066281
19.36,4.96389655106453
19.4,4.91714799511971
19.44,4.87048024715528
19.48,4.823895251345
19.52,4.77739496106877
19.56,4.7309813394882
19.6,4.68465635917176
19.64,4.63842200213286
19.68,4.59228025997848
19.72,4.54623313348649
19.76,4.50028263302399
19.8,4.45443077818928
19.84,4.40867959792108
19.88,4.3630311304669
19.92,4.317487423256
19.96,4.27205053295528
20,4.2267225254671
20.04,4.18150547578781
20.08,4.13640146787598
20.12,4.09141259501517
20.16,4.04654095926908
20.2,4.00178867189718
20.24,3.9571578529141
20.28,3.91265063138692
20.32,3.86826914513028
20.36,3.82401554088857
20.4,3.77989197409071
20.44,3.7359006090107
20.48,3.69204361851064
20.52,3.648323184179
20.56,3.60474149620047
20.6,3.56130075323366
20.64,3.5180031625842
20.68,3.47485094001679
20.72,3.43184630954213
20.76,3.38899150377737
20.8,3.34628876351146
20.84,3.30374033787744
20.88,3.26134848421474
20.92,3.21911546806293
20.96,3.17704356310066
21,3.1351350509811
21.04,3.09339222150551
21.08,3.05181737236762
21.12,3.01041280925895
21.16,2.96918084561092
21.2,2.92812380280074
21.24,2.88724400983659
21.28,2.84654380356274
21.32,2.80602552832853
21.36,2.76569153612816
21.4,2.72554418650832
21.44,2.68558584646171
21.48,2.64581889042933
21.52,2.60624570010104
21.56,2.56686866456564
21.6,2.5276901801303
21.64,2.48871265021671
21.68,2.44993848538229
21.72,2.41137010324134
21.76,2.37300992838196
21.8,2.33486039238676
21.84,2.29692393353909
21.88,2.25920299701472
21.92,2.22170003481107
21.96,2.18441750535826
22,2.14735787387887
22.04,2.11052361203996
22.08,2.07391719797835
22.12,2.03754111619107
22.16,2.00139785761116
22.2,1.96548991928919
22.24,1.92981980453642
22.28,1.89439002277768
22.32,1.85920308946485
22.36,1.82426152604737
22.4,1.7895678598345
22.44,1.75512462401042
22.48,1.72093435746825
22.52,1.68699960483881
22.56,1.65332291632684
22.6,1.6199068476563
22.64,1.58675396004504
22.68,1.55386682006444
22.72,1.52124799963955
22.76,1.48890007585049
22.8,1.45682563100187
22.84,1.42502725242206
22.88,1.39350753246103
22.92,1.36226906840326
22.96,1.33131446234726
23,1.30064632114445
23.04,1.27026725631864
23.08,1.24017988404208
23.12,1.21038682493795
23.16,1.18089070410601
23.2,1.15169415099506
23.24,1.12279979927598
23.28,1.09421028690807
23.32,1.06592825581261
23.36,1.03795635205349
23.4,1.01029722555261
23.44,0.982953530114108
23.48,0.955927923300357
23.52,0.929223066328827
23.56,0.902841624043722
23.6,0.876786264723125
23.64,0.851059660130309
23.68,0.82566448534001
23.72,0.800603418620529
23.76,0.775879141447222
23.8,0.751494338310326
23.84,0.727451696713408
23.88,0.703753906987138
23.92,0.680403662281797
23.96,0.657403658470515
24,0.634756593952126
24.04,0.612465169723078
24.08,0.590532089184475
24.12,0.568960058019778
24.16,0.547751784189387
24.2,0.526909977786775
24.24,0.506437350953083
24.28,0.486336617773712
24.32,0.46661049421343
24.36,0.447261697975298
24.4,0.428292948460049
24.44,0.409706966610205
24.48,0.391506474864256
24.52,0.373694197040538
24.56,0.356272858202692
24.6,0.339245184663586
24.64,0.322613903773717
24.68,0.306381743876867
24.72,0.290551434217033
24.76,0.275125704825732
24.8,0.26010728643989
24.84,0.245498910375264
24.88,0.231303308436021
24.92,0.217523212808619
24.96,0.204161355995116
25,0.191220470699894
25.04,0.178703289659228
25.08,0.166612545655094
25.12,0.154950971328276
25.16,0.143721299114482
25.2,0.132926261098035
25.24,0.122568589001971
25.28,0.112651013973548
25.32,0.103176266543132
25.36,0.094147076522429
25.4,0.0855661728695937
25.44,0.0774362836504115
25.48,0.0697601358051019
25.52,0.0625404551901065
25.56,0.0557799663916496
25.6,0.0494813926298973
25.64,0.0436474556673086
25.68,0.0382808756868697
25.72,0.0333843712048396
25.76,0.0289606589455867
25.8,0.0250124537505648
25.84,0.0215424684801562
25.88,0.0185534138619072
25.92,0.0160479984342549
25.96,0.0140289284176259
26,0.0124989076107962
26.04,0.0114606372473826
26.08,0.010916815972143
26.12,0.0108701396455375
26.16,0.0113233012896356
26.2,0.012278990948051
26.24,0.0137398956029603
26.28,0.0157086990372871
26.32,0.018188081759691
26.36,0.0211807208705666
26.4,0.0246892899576962
26.44,0.0287164589909261
26.48,0.033264894220392
26.52,0.0383372580333383
26.56,0.0439362088881732
26.6,0.050064401173773
26.64,0.0567244851224802
26.68,0.063919106671975
26.72,0.0716509073736875
26.76,0.0799225242768393
26.8,0.0887365898338701
26.84,0.0980957317476341
26.88,0.108002572909477
26.92,0.118459731260834
26.96,0.129469819681051
27,0.141035445895629
27.04,0.153159212328672
27.08,0.165843716057649
27.12,0.179091548598718
27.16,0.192905295929003
27.2,0.20728753824392
27.24,0.222240849910483
27.28,0.237767799390227
27.32,0.253870949043853
27.36,0.270552855069159
27.4,0.287816067401488
27.44,0.305663129568638
27.48,0.324096578605094
27.52,0.343118944906289
27.56,0.3627327521597
27.6,0.382940517194873
27.64,0.40374474991554
27.68,0.425147953131716
27.72,0.447152622511716
27.76,0.469761246377274
27.8,0.492976305731605
27.84,0.516800273997462
27.88,0.541235617018782
27.92,0.566284792874032
27.96,0.591950251821386
28,0.618234436148496
28.04,0.645139780071297
28.08,0.672668709634024
28.12,0.700823642593096
28.16,0.72960698829364
28.2,0.759021147549914
28.24,0.789068512577156
28.28,0.819751466858422
28.32,0.851072384998941
28.36,0.883033632675938
28.4,0.915637566473443
28.44,0.948886533808763
28.48,0.982782872822839
28.52,1.01732891222518
28.56,1.05252697123014
28.6,1.08837935942034
28.64,1.12488837669129
28.68,1.16205631301498
28.72,1.19988544849166
28.76,1.23837805310932
28.8,1.27753638671176
28.84,1.3173626988878
28.88,1.3578592287528
28.92,1.39902820502533
28.96,1.44087184573313
29,1.48339235824137
29.04,1.52659193908506
29.08,1.57047277385789
29.12,1.61503703713316
29.16,1.660286892262
29.2,1.70622449144434
29.24,1.75285197544735
29.28,1.80017147362181
29.32,1.84818510365855
29.36,1.8968949716744
29.4,1.94630317188639
29.44,1.99641178672774
29.48,2.04722288650568
29.52,2.09873852948876
29.56,2.15096076177158
29.6,2.20389161702355
29.64,2.25753311660025
29.68,2.3118872692511
29.72,2.36695607111982
29.76,2.42274150561117
29.8,2.47924554331023
29.84,2.53647014177406
29.88,2.59441724564289
29.92,2.65308878627682
29.96,2.71248668188113
30,2.77261283722589
30.04,2.83346914369824
30.08,2.89505747902432
30.12,2.95737970737996
30.16,3.02043767914417
30.2,3.0842332307854
30.24,3.14876818484105
30.28,3.21404434972355
30.32,3.28006351991855
30.36,3.34682747670003
30.4,3.41433801303771
30.44,3.48259744519288
30.48,3.55161924560439
30.52,3.62164888056766
30.56,3.697474488293
30.6,3.73469718543944
30.64,3.63850425957424
30.68,3.55801834210036
30.72,3.47901761966265
30.76,3.40068372716988
30.8,3.32297977235698
30.84,3.24590638838786
30.88,3.16946597483108
30.92,3.0936610017412
30.96,3.01849392986373
31,2.94396720603002
31.04,2.87008326355578
31.08,2.79684452178906
31.12,2.72425338610902
31.16,2.65231224767548
31.2,2.58102348357393
31.24,2.51038945652566
31.28,2.44041251477208
31.32,2.37109499227056
31.36,2.3024392080916
31.4,2.23444746678065
31.44,2.16712205801693
31.48,2.10046525647199
31.52,2.03447932197446
31.56,1.96916649923905
31.6,1.9045290175642
31.64,1.8405690911514
31.68,1.7772889187742
31.72,1.71469068361942
31.76,1.65277655335435
31.8,1.59154867989782
31.84,1.5310091994579
31.88,1.47116023242713
31.92,1.41200388300052
31.96,1.35354223942028
32,1.2957773739495
32.04,1.23871134233771
32.08,1.18234618414953
32.12,1.12668392240562
32.16,1.07172656371822
32.2,1.01747609804076
32.24,0.963934498546281
32.28,0.911103721770521
32.32,0.858985707270015
32.36,0.807582377595316
32.4,0.756895638342587
32.44,0.706927377911422
32.48,0.657679467459268
32.52,0.609153760830982
32.56,0.561352094519705
32.6,0.514276287504232
32.64,0.467928141149024
32.68,0.422309439228658
32.72,0.37742194777892
32.76,0.333267415017264
32.8,0.28984757120995
32.84,0.247164128725987
32.88,0.205218781784109
32.92,0.16401320653344
32.96,0.123549060934486
33,0.0838279845421252
33.04,0.044851598642462
33.08,0.00662150599242319
33.12,-0.0308607091406678
33.16,-0.0675934810587119
33.2,-0.103575262823834
33.24,-0.138804526194657
33.28,-0.173279761728459
33.32,-0.206999478991931
33.36,-0.239962206401006
33.4,-0.272166491513989
33.44,-0.303610900941821
33.48,-0.334294020507896
33.52,-0.364214455285976
33.56,-0.393370829692701
33.6,-0.421761787506417
33.64,-0.449385992005066
33.68,-0.476242125964868
33.72,-0.502328891776954
33.76,-0.527645011491566
33.8,-0.552189226903124
33.84,-0.57596029952898
33.88,-0.598957010845711
33.92,-0.621178162161405
33.96,-0.642622574818166
34,-0.663289090169682
34.04,-0.683176569692391
34.08,-0.702283895009659
34.12,-0.720609967981799
34.16,-0.738153710748551
34.2,-0.75491406578108
34.24,-0.770889995959361
34.28,-0.786080484605631
34.32,-0.800484535561769
34.36,-0.814101173221769
34.4,-0.826929442609607
34.44,-0.838968409424641
34.48,-0.850217160085497
34.52,-0.860674801787711
34.56,-0.870340462544272
34.6,-0.879213291274893
34.64,-0.887292457809851
34.68,-0.894577152961205
34.72,-0.901066588578809
34.76,-0.906759997551352
34.8,-0.911656633923609
34.84,-0.915755772935048
34.88,-0.91905671096027
34.92,-0.921558765669005
34.96,-0.923261276080071
35,-0.924163602477396
35.04,-0.924265126543577
35.08,-0.923565251453087
35.12,-0.922063401783445
35.16,-0.919759023660424
35.2,-0.916651584713319
35.24,-0.91274057418973
35.28,-0.90802550295869
35.32,-0.90250590354316
35.36,-0.896181330162374
35.4,-0.889051358754476
35.44,-0.881115587019658
35.48,-0.872373634517107
35.52,-0.862825142544976
35.56,-0.852469774312935
35.6,-0.841307214943626
35.64,-0.829337171444323
35.68,-0.816559372784333
35.72,-0.802973569919096
35.76,-0.788579535855105
35.8,-0.773377065559081
35.84,-0.757365976125102
35.88,-0.740546106696298
35.92,-0.72291731856313
35.96,-0.704479495125587
36,-0.685232541964207
36.04,-0.665176386823044
36.08,-0.64431097966991
36.12,-0.622636292675285
36.16,-0.600152320282534
36.2,-0.576859079157164
36.24,-0.552756608291288
36.28,-0.527844968951195
36.32,-0.502124244711496
36.36,-0.475594541489242
36.4,-0.448255987547534
36.44,-0.420108733496738
36.48,-0.391152952332359
36.52,-0.361388839433446
36.56,-0.330816612561671
36.6,-0.299436511892462
36.64,-0.267248800020963
36.68,-0.234253761961072
36.72,-0.200451705162647
36.76,-0.165842959522501
36.8,-0.130427877358124
36.84,-0.0942068334881651
36.88,-0.0571802251177521
36.92,-0.0193484720019004
36.96,0.0192879837381741
37,0.0587286774318179
37.04,0.0989731220057134
37.08,0.140020807858783
37.12,0.181871202968557
37.16,0.224523752830607
37.2,0.267977880477255
37.24,0.312232986486682
37.28,0.357288448934402
37.32,0.403143623503032
37.36,0.449797843402645
37.4,0.49725041938362
37.44,0.545500639813357
37.48,0.594547770555784
37.52,0.64439105511678
37.56,0.695029714584708
37.6,0.746462947592703
37.64,0.798689930511372
37.68,0.851709817170579
37.72,0.90552173918955
37.76,0.960124805750687
37.8,1.01551810371852
37.84,1.07170069766878
37.88,1.12867162979318
37.92,1.18642992012712
37.96,1.2449745663256
38,1.30430454386995
38.04,1.36441880592015
38.08,1.42531628354954
38.12,1.48699588558983
38.16,1.54945649861852
38.2,1.61269698720759
38.24,1.67671619377634
38.28,1.7415129385379
38.32,1.80708601979764
38.36,1.87343421374588
38.4,1.94055627452167
38.44,2.00845093435318
38.48,2.07711690342011
38.52,2.14655287002008
38.56,2.21675750065318
38.6,2.28772943972029
38.64,2.35946730997399
38.68,2.43196971233231
38.72,2.50523522589887
38.76,2.57926240799649
38.8,2.65404979442873
38.84,2.72959589908401
38.88,2.80589921445504
38.92,2.88295821135446
38.96,2.96077133899545
39,3.0393370251004
39.04,3.1186536760452
39.08,3.19871967653366
39.12,3.2795333901348
39.16,3.36109315887234
39.2,3.44339730365022
39.24,3.52644412387024
39.28,3.61023189798869
39.32,3.69475888312327
39.36,3.78002331525962
39.4,3.86602340952314
39.44,3.95275735980193
39.48,4.04022333883462
39.52,4.12841949896444
39.56,4.21734397120263
39.6,4.30699486585031
39.64,4.39737027259276
39.68,4.48846826011122
39.72,4.58028687675749
39.76,4.67282414983092
39.8,4.76607808659944
39.84,4.86004667335393
39.88,4.95472787630958
39.92,5.05011964100771
39.96,5.14621989277821
40,5.2430265367545
40.04,5.3405374577784
40.08,5.43875052042479
40.12,5.53766356940714
40.16,5.63727442937952
40.2,5.73758090465753
40.24,5.8385807803085
40.28,5.94027182089597
40.32,6.04265177176081
40.36,6.1457183581093
40.4,6.24946928585821
40.44,6.35390224101712
40.48,6.45901489031144
40.52,6.56480488106234
40.56,6.67126984099068
40.6,6.77840737874668
40.64,6.88621508371735
40.68,6.99469052582316
40.72,7.10383125651022
40.76,7.21363480762985
40.8,7.32409869265343
40.84,7.43522040531586
40.88,7.54699742150935
40.92,7.65942719768686
40.96,7.77250717248673
41,7.88623476508441
41.04,8.00060737663873
41.08,8.11562239004087
41.12,8.23127716949356
41.16,8.34756906109018
41.2,8.46449539303537
41.24,8.58205347506178
41.28,8.70024059904148
41.32,8.81905403884068
41.36,8.93849105081351
41.4,9.0585488731724
41.44,9.17922472661673
41.48,9.3005158142747
41.52,9.42241932193233
41.56,9.54493241773112
41.6,9.66805225232471
41.64,9.7917759597671
41.68,9.91610065629746
41.72,10.0410234414295
41.76,10.1665413976409
41.8,10.2926515906045
41.84,10.4193510690031
41.88,10.5466368649211
41.92,10.674505994019
41.96,10.8029554554558
42,10.9319822314717
42.04,11.061583288393
42.08,11.1917555764907
42.12,11.3224960292176
42.16,11.4538015647237
42.2,11.585669084961
42.24,11.7180954758132
42.28,11.8510776075131
42.32,11.9846123348977
42.36,12.1186964969136
42.4,12.2533269174188
42.44,12.3885004044907
42.48,12.5242137510893
42.52,12.660463735533
42.56,12.7972471201458
42.6,12.9345606528082
42.64,13.0724010669033
42.68,13.2107650804308
42.72,13.349649397148
42.76,13.4890507059626
42.8,13.6289656816285
42.84,13.7693909843448
42.88,13.9103232608151
42.92,14.05175914204
42.96,14.1936952465955
43,14.3361281784895
43.04,14.4790545278183
43.08,14.6224708714072
43.12,14.7663737717907
43.16,14.9107597790105
43.2,15.0556254286655
43.24,15.2009672440965
43.28,15.3467817347564
43.32,15.4930653977421
43.36,15.6398147164678
43.4,15.7870261619812
43.44,15.9346961927287
43.48,16.0828212544049
43.52,16.2313977799386
43.56,16.380422190692
43.6,16.5298908947604
43.64,16.6798002890215
43.68,16.8301467577737
43.72,16.9809266735872
43.76,17.1321363974078
43.8,17.2837722780344
43.84,17.4358306537567
43.88,17.5883078496922
43.92,17.7412001814365
43.96,17.8945039522595
44,18.0482154549332
44.04,18.2023309705834
44.08,18.3568467702887
44.12,18.5117591140617
44.16,18.6670642510778
44.2,18.8227584203569
44.24,18.9788378504413
44.28,19.135298759461
44.32,19.2921373558392
44.36,19.4493498374538
44.4,19.6069323926402
44.44,19.7648811999896
44.48,19.9231924282531
44.52,20.0818622368312
44.56,20.2408867757344
44.6,20.4002621854372
44.64,20.559984597712
44.68,20.7200501350416
44.72,20.8804549106014
44.76,21.0411950299102
44.8,21.2022665885727
44.84,21.3636656745604
44.88,21.5253883669425
44.92,21.6874307369293
44.96,21.8497888470485
45,22.0124587523276
45.04,22.1754364995771
45.08,22.3387181278736
45.12,22.5022996688558
45.16,22.6661771461728
45.2,22.8303465769004
45.24,22.9948039699923
45.28,23.1595453275602
45.32,23.3245666452338
45.36,23.4898639107633
45.4,23.6554331059831
45.44,23.8212702058438
45.48,23.9873711785305
45.52,24.1537319863965
45.56,24.3203485848607
45.6,24.4872169241789
45.64,24.6543329475774
45.68,24.8216925933469
45.72,24.9892917933642
45.76,25.1571264742416
45.8,25.3251925574857
45.84,25.4934859579697
45.88,25.6620025880711
45.92,25.8307383511028
45.96,25.9996891488328
46,26.1688508773271
46.04,26.3382194271969
46.08,26.5077906848331
46.12,26.6775605330421
46.16,26.8475248494355
46.2,27.0176795073611
46.24,27.188020377145
46.28,27.358543324287
46.32,27.5292442104743
46.36,27.7001188951335
46.4,27.8711632322946
46.44,28.042373073454
46.48,28.2137442684253
46.52,28.3852726605705
46.56,28.5569540936925
46.6,28.7287844063698
46.64,28.9007594357978
46.68,29.0728750162912
46.72,29.2451269789749
46.76,29.4175111544201
46.8,29.5900233689374
46.84,29.762659447799
46.88,29.9354152149171
46.92,30.1082864920083
46.96,30.2812690981263
47,30.4543588529549
47.04,30.6275515722155
47.08,30.8008430721642
47.12,30.9742291687254
47.16,31.1477056740828
47.2,31.3212684017759
47.24,31.4949131638861
47.28,31.6686357713935
47.32,31.8424320370604
47.36,32.0162977700037
47.4,32.1902287816015
47.44,32.3642208828415
47.48,32.5382698834701
47.52,32.7123715947204
47.56,32.8865218283942
47.6,33.0607163952687
47.64,33.2349511086542
47.68,33.4092217805207
47.72,33.5835242248936
47.76,33.7578542575699
47.8,33.9322076941272
47.84,34.106580351133
47.88,34.2809680483476
47.92,34.4553666054444
47.96,34.6297718447583
48,34.804179588893
48.04,34.9785856644072
48.08,35.1529858989824
48.12,35.3273761217979
48.16,35.5017521649206
48.2,35.6761098633815
48.24,35.8504450541748
48.28,36.0247535771054
48.32,36.1990312747148
48.36,36.373273992464
48.4,36.5474775795677
48.44,36.721637887175
48.48,36.895750770899
48.52,37.0698120896869
48.56,37.2438177054644
48.6,37.4177634842978
48.64,37.5916452961945
48.68,37.7654590150036
48.72,37.939200518946
48.76,38.1128656895473
48.8,38.2864504141425
48.84,38.459950583675
48.88,38.6333620934773
48.92,38.8066808441715
48.96,38.9799027413831
49,39.1530236950056
49.04,39.3260396203647
49.08,39.4989464383782
49.12,39.6717400757268
49.16,39.8444164632447
49.2,40.0169715381763
49.24,40.1894012436306
49.28,40.3617015280215
49.32,40.5338683467715
49.36,40.7058976606534
49.4,40.8777854361047
49.44,41.0495276476915
49.48,41.2211202747965
49.52,41.3925593041454
49.56,41.5638407290894
49.6,41.7349605496608
49.64,41.9059147734735
49.68,42.0766994145824
49.72,42.2473104943202
49.76,42.417744041809
49.8,42.5879960929474
49.84,42.7580626919879
49.88,42.927939890152
49.92,43.0976237467455
49.96,43.2671103295166
50,43.4363957133976
50.04,43.6054759819029
50.08,43.7743472273177
50.12,43.9430055493151
50.16,44.1114470566524
50.2,44.2796678668272
50.24,44.4476641059018
50.28,44.6154319087662
50.32,44.7829674194733
50.36,44.9502667908423
50.4,45.1173261853722
50.44,45.2841417743877
50.48,45.450709739264
50.52,45.6170262703558
50.56,45.7830875673338
50.6,45.9488898411363
50.64,46.1144293111365
50.68,46.2797022070991
50.72,46.444704769284
50.76,46.6094332477058
50.8,46.773883902846
50.84,46.9380530060064
50.88,47.1019368379479
50.92,47.2655316917937
50.96,47.4288338700299
51,47.5918396860389
51.04,47.7545454653866
51.08,47.9169475432559
51.12,48.0790422669983
51.16,48.2408259950902
51.2,48.402295096465
51.24,48.5634459535909
51.28,48.7242749588196
51.32,48.884778516295
51.36,49.0449530429498
51.4,49.2047949666261
51.44,49.3643007280004
51.48,49.5234667794182
51.52,49.6822895857238
51.56,49.8407656236506
51.6,49.9988913827377
51.64,50.1566633649006
51.68,50.3140780852483
51.72,50.4711320698078
51.76,50.6278218598581
51.8,50.7841440080555
51.84,50.9400950805815
51.88,51.0956716563572
51.92,51.2508703277245
51.96,51.4056877001507
52,51.560120393553
52.04,51.7141650400347
52.08,51.8678182854828
52.12,52.0210767899596
52.16,52.1739372272091
52.2,52.3263962843898
52.24,52.4784506629081
52.28,52.6300970787796
52.32,52.7813322606981
52.36,52.9321529529769
52.4,53.0825559137039
52.44,53.2325379151993
52.48,53.3820957450088
52.52,53.5312262040122
52.56,53.6799261091066
52.6,53.8281922907059
52.64,53.9760215953099
52.68,54.1234108826796
52.72,54.2703570293491
52.76,54.4168569262444
52.8,54.5629074795628
52.84,54.708505609211
52.88,54.8536482532954
52.92,54.9983323631007
52.96,55.1425549062023
53,55.2863128654199
53.04,55.4296032406735
53.08,55.5724230442611
53.12,55.7147693089274
53.16,55.8566390789541
53.2,55.9980294178534
53.24,56.1389374026196
53.28,56.2793601278661
53.32,56.4192947049013
53.36,56.5587382594144
53.4,56.697687934363
53.44,56.8361408903285
53.48,56.9740943028451
53.52,57.1115453637938
53.56,57.2484912829472
53.6,57.3849292861007
53.64,57.5208566157868
53.68,57.6562705310191
53.72,57.7911683091135
53.76,57.925547242889
53.8,58.0594046423115
53.84,58.1927378353574
53.88,58.325544166489
53.92,58.4578209972872
53.96,58.5895657070037
54,58.7207756926942
54.04,58.8514483678263
54.08,58.9815811635576
54.12,59.1111715291531
54.16,59.2402169312519
54.2,59.3687148543838
54.24,59.4966627996679
54.28,59.6240582877192
54.32,59.7508988550466
54.36,59.8771820580396
54.4,60.0029054700375
54.44,60.1280666824124
54.48,60.2526633041511
54.52,60.3766929635333
54.56,60.5001533063093
54.6,60.6230419960937
54.64,60.745356715848
54.68,60.8670951656031
54.72,60.9882550645327
54.76,61.1088341501028
54.8,61.2288301789163
54.84,61.3482409242479
54.88,61.467064180141
54.92,61.5852977579412
54.96,61.7029394878986
55,61.8199872189075
55.04,61.9364388195167
55.08,62.0522921756826
55.12,62.1675451932247
55.16,62.2821957958286
55.2,62.3962419278796
55.24,62.5096815515982
55.28,62.6225126472041
55.32,62.7347332162848
55.36,62.8463412775206
55.4,62.9573348700594
55.44,63.0677120514353
55.48,63.1774708981198
55.52,63.286609507514
55.56,63.3951259945159
55.6,63.5030184936935
55.64,63.610285159771
55.68,63.7169241661861
55.72,63.8229337059029
55.76,63.9283119913659
55.8,64.0330572542677
55.84,64.137167746481
55.88,64.2406417392129
55.92,64.3434775224583
55.96,64.4456734064094
56,64.547227721512
56.04,64.6481388171717
56.08,64.7484050614363
56.12,64.8480248445738
56.16,64.9469965744831
56.2,65.0453186796255
56.24,65.142989608121
56.28,65.2400078275888
56.32,65.3363718263572
56.36,65.4320801113754
56.4,65.5271312109616
56.44,65.6215236717433
56.48,65.7152560615299
56.52,65.8083269668542
56.56,65.9007349957823
56.6,65.992478774377
56.64,66.0835569499528
56.68,66.173968190268
56.72,66.2637111814491
56.76,66.3527846312175
56.8,66.4411872663512
56.84,66.5289178340399
56.88,66.6159751014151
56.92,66.7023578559895
56.96,66.7880649046765
57,66.8730950751431
57.04,66.957447215171
57.08,67.0411201917846
57.12,67.124112893005
57.16,67.2064242267245
57.2,67.2880531208244
57.24,67.3689985233962
57.28,67.4492594025816
57.32,67.52883474706
57.36,67.6077235644827
57.4,67.6859248842849
57.44,67.7634377548841
57.48,67.8402612453534
57.52,67.9163944447291
57.56,67.9918364616308
57.6,68.0665864262702
57.64,68.1406434873432
57.68,68.2140068150368
57.72,68.2866755987682
57.76,68.3586490481181
57.8,68.4299263936287
57.84,68.5005068851967
57.88,68.5703897925363
57.92,68.6395744067512
57.96,68.708060037557
58,68.7758460156922
58.04,68.8429316918003
58.08,68.9093164364301
58.12,68.9749996400945
58.16,69.0399807137194
58.2,69.104259087901
58.24,69.1678342136385
58.28,69.2307055614928
58.32,69.2928726223296
58.36,69.3543349066609
58.4,69.4150919457849
58.44,69.4751432898216
58.48,69.5344885095213
58.52,69.5931271954466
58.56,69.6510589578497
58.6,69.7082834270626
58.64,69.7648002533727
58.68,69.8206091064098
58.72,69.8757096761086
58.76,69.9301016721916
58.8,69.9837848238256
58.84,70.0367588801362
58.88,70.0890236098267
58.92,70.1405788015702
58.96,70.1914242633682
59,70.2415598232391
59.04,70.2909853283828
59.08,70.3397006461244
59.12,70.3877056627932
59.16,70.4350002846988
59.2,70.4815844374236
59.24,70.5274580662475
59.28,70.5726211355918
59.32,70.6170736296463
59.36,70.6608155515366
59.4,70.7038469243127
59.44,70.7461677899078
59.48,70.7877782094911
59.52,70.8286782641031
59.56,70.8688680532847
59.6,70.908347696173
59.64,70.9471173308968
59.68,70.9851771147505
59.72,71.0225272240959
59.76,71.0591678543808
59.8,71.0950992199114
59.84,71.1303215541282
59.88,71.1648351092623
59.92,71.1986401565213
59.96,71.2317369858636
60,71.2641259061391
60.04,71.2958072448333
60.08,71.3267813482634
60.12,71.3570485812551
60.16,71.3866093274611
60.2,71.4154639890823
60.24,71.4436129865604
60.28,71.4710567592716
60.32,71.4977957647653
60.36,71.5238304790279
60.4,71.5491613963451
60.44,71.5737890294513
60.48,71.597713909269
60.52,71.6209365848156
60.56,71.6434576233785
60.6,71.6652776102675
60.64,71.6863971490133
60.68,71.7068168609327
60.72,71.7265373854086
60.76,71.7455593797382
60.8,71.763883518968
60.84,71.7815104959074
60.88,71.798441021365
60.92,71.8146758233566
60.96,71.8302156481151
61,71.8450612588866
61.04,71.8592134368073
61.08,71.8726729802177
61.12,71.8854407050831
61.16,71.8975174445431
61.2,71.9089040490167
61.24,71.9196013862794
61.28,71.9296103410985
61.32,71.9389318154783
61.36,71.9475667283878
61.4,71.9555160158407
61.44,71.9627806306499
61.48,71.9693615425957
61.52,71.9752597382621
61.56,71.9804762208304
61.6,71.985012010407
61.64,71.9888681433296
61.68,71.9920456727084
61.72,71.9945456681271
61.76,71.9963692156269
61.8,71.9975174173739
61.84,71.9979913919368
61.88,71.9977922741933
61.92,71.996921214954
61.96,71.9953793812376
62,71.9931679561794
62.04,71.9902881384163
62.08,71.9867411429871
62.12,71.9825282004111
62.16,71.9776505569683
62.2,71.9721094745909
62.24,71.9659062309569
62.28,71.9590421190293
62.32,71.9515184473517
62.36,71.9433365397372
62.4,71.9344977354033
62.44,71.9250033888401
62.48,71.9148548694014
62.52,71.9040535618479
62.56,71.8926008657406
62.6,71.8804981956404
62.64,71.8677469808313
62.68,71.8543486656324
62.72,71.8403047088475
62.76,71.8256165838857
62.8,71.8102857789346
62.84,71.7943137963606
62.88,71.7777021530384
62.92,71.7604523803544
62.96,71.7425660236268
63,71.724044642292
63.04,71.7048898102667
63.08,71.6851031151992
63.12,71.664686158536
63.16,71.6436405557884
63.2,71.6219679361271
63.24,71.59966994245
63.28,71.5767482310676
63.32,71.5532044719313
63.36,71.5290403487927
63.4,71.5042575578952
63.44,71.4788578097553
63.48,71.4528428271398
63.52,71.4262143466955
63.56,71.3989741173913
63.6,71.3711239017093
63.64,71.3426654747951
63.68,71.3136006243562
63.72,71.2839311510722
63.76,71.2536588679079
63.8,71.2227856009033
63.84,71.191313187679
63.88,71.1592434788301
63.92,71.1265783372442
63.96,71.0933196374225
64,71.0594692665208
64.04,71.0250291233292
64.08,70.9900011188006
64.12,70.9543871754785
64.16,70.9181892276932
64.2,70.8814092216531
64.24,70.8440491146626
64.28,70.8061108759807
64.32,70.7675964860535
64.36,70.7285079364749
64.4,70.6888472301626
64.44,70.6486163812124
64.48,70.6078174144779
64.52,70.566452366219
64.56,70.5245232828741
64.6,70.4820322223272
64.64,70.4389812529059
64.68,70.3953724529886
64.72,70.3512079121377
64.76,70.3064897300281
64.8,70.261220016516
64.84,70.2154008917881
64.88,70.1690344860369
64.92,70.122122940195
64.96,70.0746684032845
65,70.0266730365462
65.04,69.9781390091849
65.08,69.9290685009091
65.12,69.8794637006637
65.16,69.8293268070392
65.2,69.7786600279288
65.24,69.7274655801839
65.28,69.675745690273
65.32,69.6235025942046
65.36,69.5707385356145
65.4,69.5174557685106
65.44,69.4636565547563
65.48,69.4093431651321
65.52,69.3545178795119
65.56,69.2991829855541
65.6,69.2433407799264
65.64,69.1869935678218
65.68,69.1301436617252
65.72,69.0727933833072
65.76,69.0149450615452
65.8,68.9566010341379
65.84,68.8977636458821
65.88,68.8384352497451
65.92,68.7786182063775
65.96,68.7183148840056
66,68.6575276585023
66.04,68.5962589124135
66.08,68.5345110364989
66.12,68.472286428271
66.16,68.4095874924484
66.2,68.3464166406562
66.24,68.2827762917203
66.28,68.2186688707613
66.32,68.1540968098974
66.36,68.089062548636
66.4,68.0235685319312
66.44,67.9576172110156
66.48,67.8912110450143
66.52,67.8243524975373
66.56,67.7570440395121
66.6,67.6892881475451
66.64,67.6210873038751
66.68,67.5524439975287
66.72,67.4833607221992
66.76,67.4138399775339
66.8,67.3438842699919
66.84,67.2734961092811
66.88,67.2026780124972
66.92,67.1314325012704
66.96,67.0597621023677
67,66.9876693475183
67.04,66.9151567737763
67.08,66.8422269225523
67.12,66.7688823413765
67.16,66.6951255811192
67.2,66.6209591974936
67.24,66.5463857519048
67.28,66.4714078082812
67.32,66.3960279367296
67.36,66.3202487101531
67.4,66.2440727070286
67.44,66.1675025082345
67.48,66.0905407000875
67.52,66.0131898721423
67.56,65.9354526170822
67.6,65.8573315330005
67.64,65.7788292195251
67.68,65.6999482810715
67.72,65.6206913250516
67.76,65.5410609623673
67.8,65.4610598071864
67.84,65.3806904756993
67.88,65.2999555888384
67.92,65.2188577693512
67.96,65.1373996431286
68,65.0555838385911
68.04,64.9734129869042
68.08,64.8908897219949
68.12,64.8080166795623
68.16,64.7247964989361
68.2,64.6412318201114
68.24,64.5573252866051
68.28,64.4730795436366
68.32,64.3884972375638
68.36,64.3035810175987
68.4,64.2183335350484
68.44,64.1327574413901
68.48,64.0468553914555
68.52,63.9606300405545
68.56,63.8740840454472
68.6,63.7872200649168
68.64,63.7000407585575
68.68,63.612548786983
68.72,63.524746811783
68.76,63.4366374964033
68.8,63.3482235040699
68.84,63.2595074994097
68.88,63.1704921477792
68.92,63.0811801146924
68.96,62.991574066412
69,62.9016766702168
69.04,62.8114905934091
69.08,62.7210185023849
69.12,62.630263065756
69.16,62.5392269502034
69.2,62.4479128246745
69.24,62.3563233552519
69.28,62.2644612101891
69.32,62.1723290563368
69.36,62.0799295601326
69.4,61.9872653887352
69.44,61.8943392070703
69.48,61.8011536805531
69.52,61.7077114735892
69.56,61.6140152494844
69.6,61.5200676712644
69.64,61.4258714010127
69.68,61.3314290990086
69.72,61.2367434248243
69.76,61.1418170370363
69.8,61.0466525922413
69.84,60.951252747232
69.88,60.8556201548661
69.92,60.7597574686814
69.96,60.663667338621
70,60.5673524153261
70.04,60.4708153455712
70.08,60.3740587751134
70.12,60.2770853469859
70.16,60.179897703252
70.2,60.0824984825454
70.24,59.9848903232139
70.28,59.8870758592329
70.32,59.7890577232579
70.36,59.690838545359
70.4,59.5924209529146
70.44,59.4938075706894
70.48,59.3950010217953
70.52,59.2960039238273
70.56,59.1968188944124
70.6,59.0974485473858
70.64,58.9978954923003
70.68,58.8981623369557
70.72,58.7982516856837
70.76,58.6981661393315
70.8,58.5979082959145
70.84,58.49748074929
70.88,58.3968860901252
70.92,58.2961269061714
70.96,58.1952057804733
71,58.0941252930073
71.04,57.992888020295
71.08,57.8914965337436
71.12,57.7899534018181
71.16,57.6882611891836
71.2,57.5864224554389
71.24,57.4844397571195
71.28,57.3823156458032
71.32,57.2800526688066
71.36,57.1776533691364
71.4,57.0751202856632
71.44,56.97245595248
71.48,56.8696628987898
71.52,56.7667436500524
71.56,56.6637007260124
71.6,56.5605366418578
71.64,56.4572539082739
71.68,56.3538550307521
71.72,56.2503425102931
71.76,56.1467188410765
71.8,56.0429865144388
71.84,55.9391480152955
71.88,55.8352058227829
71.92,55.7311624119001
71.96,55.6270202516404
72,55.522781805806
72.04,55.4184495316008
72.08,55.314025881965
72.12,55.2095133034405
72.16,55.104914237179
72.2,55.0002311180157
72.24,54.8954663758135
72.28,54.7906224333613
72.32,54.6857017081874
72.36,54.5807066112843
72.4,54.4756395485558
72.44,54.3705029183798
72.48,54.2652991136002
72.52,54.1600305208112
72.56,54.0546995203111
72.6,53.9493084854922
72.64,53.8438597838952
72.68,53.738355775338
72.72,53.6327988146791
72.76,53.5271912489085
72.8,53.4215354191731
72.84,53.315833658779
72.88,53.2100882950764
72.92,53.104301648224
72.96,52.998476031446
73,52.8926137512398
73.04,52.7867171066649
73.08,52.6807883895997
73.12,52.5748298850068
73.16,52.4688438710386
73.2,52.3628326175265
73.24,52.2567983880751
73.28,52.1507434383117
73.32,52.0446700161237
73.36,51.9385803633164
73.4,51.8324767120089
73.44,51.7263612889146
73.48,51.6202363120802
73.52,51.514103991479
73.56,51.4079665300324
73.6,51.3018261226451
73.64,51.1956849562491
73.68,51.0895452107357
73.72,50.9834090571199
73.76,50.8772786585297
73.8,50.7711561703843
73.84,50.6650437396342
73.88,50.5589435067491
73.92,50.4528576013175
73.96,50.3467881465696
74,50.24073725802
74.04,50.134707040662
74.08,50.0286995938793
74.12,49.9227170057628
74.16,49.8167613586725
74.2,49.7108347248033
74.24,49.60493916911
74.28,49.4990767468824
74.32,49.393249505289
74.36,49.2874594831456
74.4,49.1817087097428
74.44,49.0759992075023
74.48,48.9703329875367
74.52,48.8647120546081
74.56,48.7591384031812
74.6,48.6536140196619
74.64,48.5481408808644
74.68,48.442720955689
74.72,48.33735620244
74.76,48.2320485727277
74.8,48.1268000068953
74.84,48.0216124377879
74.88,47.9164877889211
74.92,47.8114279736133
74.96,47.7064348970575
75,47.6015104549917
75.04,47.4966565341584
75.08,47.3918750121185
75.12,47.2871677560961
75.16,47.182536625103
75.2,47.0779834689119
75.24,46.9735101275434
75.28,46.869118430714
75.32,46.7648102003131
75.36,46.6605872482675
75.4,46.5564513764302
75.44,46.4524043773928
75.48,46.3484480345704
75.52,46.2445841218578
75.56,46.1408144027941
75.6,46.0371406324309
75.64,45.9335645553715
75.68,45.8300879065245
75.72,45.7267124116845
75.76,45.6234397863823
75.8,45.5202717370332
75.84,45.4172099599028
75.88,45.3142561409881
75.92,45.2114119574783
75.96,45.1086790765642
76,45.0060591548252
76.04,44.9035538397731
76.08,44.8011647685583
76.12,44.6988935691283
76.16,44.5967418586366
76.2,44.4947112451592
76.24,44.3928033258013
76.28,44.2910196887276
76.32,44.1893619117645
76.36,44.0878315629285
76.4,43.9864301996731
76.44,43.8851593694194
76.48,43.7840206106323
76.52,43.6830154501743
76.56,43.5821454064209
76.6,43.4814119864648
76.64,43.3808166878802
76.68,43.2803609980423
76.72,43.1800463942013
76.76,43.0798743433274
76.8,42.9798463027988
76.84,42.8799637183226
76.88,42.7802280279962
76.92,42.6806406576035
76.96,42.5812030234507
77,42.4819165321105
77.04,42.3827825789645
77.08,42.2838025499604
77.12,42.1849778211273
77.16,42.0863097572993
77.2,41.9877997140695
77.24,41.8894490357586
77.28,41.7912590571735
77.32,41.6932311035294
77.36,41.5953664883308
77.4,41.4976665158917
77.44,41.4001324793581
77.48,41.3027656628522
77.52,41.2055673397908
77.56,41.1085387723057
77.6,41.0116812138849
77.64,40.9149959068658
77.68,40.8184840835507
77.72,40.7221469658923
77.76,40.6259857652029
77.8,40.5300016835273
77.84,40.4341959118902
77.88,40.3385696313603
77.92,40.2431240127842
77.96,40.1478602163655
78,40.0527793923157
78.04,39.9578826811246
78.08,39.8631712121225
78.12,39.7686461051489
78.16,39.6743084692131
78.2,39.5801594039981
78.24,39.4861999978663
78.28,39.3924313293467
78.32,39.2988544675758
78.36,39.2054704704628
78.4,39.1122803860988
78.44,39.0192852524388
78.48,38.9264860975156
78.52,38.8338839385523
78.56,38.7414797828054
78.6,38.6492746278815
78.64,38.5572694609487
78.68,38.465465258783
78.72,38.3738629888294
78.76,38.282463607014
78.8,38.1912680608837
78.84,38.1002772866774
78.88,38.0094922108002
78.92,37.9189137501484
78.96,37.8285428108326
79,37.7383802894649
79.04,37.6484270724617
79.08,37.5586840361505
79.12,37.4691520469734
79.16,37.3798319612427
79.2,37.2907246257884
79.24,37.2018308769532
79.28,37.113151541417
79.32,37.0246874359668
79.36,36.9364393669125
79.4,36.8484081320165
79.44,36.7605945179631
79.48,36.6729993019291
79.52,36.5856232514578
79.56,36.4984671239897
79.6,36.4115316677807
79.64,36.3248176206383
79.68,36.2383257111259
79.72,36.1520566576965
79.76,36.0660111690889
79.8,35.9801899448445
79.84,35.8945936741038
79.88,35.8092230377698
79.92,35.7240787053365
79.96,35.6391613378147
80,35.5544715862783

